Personalized Multi-tier Federated Learning

The key challenge of personalized federated learning (PerFL) is to capture the statistical heterogeneity properties of data with inexpensive communications and gain customized performance for participating devices. To address these, we introduced personalized federated learning in multi-tier architecture (PerMFL) to obtain optimized and personalized local models when there are known team structures across devices. We provide theoretical guarantees of PerMFL, which offers linear convergence rates for smooth strongly convex problems and sub-linear convergence rates for smooth non-convex problems. We conduct numerical experiments demonstrating the robust empirical performance of PerMFL, outperforming the state-of-the-art in multiple personalized federated learning tasks.

==> ablation_study_team_Emnist_Full_team_full_client_cnn_acc.dat <==
GR     pteam_5   pteam_4   pteam_3   pteam_2   gteam_5   gteam_4   gteam_3   gteam_2
10  0.971202  0.971973  0.972798  0.972673  0.360485  0.372497  0.391514  0.401520
20  0.985221  0.985024  0.986327  0.984781  0.834999  0.835312  0.836765  0.836175
30  0.987079  0.988340  0.990501  0.987780  0.878323  0.880864  0.879919  0.876353
40  0.987923  0.989730  0.989637  0.988669  0.905080  0.905070  0.906379  0.901927
50  0.989106  0.990479  0.990357  0.991002  0.919221  0.919015  0.920042  0.917494
60  0.988937  0.991228  0.991940  0.992224  0.928168  0.927810  0.928028  0.926205
70  0.989443  0.992084  0.990789  0.991113  0.934180  0.934246  0.933898  0.932394
80  0.989528  0.992940  0.990645  0.993113  0.938696  0.939037  0.939623  0.937954
90  0.988683  0.991977  0.991940  0.992890  0.943071  0.943400  0.942557  0.942179
100  0.989866  0.992940  0.991220  0.992224  0.948067  0.947333  0.946118  0.947517

==> ablation_study_team_Emnist_Full_team_full_client_cnn_loss.dat <==
GR     pteam_5   pteam_4   pteam_3   pteam_2   gteam_5   gteam_4   gteam_3   gteam_2
10  0.104067  0.102824  0.104625  0.104680  2.104714  2.104378  2.104207  2.104487
20  0.050939  0.047512  0.048650  0.050165  0.671023  0.663365  0.663041  0.665563
30  0.041602  0.036751  0.035784  0.042252  0.402071  0.397691  0.395781  0.408193
40  0.039757  0.033135  0.034545  0.033805  0.315526  0.306886  0.308331  0.315922
50  0.037036  0.029497  0.032282  0.029735  0.280118  0.266002  0.277196  0.269276
60  0.037930  0.028476  0.031218  0.027806  0.263903  0.247236  0.267373  0.244062
70  0.039085  0.027883  0.036709  0.030611  0.254887  0.236886  0.263589  0.232359
80  0.037112  0.028928  0.039865  0.028535  0.252271  0.231309  0.263538  0.232937
90  0.041369  0.028488  0.040444  0.031438  0.249673  0.227754  0.267081  0.235406
100  0.043094  0.030232  0.047530  0.032560  0.252821  0.228038  0.274147  0.243625

==> ablation_study_team_Emnist_Full_team_full_client_mclr_acc.dat <==
GR     pteam_5   pteam_4   pteam_3  pteam_10   gteam_5   gteam_4   gteam_3  gteam_10
5   0.977113  0.973885  0.978177  0.975096  0.183799  0.146814  0.183102  0.134128
10   0.979647  0.977476  0.979996  0.978559  0.777731  0.667025  0.777889  0.507090
15   0.979900  0.976650  0.980852  0.978832  0.840869  0.772316  0.840568  0.643266
20   0.979478  0.975267  0.980424  0.977042  0.865989  0.816994  0.863952  0.719162
25   0.978718  0.973254  0.979568  0.975330  0.878521  0.841153  0.878397  0.761745
30   0.978887  0.970865  0.979461  0.972723  0.887073  0.856813  0.887371  0.792409


==> ablation_study_team_Emnist_Full_team_full_client_mclr_loss.dat <==
GR     pteam_5   pteam_4   pteam_3  pteam_10   gteam_5   gteam_4   gteam_3  gteam_10
5 0.150574  0.159022  0.149246  0.161728  3.394791  3.553840  3.390948  3.599965
10   0.130063  0.136521  0.128129  0.132608  1.291909  1.472774  1.290607  1.798840
15   0.118096  0.123594  0.115314  0.119372  0.816870  0.903001  0.815251  1.205507
20   0.111143  0.116830  0.108095  0.112205  0.633305  0.670469  0.631044  0.910967
25   0.107080  0.114084  0.103845  0.108015  0.536311  0.548728  0.533382  0.739491
30  0.104625  0.114103  0.100469  0.108546  0.475904  0.477502  0.472294  0.632182

==> ablation_study_team_Emnist_Full_team_part_client_team_2_acc.dat <==
GR    p_part_12  p_part_20  p_part_4  p_part_50  g_part_12  g_part_20  g_part_4  g_part_50
10   0.972976   0.974041  0.971781   0.974779   0.029328   0.026710  0.029600   0.026796
20   0.975556   0.976241  0.975812   0.977092   0.389339   0.401714  0.349867   0.381055
30   0.975986   0.977340  0.977044   0.977263   0.568514   0.591834  0.513062   0.613294
40   0.976661   0.978009  0.978387   0.978462   0.625097   0.682051  0.620547   0.724999
50   0.979179   0.979348  0.979059   0.979832   0.657386   0.741981  0.684040   0.782340
60   0.979118   0.980113  0.979171   0.980003   0.679647   0.782197  0.726559   0.813185
70   0.979794   0.979587  0.979395   0.979918   0.699333   0.809823  0.757246   0.831855
80   0.978688   0.979444  0.980179   0.980003   0.716344   0.827491  0.780165   0.845060
90   0.980162   0.980400  0.980403   0.980903   0.732467   0.840382  0.797419   0.854202
100   0.979794   0.979922  0.980739   0.980389   0.748777   0.849710  0.812026   0.862013

==> ablation_study_team_Emnist_Full_team_part_client_team_2_loss.dat <==
GR    p_part_12  p_part_20  p_part_4  p_part_50  g_part_12  g_part_20  g_part_4  g_part_50
10   0.157563   0.154999  0.165194   0.152855   4.260813   4.258152  4.259547   4.257044
20   0.143866   0.143717  0.146498   0.143757   2.832207   2.768771  2.813996   2.756208
30   0.137832   0.135198  0.141922   0.137301   2.094722   1.956869  2.059103   1.935675
40   0.132526   0.129390  0.132477   0.130143   1.681739   1.501155  1.630318   1.474325
50   0.125147   0.124332  0.125756   0.124952   1.420460   1.225176  1.355474   1.196814
60   0.121551   0.119940  0.123757   0.119821   1.240071   1.045797  1.165239   1.018398
70   0.118022   0.115623  0.119892   0.116696   1.106511   0.921949  1.027875   0.896532
80   0.115888   0.113790  0.116525   0.113460   1.004024   0.832132  0.925268   0.808765
90   0.113026   0.111293  0.113772   0.111095   0.922486   0.764294  0.846700   0.742851
100   0.110570   0.109456  0.111298   0.109774   0.856806   0.711461  0.784493   0.691585

==> ablation_study_team_Emnist_Full_team_part_client_team_4_acc.dat <==
GR    p_part_12  p_part_40  p_part_48  p_part_8  g_part_12  g_part_40  g_part_48  g_part_8
10   0.972445   0.974789   0.975165  0.971631   0.025938   0.029901   0.028456  0.025008
20   0.975159   0.976842   0.976621  0.974561   0.352685   0.331082   0.360468  0.352199
30   0.975499   0.977065   0.977177  0.976179   0.627972   0.538284   0.590761  0.548742
40   0.977874   0.978225   0.978034  0.977721   0.728032   0.665613   0.711666  0.658002
50   0.978078   0.979519   0.979490  0.977567   0.779693   0.740837   0.773284  0.713425
60   0.978282   0.979564   0.979532  0.978184   0.812455   0.786675   0.806375  0.752797
70   0.979435   0.979697   0.979233  0.979032   0.832628   0.812713   0.826490  0.783313
80   0.978282   0.979564   0.979918  0.978492   0.846133   0.830997   0.841412  0.807777
90   0.980046   0.980545   0.980346  0.979957   0.856148   0.843572   0.851727  0.825632
100  0.979910   0.980411   0.980132  0.979880   0.863916   0.851870   0.859510  0.838951

==> ablation_study_team_Emnist_Full_team_part_client_team_4_loss.dat <==
GR    p_part_12  p_part_40  p_part_48  p_part_8  g_part_12  g_part_40  g_part_48  g_part_8
10   0.162615   0.153914   0.153259  0.166086   4.258186   4.258421   4.257161  4.259447
20   0.148410   0.144064   0.144187  0.149170   2.772630   2.784293   2.760690  2.800196
30   0.141332   0.138594   0.137517  0.140813   1.963552   1.986707   1.943749  2.026010
40   0.133820   0.130274   0.130839  0.134798   1.505689   1.528280   1.483229  1.589288
50   0.128623   0.125242   0.124824  0.128530   1.225572   1.243929   1.204983  1.313555
60   0.122913   0.120588   0.121259  0.124217   1.042153   1.057542   1.025534  1.125082
70   0.118609   0.117017   0.117225  0.120464   0.915410   0.929184   0.902804  0.989579
80   0.116498   0.115215   0.114832  0.116841   0.823704   0.836653   0.814426  0.888801
90   0.113553   0.111028   0.111200  0.114250   0.754815   0.767151   0.748021  0.811559
100   0.112700   0.110076   0.109576  0.112612   0.701281   0.713228   0.696377  0.751233

==> ablation_study_team_Emnist_Full_team_part_client_team_5_acc.dat <==
GR    p_part_40  p_part_20  p_part_50  p_part_10  g_part_40  g_part_20  g_part_50  g_part_10
10   0.974394   0.972963   0.974437   0.972343   0.030988   0.036382   0.028570   0.034851
20   0.976792   0.975481   0.977006   0.975096   0.322041   0.274042   0.360840   0.318235
30   0.977648   0.976479   0.977349   0.976381   0.557956   0.411156   0.561690   0.459799
40   0.977648   0.978142   0.977991   0.977911   0.647486   0.520916   0.658030   0.528556
50   0.979318   0.978380   0.978676   0.977850   0.697388   0.598958   0.717388   0.568843
60   0.979747   0.978712   0.979747   0.978523   0.737088   0.664754   0.759578   0.603479
70   0.979789   0.978855   0.978719   0.979318   0.768591   0.715671   0.789407   0.631477
80   0.980132   0.978902   0.979447   0.978829   0.792684   0.754442   0.811411   0.654339
90   0.979575   0.979758   0.979747   0.979624   0.812212   0.781381   0.826504   0.672966
100   0.979361   0.979663   0.979961   0.979624   0.826805   0.801682   0.838880   0.686901

==> ablation_study_team_Emnist_Full_team_part_client_team_5_loss.dat <==
GR    p_part_40  p_part_20  p_part_50  p_part_10  g_part_40  g_part_20  g_part_50  g_part_10
10   0.154054   0.161465   0.153182   0.165590   4.257532   4.258887   4.257249   4.262595
20   0.143681   0.148643   0.143678   0.149154   2.786150   2.844199   2.771175   2.910983
30   0.136972   0.141451   0.136861   0.139941   2.004076   2.124436   1.973057   2.273649
40   0.130900   0.133477   0.131442   0.132430   1.561473   1.700490   1.524069   1.914894
50   0.124717   0.127679   0.125334   0.126449   1.285168   1.416071   1.249053   1.674572
60   0.120234   0.123631   0.120695   0.122913   1.099666   1.213527   1.067853   1.498870
70   0.116957   0.119463   0.117387   0.118754   0.968464   1.065139   0.941295   1.363850
80   0.113080   0.116750   0.113892   0.115606   0.871906   0.953705   0.848853   1.255826
90   0.111506   0.113741   0.112067   0.112707   0.798477   0.868386   0.778776   1.167430
100   0.110224   0.112098   0.109991   0.110112   0.741160   0.801774   0.724066   1.092767

==> ablation_study_team_Emnist_Part_team_full_client_cnn_acc.dat <==
GR    pteams_5  pteams_4  pteams_3  pteams_2  gteams_5  gteams_4  gteams_3  gteams_2
10  0.976222  0.975848  0.973541  0.977938  0.141490  0.112701  0.131442  0.103867
20  0.968193  0.980375  0.966730  0.920979  0.656788  0.634886  0.456054  0.242704
30  0.979693  0.976240  0.977273  0.981032  0.767175  0.755659  0.711516  0.541829
40  0.982282  0.981653  0.981054  0.970718  0.791363  0.779537  0.761671  0.700141
50  0.984892  0.981765  0.981911  0.978452  0.809794  0.797093  0.777533  0.747361
60  0.984341  0.983990  0.983256  0.980017  0.828225  0.810274  0.792605  0.768642
70  0.987871  0.984733  0.982206  0.984038  0.841518  0.823257  0.802738  0.777957
80  0.987213  0.984651  0.981559  0.985281  0.855574  0.836184  0.810387  0.789529
90  0.988835  0.985218  0.988351  0.983117  0.867880  0.846571  0.822777  0.797827
100  0.986459  0.986064  0.985194  0.984356  0.879255  0.855038  0.831386  0.804064

==> ablation_study_team_Emnist_Part_team_full_client_cnn_loss.dat <==
GR    pteams_5  pteams_4  pteams_3  pteams_2  gteams_5  gteams_4  gteams_3  gteams_2
10  0.104662  0.102583  0.107674  0.103339  2.280214  2.285630  2.290270  2.295039
20  0.100446  0.078326  0.111655  0.214359  1.879640  1.914166  2.061281  2.169647
30  0.074910  0.086495  0.077896  0.087407  1.401387  1.523826  1.756710  2.007686
40  0.059991  0.062326  0.069247  0.091266  1.041786  1.185188  1.463672  1.794431
50  0.053046  0.059853  0.067032  0.078757  0.819913  0.961856  1.237789  1.612475
60  0.053883  0.055287  0.055740  0.070477  0.660133  0.823470  1.024321  1.397869
70  0.042378  0.049120  0.058898  0.065053  0.553342  0.709950  0.908478  1.231951
80  0.042067  0.048381  0.054752  0.054940  0.474185  0.600902  0.831224  1.071217
90  0.035271  0.046952  0.046315  0.057843  0.423273  0.526866  0.715617  0.967000
100  0.044045  0.045017  0.043503  0.054122  0.384564  0.479798  0.640809  0.893989

==> ablation_study_team_Emnist_Part_team_full_client_mclr_acc.dat <==
GR     pround4   pround2  pround10   ground4   ground2  ground10
10  0.977787  0.979452  0.975480  0.011631  0.011526  0.014776
20  0.968828  0.978596  0.974675  0.014065  0.012552  0.177241
30  0.974178  0.978405  0.972639  0.016910  0.013851  0.241740
40  0.910000  0.950000  0.973928  0.020967  0.015287  0.289830
50  0.973568  0.940000  0.974980  0.024451  0.016876  0.340545
60  0.940000  0.930000  0.973456  0.028469  0.018404  0.387986
70  0.971032  0.940000  0.971880  0.032431  0.020623  0.438444
80  0.973585  0.982819  0.978562  0.036082  0.022351  0.476979
90  0.972153  0.900000  0.978404  0.039972  0.024470  0.517008
100  0.920000  0.977990  0.977983  0.045828  0.025892  0.547844

==> ablation_study_team_Emnist_Part_team_full_client_mclr_loss.dat <==
GR     pround4   pround2  pround10   ground4   ground2  ground10
10  0.157368  0.153919  0.161781  4.457914  4.460147  4.380273
20  0.176032  0.153712  0.150948  4.412045  4.438202  3.495166
30 0.169721  0.146467  0.148481  4.365675  4.416158  2.888528
40  0.381485  0.275676  0.161329  4.311831  4.391630  2.565704
50  0.149727  0.312714  0.141312  4.268562  4.366214  2.303794
60  0.394180  0.321243  0.140954  4.224927  4.346946  2.101328
70  0.164347  0.435158  0.146806  4.186425  4.316621  1.907879
80  0.162986  0.135844  0.127420  4.152363  4.293489  1.770988
90  0.165926  0.406908  0.130454  4.118300  4.268190  1.637616
100  0.361355  0.147099  0.127537  4.073786  4.251542  1.535014

==> ablation_study_team_Emnist_Part_team_part_client_team_2_mclr_acc.dat <==
GR    pusers_20  pusers_2  pusers_4  pusers_10  gusers_20  gusers_2  gusers_4  gusers_10
10   0.974270  0.979131  0.976826   0.977492   0.015638  0.019433  0.018402   0.016707
20   0.976257  0.979119  0.976717   0.978084   0.136051  0.128031  0.124957   0.126332
30   0.972914  0.982272  0.976593   0.976083   0.249041  0.186092  0.211363   0.230056
40   0.976608  0.981567  0.979806   0.979017   0.358961  0.258234  0.280088   0.327565
50   0.979119  0.979565  0.980036   0.980945   0.463793  0.358894  0.354078   0.425819
60   0.974077  0.979287  0.975885   0.977445   0.523954  0.422420  0.399006   0.478204
70   0.972178  0.976441  0.973110   0.975576   0.589977  0.488715  0.449157   0.530555
80   0.976500  0.983187  0.978956   0.978514   0.626676  0.525686  0.480825   0.560691
90   0.979344  0.981444  0.979970   0.980739   0.666587  0.565221  0.520030   0.595600
100   0.979490  0.982642  0.981532   0.980390   0.692355  0.589647  0.546905   0.619744

==> ablation_study_team_Emnist_Part_team_part_client_team_2_mclr_loss.dat <==
GR   pusers_20  pusers_2  pusers_4  pusers_10  gusers_20  gusers_2  gusers_4  gusers_10
10   0.161958  0.150941  0.160295   0.160039   4.394258  4.396266  4.395870   4.394889
20   0.155858  0.151868  0.158397   0.155130   3.609889  3.661446  3.646385   3.624922
30   0.165738  0.147493  0.166551   0.163434   3.116645  3.227070  3.190941   3.146001
40   0.148800  0.131587  0.140180   0.146040   2.749398  2.919298  2.861487   2.792924
50   0.142447  0.132792  0.138570   0.140799   2.374808  2.618402  2.534778   2.437244
60   0.150827  0.133957  0.143401   0.146052   2.139054  2.435013  2.332677   2.216000
70   0.153390  0.140228  0.150161   0.146804   1.856076  2.221827  2.092060   1.953345
80   0.142095  0.120582  0.135664   0.139137   1.683601  2.094164  1.941926   1.792630
90   0.133026  0.117596  0.127374   0.131143   1.482568  1.948021  1.760472   1.603056
100   0.127806  0.115685  0.121777   0.125351   1.347435  1.853217  1.634135   1.473560

==> ablation_study_team_Emnist_TE_part_team_part_client_TE_team_2_client_2_acc.dat <==
GR     pTE_100   pTE_150    pTE_50    pTE_30   gTE_100   gTE_150    gTE_50    gTE_30
10  0.974626  0.974430  0.976019  0.972853  0.022517  0.023911  0.021648  0.023744
20  0.977786  0.977782  0.978359  0.976407  0.472523  0.547206  0.432058  0.295912
30  0.977897  0.977441  0.978520  0.978685  0.605677  0.698990  0.549850  0.505260
40  0.978873  0.979232  0.980655  0.980852  0.657155  0.750936  0.605066  0.607104
50  0.981059  0.980894  0.980880  0.979992  0.711406  0.788227  0.658472  0.684798
60  0.977683  0.978224  0.978646  0.978235  0.746635  0.807230  0.692885  0.726085
70  0.975823  0.977278  0.978367  0.975531  0.784140  0.828052  0.731951  0.767457
80  0.978731  0.979157  0.980394  0.981444  0.804948  0.839542  0.755743  0.790040
90  0.980544  0.980338  0.981187  0.982243  0.827145  0.852774  0.783338  0.812452
100  0.977359  0.977742  0.978618  0.978542  0.839556  0.860999  0.800724  0.825799

==> ablation_study_team_Emnist_TE_part_team_part_client_TE_team_2_client_2_loss.dat <==
GR     pTE_100   pTE_150    pTE_50    pTE_30   gTE_100   gTE_150    gTE_50    gTE_30
10  0.157839  0.157880  0.154372  0.165916  4.239540  4.230007  4.270977  4.312168
20  0.144220  0.143355  0.144433  0.152550  2.412314  2.309418  2.615335  2.909997
30  0.143567  0.142734  0.142110  0.148093  1.750357  1.621906  1.949880  2.239416
40  0.128367  0.129486  0.127087  0.131025  1.401371  1.271473  1.588797  1.827340
50  0.118775  0.120206  0.120569  0.131854  1.127896  1.012301  1.303305  1.477215
60  0.125411  0.125307  0.126526  0.129670  0.985881  0.884229  1.152626  1.288404
70  0.125936  0.124783  0.126010  0.133404  0.837927  0.753943  0.992656  1.088786
80  0.113910  0.114045  0.114631  0.116644  0.756990  0.684685  0.901357  0.977324
90  0.107860  0.108391  0.110007  0.113311  0.669697  0.610807  0.799427  0.855584
100  0.104912  0.104584  0.106177  0.113273  0.615724  0.564720  0.735120  0.780234

==> ablation_study_team_Emnist_Very_low_part_team_part_client_TE_team_2_client_2_acc.dat <==
GR    pTE_150    pTE_30   pTE_100   pTE_200   gTE_150    gTE_30   gTE_100   gTE_200
10  0.971698  0.969163  0.971698  0.971698  0.012603  0.011945  0.012265  0.012173
20  0.972259  0.972384  0.972259  0.972259  0.029355  0.020938  0.025663  0.024749
30  0.968750  0.968085  0.968750  0.968750  0.059222  0.038166  0.050558  0.048219
40  0.977337  0.975194  0.977337  0.977337  0.089391  0.059149  0.080023  0.076925
50  0.979644  0.977747  0.978372  0.978372  0.115328  0.081924  0.109817  0.106089
60  0.981349  0.979365  0.981349  0.981349  0.148632  0.117714  0.156446  0.148860
70  0.976519  0.979624  0.977901  0.976519  0.166737  0.138478  0.185527  0.174825
80  0.976090  0.972308  0.974684  0.974684  0.194749  0.169579  0.232055  0.217149
90  0.970976  0.970972  0.972296  0.970976  0.215010  0.190764  0.265386  0.249411
100  0.981050  0.975288  0.979592  0.979592  0.263202  0.231278  0.337623  0.322177

==> ablation_study_team_Emnist_Very_low_part_team_part_client_TE_team_2_client_2_loss.dat <==
GR     pTE_150    pTE_30   pTE_100   pTE_200   gTE_150    gTE_30   gTE_100   gTE_200
10  0.190013  0.203199  0.190373  0.190033  4.438108  4.446184  4.438533  4.437973
20  0.178593  0.184808  0.179083  0.178577  4.237092  4.311911  4.240886  4.235637
30  0.177105  0.174874  0.177782  0.176834  4.013350  4.160101  4.020556  4.010208
40  0.193474  0.201696  0.193969  0.193266  3.839032  4.039539  3.848103  3.834373
50  0.164008  0.173979  0.165241  0.164121  3.705156  3.945177  3.715177  3.699186
60  0.155453  0.167315  0.156070  0.155117  3.539447  3.827099  3.550090  3.531617
70  0.166051  0.169628  0.166929  0.166317  3.449472  3.761216  3.460261  3.440610
80  0.171792  0.183837  0.172521  0.171418  3.313514  3.662026  3.324137  3.302834
90  0.179998  0.187978  0.180209  0.179569  3.219816  3.591251  3.229997  3.207923
100  0.153385  0.167168  0.153836  0.153181  3.015820  3.441143  3.024793  3.000934

==> ablation_study_team_FMnist_Full_team_full_client_cnn_acc.dat <==
GR     pteam_5   pteam_4   pteam_3   pteam_2   gteam_5   gteam_4   gteam_3   gteam_2
10  0.945334  0.931382  0.956681  0.531537  0.093264  0.106996  0.085885  0.112378
20  0.982202  0.981388  0.980100  0.654436  0.655030  0.649502  0.635521  0.066150
30  0.978897  0.984415  0.986192  0.856015  0.707863  0.705453  0.692913  0.491743
40  0.986948  0.985536  0.986327  0.941013  0.724596  0.727998  0.715391  0.632037
50  0.987372  0.986770  0.987140  0.969345  0.744925  0.743877  0.727240  0.665345
60  0.988897  0.986658  0.987546  0.964793  0.761630  0.758595  0.742979  0.701255
70  0.989575  0.986770  0.987275  0.970553  0.775220  0.770879  0.752838  0.711232
80  0.988474  0.989012  0.987952  0.976777  0.780911  0.781215  0.767220  0.707142
90  0.987033  0.988003  0.987275  0.977334  0.790538  0.787844  0.771290  0.713431
100  0.989999  0.987106  0.987681  0.975290  0.798126  0.797880  0.777396  0.715198

==> ablation_study_team_FMnist_Full_team_full_client_cnn_loss.dat <==
GR     pteam_5   pteam_4   pteam_3   pteam_2   gteam_5   gteam_4   gteam_3   gteam_2
10  0.158860  0.161983  0.133468  2.146599  2.306917  2.305008  2.309383  2.306432
20  0.050852  0.051655  0.056239  0.750080  1.108356  1.102080  1.150477  2.299028
30  0.057259  0.044928  0.047458  0.378916  0.811039  0.809832  0.856873  1.628900
40  0.045545  0.042977  0.050800  0.199619  0.703694  0.701718  0.744663  1.139610
50  0.045016  0.043558  0.052170  0.093175  0.639439  0.644344  0.693148  0.963035
60  0.048365  0.055265  0.053404  0.096599  0.601813  0.609343  0.664350  0.886282
70 0.050605  0.055627  0.059853  0.084362  0.583338  0.591801  0.653028  0.857090
80  0.054037  0.059277  0.062378  0.076239  0.576631  0.579997  0.641332  0.854251
90  0.062373  0.062452  0.069612  0.073471  0.567946  0.581587  0.638064  0.875700
100  0.067278  0.076894  0.077810  0.090550  0.576075  0.585436  0.640802  0.938561

==> ablation_study_team_FMnist_Full_team_full_client_mclr_acc.dat <==
GR     pteam_5   pteam_4   pteam_3   pteam_2   gteam_5   gteam_4   gteam_3   gteam_2
10  0.967963  0.967934  0.974279  0.967301  0.142473  0.150925  0.143775  0.193184
20  0.970167  0.971185  0.973061  0.970274  0.423455  0.425998  0.396092  0.449419
30 0.971862  0.962103  0.975362  0.968881  0.580651  0.586173  0.559541  0.592440
40  0.974066  0.973540  0.976310  0.971853  0.633285  0.639578  0.618651  0.640000
50  0.974574  0.974773  0.978882  0.971760  0.659871  0.668302  0.646420  0.666026
60  0.975337  0.977015  0.978476  0.974547  0.675812  0.683432  0.663697  0.684771
70  0.975930  0.977800  0.979017  0.973804  0.685240  0.694555  0.673737  0.697599
80  0.975167  0.978361  0.979423  0.974826  0.694754  0.704030  0.682963  0.707204
90  0.976269  0.978024  0.979288  0.974919  0.702596  0.710771  0.692506  0.713803
100  0.976439  0.973988  0.979965  0.975197  0.708910  0.717100  0.698295  0.721363

==> ablation_study_team_FMnist_Full_team_full_client_mclr_loss.dat <==
GR     pteam_5   pteam_4   pteam_3   pteam_2   gteam_5   gteam_4   gteam_3   gteam_2
10  0.143104  0.142892  0.138680  0.143209  2.365486  2.356801  2.372513  2.314495
20  0.136321  0.135014  0.131495  0.135785  1.903922  1.896624  1.915675  1.881300
30  0.131192  0.151085  0.128359  0.133788  1.621460  1.613647  1.639048  1.612721
40  0.124526  0.125014  0.120651  0.125226  1.434231  1.425714  1.456319  1.432784
50  0.121233  0.118784  0.115037  0.121740  1.303524  1.294595  1.328702  1.306218
60  0.116993  0.114896  0.110965  0.120413  1.208316  1.199278  1.235703  1.213651
70  0.115180  0.111358  0.107721  0.114098  1.136355  1.127322  1.165312  1.143299
80  0.112357  0.108215  0.106308  0.113266  1.080154  1.071211  1.110366  1.088256
90  0.109427  0.106199  0.102478  0.110805  1.035053  1.026282  1.066196  1.043808
100  0.106917  0.117817  0.102770  0.108488  0.997990  0.989450  1.029940  1.007300

==> ablation_study_team_FMnist_Full_team_part_client_team_2_acc.dat <==
GR       p_50      p_20      p_12       p_4      g_50      g_20      g_12       g_4
10  0.973248  0.969545  0.969781  0.970722  0.571131  0.485488  0.463706  0.415526
20  0.980875  0.978131  0.978560  0.982360  0.757227  0.731698  0.719880  0.636362
30  0.980933  0.979540  0.979404  0.983815  0.779782  0.758907  0.747224  0.692845
40  0.981279  0.979741  0.979742  0.982906  0.791136  0.773100  0.759776  0.720865
50  0.981337  0.979674  0.979826  0.982542  0.800425  0.783702  0.768582  0.737183
60  0.981568  0.979674  0.980417  0.982724  0.806083  0.790673  0.775089  0.749290
70  0.980875  0.979674  0.980417  0.982360  0.811355  0.796331  0.779338  0.759332
80  0.980297  0.979271  0.980079  0.981269  0.815661  0.801159  0.783798  0.765975
90  0.979719  0.978668  0.979995  0.980906  0.819021  0.805272  0.786753  0.771382
100  0.979488  0.978198  0.980248  0.980906  0.822072  0.807512  0.788665  0.776287

==> ablation_study_team_FMnist_Full_team_part_client_team_2_loss.dat <==
GR        p_50      p_20      p_12       p_4      g_50      g_20      g_12       g_4
10  0.124880  0.135488  0.133182  0.137667  1.541105  1.633061  1.718476  1.784938
20  0.087085  0.094014  0.092352  0.088909  0.739073  0.790519  0.893557  0.941649
30  0.081332  0.087384  0.085940  0.082010  0.647912  0.690033  0.785671  0.806860
40  0.078968  0.084449  0.082944  0.079388  0.603990  0.641794  0.734670  0.741426
50  0.078215  0.083233  0.081767  0.077982  0.576518  0.611292  0.702749  0.700991
60  0.078268  0.082852  0.081380  0.077576  0.557088  0.589613  0.679917  0.672162
70  0.078547  0.082793  0.081273  0.077491  0.542711  0.573360  0.662856  0.651617
80  0.079388  0.083046  0.081495  0.077472  0.531582  0.560528  0.649137  0.636011
90  0.080589  0.083646  0.082139  0.078182  0.522951  0.550206  0.637958  0.623500
100  0.081919  0.084517  0.082792  0.078606  0.516283  0.541970  0.628823  0.613666

==> ablation_study_team_FMnist_Full_team_part_client_team_4_acc.dat <==
GR        p_12      p_20      p_48       p_8      g_12      g_20      g_48       g_8
10  0.972187  0.971459  0.973941  0.970961  0.392623  0.519359  0.570204  0.357594
20  0.982068  0.979773  0.980701  0.980887  0.599189  0.730887  0.758714  0.594728
30  0.982617  0.980455  0.981453  0.981626  0.658086  0.753249  0.785672  0.644530
40  0.982068  0.980642  0.981337  0.981626  0.685469  0.764488  0.799150  0.669151
50  0.982159  0.980517  0.981510  0.981521  0.703563  0.771459  0.808188  0.686936
60  0.982342  0.980952  0.981279  0.980993  0.714975  0.777580  0.814135  0.698639
70  0.982068  0.980766  0.980990  0.980465  0.723684  0.782968  0.818924  0.708178
80  0.981976  0.980704  0.980528  0.980359  0.731389  0.787834  0.821667  0.715980
90  0.981336  0.980580  0.979950  0.980359  0.738225  0.791890  0.824544  0.721329
100  0.981153  0.979773  0.979546  0.979620  0.744289  0.795636  0.826340  0.726253

==> ablation_study_team_FMnist_Full_team_part_client_team_4_loss.dat <==
GR        p_12      p_20      p_48       p_8      g_12      g_20      g_48       g_8
10  0.129799  0.132039  0.124707  0.134314  1.853536  1.637714  1.542632  2.016290
20  0.087558  0.090428  0.086905  0.089531  1.023857  0.808739  0.738596  1.186384
30  0.081227  0.083873  0.080997  0.083037  0.891078  0.710959  0.645117  1.035371
40  0.078505  0.080993  0.078474  0.080092  0.826282  0.663798  0.599399  0.966028
50  0.077262  0.079774  0.077604  0.078833  0.782540  0.633322  0.570887  0.919090
60  0.076861  0.079366  0.077506  0.078312  0.752304  0.612173  0.550845  0.888873
70  0.076781  0.079331  0.077759  0.078059  0.727455  0.595397  0.535953  0.862558
80  0.077075  0.079576  0.078446  0.078269  0.707804  0.582344  0.524435  0.841282
90  0.077725  0.080318  0.079530  0.078777  0.692447  0.571850  0.515511  0.826190
100  0.078328  0.081024  0.080835  0.079242  0.678996  0.563164  0.508627  0.811917

==> ablation_study_team_FMnist_Full_team_part_client_team_5_acc.dat <==
GR   p_10      p_25      p_20      p_50      g_10      g_25      g_20      g_50
10  0.973456  0.972381  0.972928  0.973710  0.318297  0.252718  0.255151  0.471546
20  0.982030  0.979719  0.979776  0.981164  0.555257  0.526485  0.528184  0.734788
30  0.982030  0.980470  0.980544  0.980990  0.590943  0.564662  0.571671  0.770609
40  0.982689  0.980875  0.981184  0.980817  0.608342  0.596621  0.602433  0.787815
50  0.981865  0.980297  0.980736  0.981221  0.620315  0.621975  0.624582  0.797123
60  0.981947  0.980239  0.980864  0.980875  0.630163  0.642831  0.643468  0.803399
70  0.982112  0.980066  0.980672  0.980875  0.639104  0.658395  0.659110  0.808149
80  0.981782  0.979604  0.980160  0.979893  0.648238  0.673342  0.672975  0.811934
90  0.981288  0.979488  0.980288  0.979546  0.657121  0.685643  0.685063  0.815275
100  0.981288  0.979661  0.980352  0.979199  0.665868  0.695993  0.694776  0.818113

==> ablation_study_team_FMnist_Full_team_part_client_team_5_loss.dat <==
GR    p_10      p_25      p_20      p_50      g_10      g_25      g_20      g_50
10  0.129179  0.128543  0.135149  0.124415  2.040837  1.947243  1.950086  1.588246
20  0.084717  0.089956  0.090876  0.087247  1.479171  1.203584  1.210627  0.768975
30  0.077914  0.083526  0.083952  0.081540  1.279896  1.040291  1.044243  0.668169
40  0.074650  0.080540  0.080545  0.079257  1.178550  0.956388  0.959692  0.619950
50  0.073362  0.079070  0.078863  0.078609  1.109469  0.901726  0.905529  0.589987
60  0.072617  0.078633  0.078138  0.078629  1.056218  0.861676  0.865452  0.568968
70  0.072241  0.078563  0.077873  0.079015  1.014919  0.830666  0.834635  0.553221
80  0.072330  0.078783  0.077961  0.079883  0.979617  0.805816  0.810238  0.541125
90  0.072619  0.079622  0.078665  0.081045  0.948911  0.785116  0.789430  0.531546
100  0.072936  0.080448  0.079296  0.082402  0.923763  0.768036  0.772362  0.524170

==> ablation_study_team_FMnist_Part_team_full_client_cnn_acc.dat <==
GR    pteams_5  pteams_4  pteams_3  pteams_2  gteams_5  gteams_4  gteams_3  gteams_2
10  0.456097  0.471169  0.527992  0.564694  0.092840  0.092840  0.092840  0.092840
20  0.550184  0.479175  0.532410  0.401561  0.092840  0.092840  0.092840  0.092840
30  0.549068  0.563307  0.513812  0.537916  0.092840  0.092840  0.092840  0.092840
40  0.607486  0.583980  0.531457  0.572506  0.091764  0.092840  0.092840  0.092840
50  0.785207  0.587769  0.542175  0.461083  0.091877  0.091990  0.092840  0.092840
60  0.743643  0.647059  0.613986  0.641309  0.094227  0.088734  0.092811  0.092840
70  0.869159  0.736065  0.649780  0.619632  0.154733  0.093576  0.104306  0.092840
80  0.908193  0.750345  0.746688  0.644998  0.354172  0.097936  0.091452  0.092840
90  0.908817  0.875444  0.774524  0.549596  0.416405  0.165463  0.094170  0.092443
100  0.954218  0.859209  0.836248  0.640419  0.472550  0.344744  0.094425  0.101560

==> ablation_study_team_FMnist_Part_team_full_client_cnn_loss.dat <==
GR    pteams_5  pteams_4  pteams_3  pteams_2  gteams_5  gteams_4  gteams_3  gteams_2
10  2.151893  2.146968  2.135072  2.132143  2.312328  2.312427  2.312523  2.312487
20  2.129980  2.144500  2.137672  2.166907  2.311538  2.312058  2.312107  2.312352
30  2.099532  2.108689  2.135765  2.136393  2.309966  2.311153  2.311788  2.312092
40  1.536426  2.054958  2.123806  2.130697  2.304942  2.309290  2.311209  2.311853
50  0.610571  1.351882  2.095141  2.126972  2.293312  2.304779  2.310003  2.311319
60  0.580946  0.706701  1.891405  2.099060  2.276374  2.293552  2.307781  2.310850
70  0.378694  0.626744  1.094010  2.071295  2.097325  2.291301  2.300941  2.309873
80  0.246664  0.592071  0.600989  1.994890  1.839775  2.237357  2.293061  2.308359
90  0.236580  0.379268  0.610674  1.421327  1.606331  2.075309  2.292210  2.306078
100  0.139217  0.417435  0.452193  0.865074  1.427573  1.852115  2.258006  2.299842

==> ablation_study_team_FMnist_Part_team_full_client_mclr_acc.dat <==
GR   pteams_5  pteams_4  pteams_3  pteams_2  gteams_5  gteams_4  gteams_3  gteams_2
10  0.958649  0.952883  0.937902  0.932949  0.142218  0.139755  0.138084  0.132846
20  0.964202  0.971959  0.955003  0.975716  0.406637  0.270053  0.236360  0.186642
30  0.963458  0.963824  0.967142  0.956098  0.561114  0.483847  0.369999  0.265466
40  0.965604  0.957097  0.968701  0.956098  0.620941  0.579631  0.475580  0.352530
50  0.978685  0.977783  0.971976  0.970869  0.647300  0.620006  0.557405  0.465953
60  0.968732  0.962930  0.982098  0.972799  0.663949  0.642034  0.598318  0.513010
70  0.976809  0.960123  0.961296  0.973006  0.675897  0.657890  0.627311  0.564682
80  0.977979  0.963712  0.967018  0.976948  0.685269  0.667771  0.642827  0.593024
90  0.973471  0.974467  0.972182  0.983397  0.692347  0.675812  0.656389  0.613551
100  0.979889  0.965424  0.979067  0.972235  0.698010  0.683740  0.664543  0.630567

==> ablation_study_team_FMnist_Part_team_full_client_mclr_loss.dat <==
GR   pteams_5  pteams_4  pteams_3  pteams_2  gteams_5  gteams_4  gteams_3  gteams_2
10  0.156476  0.165341  0.187287  0.196821  2.375354  2.391644  2.408212  2.415896
20  0.142200  0.135265  0.160834  0.125831  1.912857  2.097990  2.157300  2.258509
30  0.142115  0.142162  0.144238  0.161432  1.625096  1.785653  1.958346  2.105834
40  0.134112  0.154079  0.135580  0.158679  1.406931  1.569728  1.802281  1.980031
50  0.111583  0.112940  0.130984  0.133702  1.269154  1.415465  1.636010  1.815357
60  0.124497  0.140283  0.105754  0.124476  1.162534  1.300919  1.504803  1.734568
70  0.108959  0.138147  0.141755  0.130367  1.078833  1.205844  1.382295  1.618078
80  0.103269  0.133515  0.126148  0.119589  1.015850  1.137712  1.298572  1.522862
90  0.109785  0.112050  0.119004  0.103321  0.962644  1.078613  1.216220  1.446679
100  0.097600  0.128626  0.106368  0.122765  0.922568  1.024458  1.160604  1.367190

==> ablation_study_team_FMnist_Part_team_part_client_team_20_mclr_acc.dat <==
GR   pusers_2  pusers_15  pusers_4  pusers_20  gusers_2  gusers_15  gusers_4  gusers_20
10  0.961588   0.964805  0.959134   0.964805  0.148641   0.152180  0.150324   0.151912
20  0.969100   0.956740  0.965623   0.956740  0.261370   0.248761  0.238449   0.240726
30  0.972996   0.965453  0.971831   0.965762  0.322441   0.350144  0.352995   0.344960
40  0.964451   0.964207  0.963822   0.964407  0.343065   0.428951  0.441445   0.435514
50  0.968898   0.970817  0.962271   0.970196  0.361012   0.493371  0.479882   0.511049
60  0.969710   0.968445  0.965552   0.968268  0.378728   0.535099  0.504295   0.559072
70  0.970317   0.967928  0.967248   0.967516  0.393116   0.559512  0.521725   0.587560
80  0.970396   0.962441  0.965686   0.962441  0.405705   0.580366  0.538676   0.610309
90  0.971199   0.968679  0.969255   0.968679  0.420246   0.593262  0.553906   0.625596
100  0.964124   0.964414  0.962985   0.964814  0.434787   0.605487  0.566380   0.636998

==> ablation_study_team_FMnist_Part_team_part_client_team_20_mclr_loss.dat <==
GR    pusers_2  pusers_15  pusers_4  pusers_20  gusers_2  gusers_15  gusers_4  gusers_20
10  0.164658   0.160188  0.170394   0.160122  2.379245   2.379138  2.379662   2.379275
20  0.152645   0.173732  0.160861   0.173662  2.194711   2.172199  2.181204   2.173061
30  0.141631   0.155777  0.148726   0.155691  2.067295   1.999288  2.019783   1.999943
40  0.152218   0.152211  0.156492   0.152141  1.966485   1.863429  1.872890   1.863534
50  0.145301   0.143247  0.157702   0.143146  1.894207   1.738720  1.759115   1.737886
60  0.141402   0.149042  0.153631   0.148855  1.833403   1.632267  1.661228   1.630467
70  0.136954   0.151154  0.146996   0.151038  1.785625   1.546991  1.585753   1.544306
80  0.138833   0.154422  0.151829   0.154336  1.743089   1.461147  1.521270   1.457476
90  0.128203   0.149875  0.136725   0.149555  1.697912   1.395084  1.454687   1.390624
100  0.140885   0.146954  0.147560   0.146496  1.657772   1.337536  1.398905   1.332350

==> ablation_study_team_Mnist_Full_team_full_client_cnn_acc.dat <==
GR     pteam_5   pteam_4   pteam_3   pteam_2   gteam_5   gteam_4   gteam_3   gteam_2
10  0.943879  0.888497  0.915132  0.881687  0.140410  0.410998  0.161259  0.283152
20  0.982781  0.962945  0.980791  0.962121  0.812301  0.847302  0.815044  0.853614
30  0.986363  0.968546  0.984492  0.968423  0.849129  0.874708  0.853368  0.879740
40  0.988415  0.972288  0.985801  0.970575  0.871529  0.891172  0.876721  0.895739
50  0.989277  0.975794  0.987638  0.975106  0.887493  0.902212  0.890585  0.906856
60  0.989871  0.976832  0.990070  0.977420  0.898577  0.911581  0.901155  0.917249
70  0.990699  0.979148  0.989557  0.979374  0.907930  0.917528  0.910275  0.926070
80  0.990815  0.979430  0.989849  0.983968  0.915338  0.923534  0.918584  0.933659
90  0.990945  0.981174  0.990208  0.984925  0.920880  0.928705  0.925737  0.939532
100  0.991321  0.984170  0.990796  0.984319  0.925177  0.932806  0.929228  0.943084

==> ablation_study_team_Mnist_Full_team_full_client_cnn_loss.dat <==
GR     pteam_5   pteam_4   pteam_3   pteam_2   gteam_5   gteam_4   gteam_3   gteam_2
10  0.212422  0.404243  0.249388  0.457357  2.222027  2.162937  2.204068  2.153416
20  0.057861  0.114835  0.062870  0.121643  0.938705  0.622705  0.874827  0.583004
30  0.039448  0.092824  0.047575  0.095955  0.529190  0.421553  0.521585  0.393120
40  0.034475  0.083892  0.043663  0.088321  0.406014  0.362562  0.407429  0.332725
50  0.032024  0.077265  0.038731  0.077188  0.359332  0.330928  0.356560  0.300293
60  0.031453  0.068822  0.036609  0.072071  0.336523  0.311326  0.328573  0.278581
70  0.032242  0.065383  0.037208  0.068120  0.323208  0.296716  0.312899  0.259512
80  0.033140  0.065485  0.037875  0.059832  0.316347  0.284675  0.303829  0.245095
90  0.033254  0.064931  0.038382  0.058509  0.314266  0.279254  0.302078  0.242010
100  0.035913  0.063496  0.041391  0.065977  0.316018  0.279536  0.299979  0.248340

==> ablation_study_team_Mnist_Full_team_full_client_mclr_acc.dat <==
GR     pteam_5   pteam_4   pteam_3   pteam_2   gteam_5   gteam_4   gteam_3   gteam_2
10  0.951778  0.961292  0.943851  0.920127  0.068712  0.073042  0.064067  0.109963
20  0.957136  0.959385  0.963198  0.931884  0.253970  0.252538  0.267745  0.281272
30  0.962068  0.963424  0.958057  0.940935  0.529470  0.523729  0.538924  0.508886
40  0.959007  0.964771  0.959004  0.948960  0.660020  0.659250  0.668775  0.637181
50  0.960878  0.964097  0.966175  0.959037  0.710609  0.713226  0.720282  0.692770
60  0.965215  0.967575  0.966310  0.961650  0.735634  0.738023  0.744228  0.720035
70  0.967937  0.967688  0.972264  0.961090  0.752393  0.755366  0.762301  0.741915
80  0.970913  0.966566  0.971046  0.962116  0.765914  0.767427  0.772692  0.755953
90  0.968957  0.965219  0.972128  0.965849  0.775913  0.777091  0.780870  0.766628
100  0.968872  0.969258  0.974699  0.965942  0.782872  0.784058  0.787918  0.774472

==> ablation_study_team_Mnist_Full_team_full_client_mclr_loss.dat <==
GR    pteam_5   pteam_4   pteam_3   pteam_2   gteam_5   gteam_4   gteam_3   gteam_2
10  0.187222  0.183024  0.199573  0.229775  2.431431  2.423335  2.430503  2.357223
20  0.174459  0.175897  0.176017  0.209163  2.078144  2.073748  2.068290  2.053445
30  0.167577  0.167125  0.175983  0.188030  1.844941  1.840151  1.830965  1.837795
40  0.161987  0.157708  0.166264  0.172006  1.669224  1.663659  1.652764  1.669393
50  0.156328  0.154833  0.151840  0.158007  1.531385  1.525290  1.513178  1.535204
60  0.143533  0.144375  0.147183  0.149010  1.420750  1.414414  1.401234  1.426849
70  0.137779  0.135318  0.136422  0.145870  1.330284  1.323907  1.309709  1.338081
80  0.130367  0.136805  0.132686  0.143768  1.255047  1.248774  1.233663  1.264059
90  0.125901  0.132783  0.130567  0.132859  1.191563  1.185464  1.169560  1.201496
100  0.124925  0.123469  0.122887  0.128722  1.137272  1.131381  1.114744  1.148063

==> ablation_study_team_Mnist_Full_team_part_client_team_2_acc.dat <==
GR        p_12      p_20       p_4      p_50      g_12      g_20       g_4      g_50
10  0.953950  0.942550  0.950532  0.953395  0.074726  0.072742  0.075445  0.074492
20  0.965015  0.951026  0.966135  0.955955  0.263942  0.253033  0.195730  0.234541
30  0.960504  0.956206  0.953901  0.956770  0.391713  0.418799  0.330695  0.408046
40  0.967314  0.956879  0.965071  0.959795  0.485630  0.530761  0.413238  0.514603
50  0.970208  0.964144  0.969681  0.965090  0.539609  0.590398  0.486505  0.590554
60  0.967228  0.965355  0.959929  0.966137  0.575484  0.625846  0.550167  0.638660
70 0.969612  0.968517  0.970922  0.967708  0.599265  0.651999  0.593159  0.670394
80  0.974464  0.968584  0.973227  0.969570  0.615774  0.672260  0.625010  0.692833
90  0.969952  0.969324  0.970035  0.969628  0.628393  0.689819  0.649568  0.709244
100  0.972251  0.970131  0.973227  0.972246  0.639632  0.705919  0.666855  0.722233

==> ablation_study_team_Mnist_Full_team_part_client_team_2_loss.dat <==
GR        p_12      p_20       p_4      p_50      g_12      g_20       g_4      g_50
10  0.174533  0.190920  0.187106  0.178966  2.435556  2.439235  2.437614  2.440469
20  0.156067  0.175171  0.160069  0.169908  2.140350  2.121085  2.151287  2.129645
30  0.155602  0.162425  0.170580  0.161955  1.947556  1.889410  1.954036  1.898512
40  0.139958  0.157005  0.143193  0.152162  1.781937  1.694448  1.779004  1.701891
50  0.130373  0.141758  0.138353  0.141079  1.636044  1.526533  1.622970  1.531052
60  0.128113  0.131722  0.139277  0.132116  1.508146  1.381808  1.484712  1.382797
70  0.116801  0.124125  0.121590  0.124377  1.397553  1.257295  1.363922  1.254446
80  0.109544  0.117860  0.112483  0.116338  1.301153  1.150186  1.258218  1.143724
90  0.106595  0.110568  0.111223  0.109911  1.217339  1.058207  1.165632  1.048697
100  0.099568  0.103133  0.098142  0.103246  1.145220  0.979571  1.086582  0.967495

==> ablation_study_team_Mnist_Full_team_part_client_team_4_acc.dat <==
GR      p_12      p_20      p_48       p_8      g_12      g_20      g_48       g_8
10  0.944450  0.951869  0.955373  0.940685  0.075037  0.074395  0.071615  0.079879
20  0.954912  0.958557  0.960493  0.950642  0.216069  0.250856  0.242669  0.206386
30  0.950838  0.957307  0.957992  0.950749  0.372404  0.405499  0.412168  0.315781
40  0.956856  0.961495  0.959097  0.954069  0.481197  0.499494  0.521486  0.408746
50  0.965096  0.966808  0.965555  0.964133  0.557440  0.574765  0.600315  0.468072
60  0.960652  0.963120  0.964450  0.960171  0.615287  0.629968  0.650677  0.514817
70  0.967688  0.969246  0.969395  0.965096  0.659485  0.666855  0.681613  0.558470
80  0.969818  0.970559  0.969919  0.966595  0.691647  0.692735  0.702633  0.598234
90  0.965651  0.968559  0.969919  0.963704  0.713191  0.710858  0.717702  0.631271
100  0.968707  0.970496  0.970559  0.967024  0.728689  0.723730  0.729914  0.659699

==> ablation_study_team_Mnist_Full_team_part_client_team_4_loss.dat <==
GR        p_12      p_20      p_48       p_8      g_12      g_20      g_48       g_8
10  0.194748  0.183408  0.176486  0.200183  2.444171  2.439440  2.437604  2.447263
20  0.176245  0.167406  0.163376  0.181233  2.145751  2.128251  2.116607  2.178677
30  0.176771  0.161374  0.160476  0.174616  1.916646  1.901983  1.883430  1.971975
40  0.163077  0.153187  0.153317  0.166219  1.721212  1.708227  1.685403  1.792019
50  0.146185  0.137909  0.138878  0.146859  1.551790  1.538646  1.513877  1.632819
60  0.142840  0.135832  0.133830  0.143763  1.404621  1.390801  1.365790  1.491717
70  0.129041  0.122601  0.120800  0.129929  1.276531  1.262488  1.238188  1.367011
80  0.118900  0.115838  0.114642  0.124458  1.165361  1.151484  1.128773  1.256615
90  0.118349  0.111879  0.110931  0.120461  1.068931  1.056086  1.035147  1.159198
100  0.109025  0.106440  0.104661  0.110235  0.985898  0.974624  0.955440  1.073895

==> ablation_study_team_Mnist_Full_team_part_client_team_5_acc.dat <==
GR        p_20      p_50      p_30      p_10      g_20      g_50      g_30      g_10
10  0.949667  0.959621  0.959679  0.936904  0.071576  0.072470  0.072937  0.076593
20  0.951975  0.959562  0.960784  0.947185  0.246247  0.232889  0.274753  0.296920
30  0.961721  0.958341  0.961832  0.957217  0.299642  0.387124  0.384518  0.362740
40  0.958900  0.963984  0.965614  0.956057  0.335848  0.481119  0.438905  0.390293
50  0.964414  0.964741  0.965555  0.965674  0.366435  0.552734  0.500700  0.408532
60  0.967428  0.967359  0.966894  0.965426  0.397954  0.602123  0.553473  0.430349
70  0.967812  0.968523  0.969512  0.966421  0.438574  0.636793  0.596640  0.455550
80  0.970056  0.970326  0.971316  0.968245  0.478591  0.662946  0.630201  0.478708
90  0.968389  0.971141  0.969395  0.966504  0.516917  0.683266  0.656918  0.497608
100  0.970505  0.971083  0.973585  0.967996  0.548884  0.701077  0.680155  0.514545

==> ablation_study_team_Mnist_Full_team_part_client_team_5_loss.dat <==
GR        p_20      p_50      p_30      p_10      g_20      g_50      g_30      g_10
10  0.187315  0.171904  0.174571  0.209348  2.430299  2.439488  2.435441  2.435270
20  0.174798  0.164395  0.162867  0.184976  2.154843  2.131380  2.138387  2.202725
30  0.159955  0.160918  0.157082  0.169440  1.996764  1.907370  1.947532  2.082580
40  0.156548  0.148188  0.146942  0.164835  1.857435  1.715880  1.791288  1.975810
50  0.145131  0.140308  0.142636  0.149513  1.734680  1.548593  1.659739  1.879563
60  0.138155  0.130272  0.137716  0.144511  1.628304  1.402824  1.549045  1.794299
70  0.135175  0.123451  0.130213  0.141135  1.536428  1.275985  1.455091  1.720105
80  0.126752  0.113609  0.123442  0.131963  1.457061  1.166122  1.374995  1.654225
90  0.125199  0.109281  0.123413  0.129412  1.387971  1.071394  1.306120  1.595839
100  0.121167  0.102672  0.114796  0.125607  1.327409  0.990094  1.246194  1.543699

==> ablation_study_team_Mnist_Part_team_full_client_cnn_acc.dat <==
GR    pteams_5  pteams_4  pteams_3  pteams_2  gteams_5  gteams_4  gteams_3  gteams_2
10  0.892263  0.889036  0.889375  0.881662  0.133447  0.135947  0.133674  0.135094
20  0.967524  0.941429  0.942629  0.948996  0.513904  0.340548  0.268030  0.179548
30  0.974672  0.976536  0.962456  0.972273  0.717938  0.644141  0.586195  0.403948
40  0.976752  0.971710  0.971010  0.978022  0.778157  0.751030  0.706888  0.630280
50  0.982408  0.976276  0.978171  0.974259  0.793069  0.778838  0.763954  0.699219
60  0.981996  0.977960  0.975679  0.974734  0.806192  0.790712  0.775742  0.746826
70  0.984733  0.979942  0.977890  0.976064  0.818691  0.801278  0.784292  0.766993
80  0.985438  0.984395  0.980057  0.982216  0.830109  0.811618  0.793921  0.778100
90  0.984868  0.981478  0.978501  0.977399  0.839568  0.821247  0.801108  0.782247
100  0.987324  0.982132  0.981886  0.973813  0.847436  0.829712  0.809715  0.788041

==> ablation_study_team_Mnist_Part_team_full_client_cnn_loss.dat <==
GR    pteams_5  pteams_4  pteams_3  pteams_2  gteams_5  gteams_4  gteams_3  gteams_2
10  0.305137  0.308674  0.314170  0.331857  2.282598  2.284601  2.287888  2.289574
20  0.152388  0.194997  0.202971  0.215143  2.016740  2.108708  2.144502  2.205370
30  0.106167  0.121344  0.131561  0.148888  1.772271  1.892657  1.966397  2.078008
40  0.085075  0.105748  0.113897  0.117697  1.410944  1.672100  1.804742  1.923030
50  0.065164  0.079259  0.096336  0.129141  1.086946  1.371164  1.607399  1.824217
60  0.056572  0.070618  0.084970  0.095966  0.877885  1.125915  1.481616  1.717801
70  0.046859  0.059579  0.075957  0.087230  0.714971  0.935807  1.271118  1.602046
80  0.047771  0.057229  0.068655  0.084856  0.614946  0.804807  1.084814  1.437173
90  0.048308  0.052045  0.064134  0.081319  0.547137  0.695031  0.949437  1.348292
100  0.044402  0.051350  0.056346  0.079288  0.499344  0.620074  0.831691  1.212273

==> ablation_study_team_Mnist_Part_team_full_client_mclr_acc.dat <==
GR    pteams_5  pteams_4  pteams_3  pteams_2  gteams_5  gteams_4  gteams_3  gteams_2
10  0.958844  0.957728  0.957187  0.955736  0.066951  0.066979  0.064224  0.063826
20  0.966040  0.966983  0.963612  0.968273  0.250277  0.180145  0.149041  0.105724
30  0.968650  0.965798  0.964231  0.967165  0.432808  0.345491  0.283653  0.199290
40  0.966884  0.959137  0.966418  0.967033  0.608095  0.495839  0.405937  0.316233
50  0.973531  0.969074  0.969322  0.971139  0.684164  0.619770  0.525948  0.390996
60  0.970217  0.965917  0.969362  0.969858  0.713308  0.676978  0.581309  0.463684
70  0.972858  0.970106  0.969994  0.970301  0.734299  0.706775  0.646527  0.528703
80  0.973004  0.974859  0.968946  0.975376  0.746655  0.722653  0.683710  0.596790
90  0.973611  0.970743  0.969494  0.966328  0.758671  0.737168  0.703934  0.625309
100  0.976704  0.969939  0.973548  0.962766  0.767476  0.746314  0.718818  0.659565

==> ablation_study_team_Mnist_Part_team_full_client_mclr_loss.dat <==
GR    pteams_5  pteams_4  pteams_3  pteams_2  gteams_5  gteams_4  gteams_3  gteams_2
10  0.185599  0.185270  0.181582  0.185229  2.443053  2.446420  2.461115  2.464503
20  0.171179  0.173319  0.180172  0.166948  2.073081  2.160281  2.204332  2.288611
30  0.159659  0.164596  0.162367  0.160229  1.898834  1.977854  2.035332  2.132970
40  0.156708  0.167542  0.162465  0.166871  1.695848  1.839383  1.922568  2.002888
50  0.139199  0.147933  0.157680  0.169375  1.520658  1.674865  1.805355  1.934734
60 0.131409  0.149471  0.153475  0.154497  1.394586  1.542532  1.735657  1.868510
70  0.124555  0.135463  0.149089  0.150647  1.276642  1.431533  1.623120  1.801631
80  0.123286  0.135535  0.149038  0.154380  1.186073  1.344719  1.521173  1.711826
90  0.121173  0.131213  0.141508  0.152150  1.108452  1.260358  1.441636  1.664025
100  0.110174  0.128676  0.129512  0.154557  1.038053  1.191767  1.365250  1.591322

==> ablation_study_team_Mnist_Part_team_part_client_team_2_mclr_acc.dat <==
GR    pusers_10  pusers_2  pusers_4  pusers_20  gusers_10  gusers_2  gusers_4  gusers_20
10   0.938561  0.931830  0.938157   0.931741   0.068850  0.073233  0.069654   0.068907
20   0.951106  0.943721  0.951820   0.957872   0.100681  0.137030  0.120971   0.099169
30   0.960000  0.956017  0.960000   0.962448   0.154142  0.154716  0.168038   0.153472
40   0.952917  0.948618  0.953599   0.962660   0.238592  0.176020  0.211737   0.221212
50   0.958201  0.951327  0.958201   0.958824   0.337512  0.201133  0.251474   0.317300
60   0.958918  0.957192  0.959586   0.954117   0.437581  0.226801  0.290943   0.420259
70   0.965603  0.963711  0.965105   0.953245   0.515140  0.250364  0.324554   0.503560
80   0.959077  0.950750  0.956845   0.967627   0.571721  0.269964  0.353610   0.573272
90   0.967543  0.965116  0.968103   0.964399   0.620339  0.292072  0.387891   0.617391
100   0.964003  0.961714  0.965083   0.967334   0.650658  0.309184  0.418976   0.648266

==> ablation_study_team_Mnist_Part_team_part_client_team_2_mclr_loss.dat <==
GR    pusers_10  pusers_2  pusers_4  pusers_20  gusers_10  gusers_2  gusers_4  gusers_20
10   0.223965  0.239451  0.225595   0.241443   2.464243  2.466986  2.466225   2.464362
20   0.188595  0.208353  0.189109   0.181553   2.315131  2.375496  2.339122   2.320102
30   0.180913  0.194039  0.181589   0.176068   2.196200  2.332592  2.240549   2.196694
40   0.189356  0.203655  0.189832   0.172888   2.083625  2.300211  2.147262   2.102128
50   0.179156  0.194468  0.179764   0.178442   1.989275  2.269982  2.067866   2.006875
60   0.173608  0.185325  0.174643   0.182617   1.902336  2.237211  1.993452   1.917590
70   0.160296  0.170116  0.161661   0.179182   1.826991  2.203759  1.927847   1.838992
80   0.175901  0.187843  0.176932   0.153239   1.758358  2.168856  1.867045   1.756025
90   0.160986  0.171505  0.162232   0.158838   1.684051  2.128341  1.800546   1.689223
100   0.164010  0.171494  0.165055   0.156507   1.620405  2.090098  1.742717   1.625851

==> ablation_study_team_Mnist_TE_part_team_part_client_TE_team_2_client_2_acc.dat <==
GR     pTE_150   pTE_200   pTE_100    pTE_30   gTE_150   gTE_200   gTE_100    gTE_30
10  0.940178  0.940582  0.940582  0.936218  0.075568  0.074956  0.071453  0.075626
20  0.957530  0.957530  0.957887  0.948416  0.289564  0.232256  0.318333  0.231376
30  0.968276  0.967448  0.968276  0.962617  0.456875  0.449238  0.529286  0.298293
40  0.963153  0.963153  0.962811  0.954962  0.525189  0.554111  0.627555  0.340345
50  0.966751  0.968968  0.968651  0.960385  0.576583  0.610539  0.676326  0.370282
60  0.968270  0.968938  0.968604  0.962392  0.626598  0.651979  0.707909  0.397921
70  0.974826  0.975573  0.975573  0.968863  0.664938  0.682145  0.730897  0.422479
80  0.966890  0.966890  0.967262  0.961157  0.694836  0.705363  0.746229  0.448262
90  0.974818  0.974818  0.975098  0.968603  0.721001  0.727720  0.761485  0.483137
100  0.974802  0.973002  0.973362  0.968337  0.740985  0.744794  0.772337  0.515007

==> ablation_study_team_Mnist_TE_part_team_part_client_TE_team_2_client_2_loss.dat <==
GR     pTE_150   pTE_200   pTE_100    pTE_30   gTE_150   gTE_200   gTE_100    gTE_30
10  0.217605  0.217462  0.217749  0.232090  2.430930  2.434060  2.428661  2.444408
20  0.171137  0.170403  0.171171  0.194090  2.056340  2.050827  2.025002  2.201069
30  0.155816  0.155283  0.156249  0.179736  1.815946  1.793450  1.765603  2.056855
40  0.154114  0.153527  0.154838  0.182173  1.614720  1.582645  1.554655  1.923198
50  0.141984  0.140641  0.142056  0.168987  1.465288  1.429677  1.402221  1.809382
60  0.132747  0.131809  0.133369  0.161728  1.342822  1.306041  1.279725  1.705462
70  0.118244  0.117742  0.119030  0.144885  1.247601  1.210935  1.186186  1.617204
80  0.131574  0.130751  0.132158  0.158418  1.168920  1.133015  1.110034  1.538856
90  0.114397  0.113433  0.114951  0.141553  1.090672  1.055904  1.035132  1.456538
100  0.114691  0.114226  0.115935  0.141264  1.029257  0.995738  0.976971  1.388165

==> ablation_study_team_Mnist_Very_low_part_team_part_client_TE_team_2_client_2_acc.dat <==
GR     pTE_150    pTE_30   pTE_100   pTE_200   gTE_150    gTE_30   gTE_100   gTE_200
10  0.945493  0.943662  0.947589  0.945493  0.067893  0.067855  0.067759  0.067836
20  0.955582  0.951444  0.956783  0.955582  0.076698  0.076640  0.072085  0.076315
30  0.940000  0.922222  0.940000  0.940000  0.087646  0.088431  0.078746  0.086058
40  0.920000  0.911111  0.920000  0.920000  0.098078  0.099361  0.086192  0.094001
50  0.930000  0.911111  0.930000  0.930000  0.111649  0.111898  0.097179  0.105046
60  0.969863  0.959502  0.969863  0.967123  0.126062  0.126713  0.112817  0.116760
70  0.910000  0.911111  0.910000  0.910000  0.144151  0.146505  0.138542  0.130675
80  0.970000  0.955556  0.970000  0.970000  0.167636  0.166871  0.174623  0.148725
90  0.973494  0.970109  0.973494  0.973494  0.183351  0.179025  0.196826  0.158487
100  0.959016  0.951031  0.959016  0.957845  0.207316  0.195219  0.230093  0.176001

==> ablation_study_team_Mnist_Very_low_part_team_part_client_TE_team_2_client_2_loss.dat <==
GR     pTE_150    pTE_30   pTE_100   pTE_200   gTE_150    gTE_30   gTE_100   gTE_200
10  0.215462  0.230150  0.215334  0.215097  2.475481  2.476861  2.475260  2.475822
20  0.192871  0.207782  0.192986  0.192703  2.426526  2.441411  2.424063  2.429814
30  0.261415  0.288232  0.262860  0.260820  2.381680  2.409708  2.376838  2.386659
40  0.219509  0.241856  0.219953  0.219087  2.348531  2.386626  2.341948  2.354297
50  0.218706  0.243893  0.220004  0.219198  2.313048  2.362442  2.304109  2.318981
60  0.142354  0.159453  0.141860  0.142071  2.275955  2.337509  2.264417  2.281560
70  0.248566  0.263541  0.249441  0.248185  2.236949  2.311846  2.222396  2.241712
80  0.206831  0.231732  0.208191  0.205970  2.195909  2.285659  2.178030  2.199275
90  0.151046  0.167848  0.151581  0.151095  2.171487  2.270177  2.151763  2.173854
100  0.184337  0.204299  0.184812  0.184042  2.137899  2.249138  2.115494  2.138627

==> ablation_study_team_Synthetic_Full_team_full_client_dnn_acc.dat <==
GR     pteam_5   pteam_4   pteam_3  pteam_10   gteam_5   gteam_4   gteam_3  gteam_10
10  0.876257  0.810623  0.799699  0.825567  0.072399  0.114269  0.422175  0.141070
20  0.876514  0.811474  0.801989  0.826324  0.350191  0.244019  0.662542  0.240840
30  0.876799  0.811899  0.802562  0.825042  0.427010  0.460959  0.713379  0.289559
40  0.877342  0.812815  0.803528  0.825256  0.607284  0.604772  0.755349  0.364257
50  0.878855  0.815758  0.804923  0.825722  0.693362  0.693501  0.778011  0.419515
60  0.878998  0.817884  0.805818  0.825508  0.755863  0.748290  0.785124  0.457172
70  0.880740  0.820141  0.804923  0.825372  0.784280  0.777997  0.793441  0.490241
80  0.880683  0.821744  0.806212  0.826985  0.794692  0.785961  0.796150  0.521612
90  0.879284  0.824361  0.803743  0.826790  0.802837  0.788307  0.797332  0.554460
100  0.880769  0.822823  0.804458  0.826344  0.813011  0.788274  0.798907  0.586421

==> ablation_study_team_Synthetic_Full_team_full_client_dnn_loss.dat <==
GR     pteam_5   pteam_4   pteam_3  pteam_10   gteam_5   gteam_4   gteam_3  gteam_10
10  0.559303  0.639173  0.702726  0.720650  2.312414  2.284212  2.115478  2.278470
20  0.453348  0.571253  0.623476  0.658075  2.055499  1.997204  1.577829  2.194580
30  0.409626  0.535979  0.589509  0.617760  1.757448  1.708375  1.221621  2.085025
40  0.382701  0.511104  0.566775  0.588448  1.459220  1.427498  0.967150  1.949213
50  0.361412  0.490537  0.550282  0.565871  1.190624  1.170613  0.792053  1.804185
60  0.344840  0.474256  0.538660  0.546575  0.971478  0.954834  0.689662  1.663274
70  0.330006  0.461490  0.530371  0.532071  0.808217  0.791628  0.639629  1.535286
80  0.318109  0.451085  0.525685  0.518297  0.696399  0.683433  0.622896  1.428098
90  0.312411  0.444860  0.525184  0.507227  0.625744  0.623543  0.626721  1.346888
100  0.305687  0.442495  0.524829  0.499066  0.584953  0.601168  0.643781  1.294811

==> ablation_study_team_Synthetic_Full_team_full_client_mclr_acc.dat <==
GR    pteam_5   pteam_4   pteam_3   pteam_2   gteam_5   gteam_4   gteam_3   gteam_2
10  0.879455  0.813829  0.802669  0.803160  0.022834  0.037246  0.243338  0.082246
20  0.879855  0.814908  0.803707  0.803160  0.264456  0.216046  0.493252  0.750465
30  0.874772  0.813731  0.807285  0.804481  0.569255  0.281308  0.716935  0.801341
40  0.880740  0.814777  0.809217  0.806377  0.684255  0.413218  0.785875  0.804925
50  0.880312  0.814156  0.811364  0.808331  0.738773  0.626057  0.794838  0.806515
60  0.879055  0.813960  0.810899  0.809652  0.770619  0.716379  0.798668  0.807876
70  0.876399  0.814189  0.811185  0.810112  0.786566  0.759767  0.800959  0.809102
80  0.876285  0.811081  0.811364  0.811663  0.794682  0.785198  0.802702  0.810539
90  0.877713  0.808432  0.810076  0.811663  0.801103  0.792682  0.804193  0.812187
100  0.875685  0.807876  0.810004  0.812180  0.807352  0.793904  0.804313  0.813375

==> ablation_study_team_Synthetic_Full_team_full_client_mclr_loss.dat <==
GR    pteam_5   pteam_4   pteam_3   pteam_2   gteam_5   gteam_4   gteam_3   gteam_2
10  0.396955  0.522564  0.574560  0.622435  2.328471  2.671028  2.164474  2.510522
20  0.388810  0.513554  0.563680  0.602127  1.913552  2.118366  1.430447  1.474957
30  0.384400  0.508349  0.556147  0.585241  1.595223  1.813131  1.113816  1.021822
40  0.378215  0.504227  0.549965  0.573311  1.339159  1.578670  0.922463  0.801250
50  0.374386  0.500788  0.545172  0.562873  1.133014  1.381412  0.798087  0.691072
60  0.370457  0.498673  0.540472  0.552172  0.968636  1.212533  0.716824  0.634852
70  0.366175  0.495699  0.536907  0.544358  0.838831  1.068568  0.663869  0.605740
80  0.363415  0.493431  0.533491  0.539227  0.737214  0.947688  0.629568  0.590857
90  0.359872  0.491769  0.531740  0.533512  0.658216  0.848070  0.607775  0.583752
100  0.357517  0.489854  0.529647  0.531647  0.597239  0.768003  0.594642  0.581307

==> ablation_study_team_Synthetic_Full_team_part_client_team_2_acc.dat <==
GR    p_part_12  p_part_20  p_part_4  p_part_50  g_part_12  g_part_20  g_part_4  g_part_50
10   0.857853   0.838123  0.881982   0.824129   0.083531   0.084477  0.082656   0.084587
20   0.855986   0.838428  0.881695   0.825372   0.096265   0.098416  0.082747   0.100406
30   0.855010   0.837889  0.882613   0.825936   0.106899   0.110411  0.082241   0.115706
40   0.857680   0.838827  0.883015   0.824129   0.110405   0.120346  0.080343   0.129509
50   0.856532   0.838076  0.882269   0.825703   0.110593   0.127416  0.079144   0.142644
60   0.855814   0.838733  0.881924   0.824401   0.111409   0.130779  0.079422   0.153298
70   0.857623   0.837912  0.883072   0.824848   0.114254   0.132470  0.080109   0.160595
80   0.857853   0.837466  0.883704   0.824926   0.117974   0.134330  0.081639   0.164982
90   0.856043   0.838381  0.882613   0.825392   0.122277   0.136170  0.084652   0.166971
100   0.856733   0.838733  0.885713   0.824324   0.126994   0.138490  0.090990   0.167866

==> ablation_study_team_Synthetic_Full_team_part_client_team_2_loss.dat <==
GR    p_part_12  p_part_20  p_part_4  p_part_50  g_part_12  g_part_20  g_part_4  g_part_50
10   0.495970   0.549771  0.420301   0.582299   2.634154   2.633929  2.634120   2.632304
20   0.485113   0.545514  0.401393   0.580873   2.594055   2.597605  2.602765   2.588535
30   0.485315   0.543753  0.400323   0.579002   2.556493   2.563376  2.574587   2.547379
40   0.483690   0.540715  0.401309   0.578355   2.521359   2.530844  2.548928   2.508419
50   0.479452   0.541068  0.399198   0.577637   2.488313   2.500045  2.525715   2.471553
60   0.484237   0.542747  0.396877   0.572912   2.457228   2.470570  2.504587   2.436455
70   0.478765   0.538796  0.397710   0.575358   2.427894   2.442582  2.485476   2.403056
80   0.482719   0.538232  0.395123   0.574496   2.400227   2.415730  2.467998   2.371230
90   0.481354   0.538549  0.392837   0.575251   2.374080   2.390078  2.452177   2.340749
100   0.479823   0.538061  0.393732   0.573089   2.349327   2.365475  2.437673   2.311596

==> ablation_study_team_Synthetic_Full_team_part_client_team_4_acc.dat <==
GR    p_part_12  p_part_20  p_part_48  p_part_8  g_part_12  g_part_20  g_part_48  g_part_8
10   0.816846   0.828097   0.825839  0.821331   0.085404   0.085093   0.084646  0.085579
20   0.817137   0.825141   0.822653  0.820464   0.112083   0.106581   0.104845  0.109277
30   0.819065   0.825966   0.826091  0.821374   0.128128   0.125601   0.121706  0.122458
40   0.818337   0.827250   0.825295  0.821765   0.137091   0.140745   0.135341  0.130059
50   0.817683   0.827020   0.823974  0.821981   0.144614   0.153168   0.147018  0.136579
60   0.819792   0.826310   0.824673  0.822198   0.150505   0.161955   0.156836  0.142528
70   0.820047   0.827547   0.825295  0.822805   0.154425   0.167373   0.165001  0.148010
80   0.820010   0.826860   0.823916  0.822372   0.156985   0.171073   0.171682  0.153440
90   0.820192   0.825325   0.825198  0.820724   0.160569   0.173808   0.177366  0.160303
100   0.820919   0.827708   0.825275  0.822241   0.166505   0.178312   0.182271  0.171806

==> ablation_study_team_Synthetic_Full_team_part_client_team_4_loss.dat <==
GR    p_part_12  p_part_20  p_part_48  p_part_8  g_part_12  g_part_20  g_part_48  g_part_8
10   0.606274   0.567645   0.577974  0.605999   2.630870   2.631880   2.632027  2.636196
20   0.595116   0.562453   0.575949  0.599546   2.584989   2.586051   2.587098  2.601486
30   0.594445   0.559850   0.575074  0.592712   2.544299   2.543075   2.544475  2.570331
40   0.593551   0.563576   0.571436  0.592486   2.507826   2.502679   2.503940  2.541978
50   0.596032   0.560276   0.579320  0.593287   2.474662   2.464442   2.465327  2.515884
60   0.591025   0.561790   0.574210  0.593475   2.444321   2.428183   2.428502  2.491852
70   0.588266   0.557275   0.573968  0.586109   2.416289   2.393865   2.393312  2.469335
80   0.586180   0.556880   0.571071  0.587559   2.390317   2.361119   2.359580  2.448293
90   0.587698   0.555964   0.571358  0.587584   2.366120   2.329916   2.327220  2.428532
100   0.589034   0.557827   0.570321  0.586250   2.343471   2.300200   2.296120  2.409831

==> ablation_study_team_Synthetic_Full_team_part_client_team_5_acc.dat <==
GR    p_part_40  p_part_20  p_part_50  p_part_10  g_part_40  g_part_20  g_part_50  g_part_10
10   0.824460   0.830232   0.823313   0.819439   0.085469   0.085637   0.084425   0.086292
20   0.825742   0.827989   0.822420   0.819463   0.107722   0.111144   0.104838   0.115647
30   0.826985   0.829422   0.825567   0.821496   0.125744   0.129988   0.122076   0.133222
40   0.827276   0.830273   0.823236   0.820180   0.137920   0.140512   0.134939   0.142871
50   0.825975   0.828549   0.824440   0.820013   0.146396   0.146720   0.144731   0.149747
60   0.824382   0.829484   0.824401   0.820348   0.151535   0.149883   0.152183   0.154341
70  0.826480   0.831312   0.825120   0.821568   0.156013   0.155637   0.157445   0.161677
80   0.824168   0.829048   0.823818   0.822525   0.160880   0.165863   0.162370   0.186276
90   0.824731   0.828944   0.822672   0.820611   0.166764   0.181280   0.167004   0.231820
100   0.824246   0.830606   0.824440   0.820300   0.174424   0.202276   0.172350   0.277784

==> ablation_study_team_Synthetic_Full_team_part_client_team_5_loss.dat <==
GR  p_part_40  p_part_20  p_part_50  p_part_10  g_part_40  g_part_20  g_part_50  g_part_10
10   0.574803   0.573085   0.582343   0.608286   2.630431   2.631804   2.633604   2.631017
20   0.573104   0.568243   0.585361   0.595611   2.577946   2.579467   2.585022   2.573185
30   0.578290   0.562392   0.583895   0.595249   2.529113   2.531386   2.539677   2.519935
40   0.572311   0.562494   0.582934   0.595028   2.483561   2.487002   2.497154   2.471043
50   0.576075   0.560445   0.581968   0.591180   2.440928   2.445976   2.457167   2.425809
60   0.574546   0.561065   0.582681   0.594456   2.400894   2.407793   2.419386   2.384164
70   0.570749   0.562262   0.577087   0.589446   2.363001   2.372081   2.383603   2.345601
80   0.571679   0.559359   0.574722   0.590425   2.327169   2.338619   2.349617   2.309618
90   0.568850   0.558320   0.577616   0.590293   2.293190   2.307235   2.317293   2.275942
100   0.569366   0.559504   0.583672   0.584936   2.260878   2.277580   2.286464   2.244617

==> final-gamma-fmnist-cnn-loss.dat <==
GR  pb1.0  pb0.98  pb0.95  gb1.0  gb0.98  gb0.95
0   2.153   2.153   2.153  2.308   2.308   2.308
5   0.208   0.191   0.191  2.049   2.033   2.009
10  0.108   0.104   0.097  1.322   1.307   1.308
15  0.087   0.083   0.079  1.150   1.136   1.149
20  0.079   0.075   0.070  1.070   1.047   1.051
25  0.074   0.071   0.063  1.002   0.974   0.980
30  0.068   0.066   0.055  0.954   0.918   0.954
35  0.062   0.056   0.049  0.914   0.881   0.932
40  0.062   0.055   0.047  0.883   0.851   0.923
45  0.057   0.051   0.043  0.855   0.827   0.933
50  0.055   0.048   0.041  0.837   0.812   0.915

==> final-gamma-fmnist-mclr-acc.dat <==
GR  pb1.5  pb1.0  pb0.9  gb1.5  gb1.0  gb0.9
0   0.709  0.712  0.713  0.600  0.607  0.607
5   0.830  0.842  0.844  0.672  0.705  0.709
10  0.814  0.836  0.839  0.682  0.744  0.754
15  0.824  0.853  0.857  0.683  0.762  0.773
20  0.845  0.874  0.877  0.684  0.774  0.785
25  0.818  0.857  0.863  0.681  0.781  0.793
30  0.825  0.868  0.874  0.686  0.786  0.798
35  0.845  0.883  0.886  0.681  0.791  0.803
40  0.818  0.866  0.872  0.682  0.795  0.805
45  0.825  0.875  0.880  0.682  0.799  0.806
50  0.845  0.888  0.889  0.685  0.802  0.807

==> final-gamma-fmnist-mclr-loss.dat <==
GR   pb1.5  pb1.0  pb0.9  gb1.5  gb1.0  gb0.9
0   0.240  0.239  0.239  2.376  2.376  2.376
5   0.096  0.090  0.089  1.272  1.028  0.988
10  0.092  0.081  0.080  1.183  0.813  0.765
15  0.091  0.077  0.075  1.169  0.728  0.673
20  0.091  0.074  0.073  1.166  0.687  0.626
25  0.091  0.072  0.071  1.165  0.654  0.589
30  0.091  0.071  0.071  1.165  0.631  0.563
35  0.091  0.069  0.072  1.165  0.615  0.546
40  0.091  0.068  0.073  1.165  0.601  0.532
45  0.091  0.068  0.075  1.165  0.588  0.523
50  0.091  0.067  0.077  1.165  0.579  0.518

==> final-gamma-pm-gm-mnist-cnn-acc.dat <==
GR  pmg0.97  pmg0.95  pmg0.98  gmg0.97  gmg0.95  gmg0.98
0      0.85     0.85     0.85     0.58     0.58     0.58
10     0.96     0.96     0.95     0.86     0.86     0.86
20     0.97     0.97     0.97     0.90     0.90     0.89
30     0.97     0.97     0.97     0.92     0.91     0.92
40     0.98     0.97     0.98     0.93     0.92     0.93
50     0.98     0.97     0.98     0.93     0.91     0.94
60     0.98     0.97     0.98     0.93     0.93     0.94
70     0.98     0.98     0.98     0.93     0.95     0.95
80     0.98     0.98     0.98     0.92     0.96     0.95
90     0.97     0.98     0.98     0.93     0.97     0.95
99     0.98     0.99     0.98     0.93     0.96     0.95


==> final-gamma-pm-gm-mnist-cnn.dat <==
GR    pmg0.97  pmg0.95  pmg0.98  gmg0.97  gmg0.95  gmg0.98
0     0.393    0.393    0.394    2.298    2.298    2.298
10    0.035    0.033    0.036    0.502    0.493    0.511
20    0.021    0.019    0.023    0.380    0.383    0.385
30    0.013    0.011    0.015    0.290    0.305    0.298
40    0.008    0.007    0.010    0.252    0.292    0.251
50    0.006    0.005    0.007    0.224    0.311    0.213
60    0.005    0.006    0.005    0.207    0.284    0.192
70    0.003    0.008    0.003    0.202    0.402    0.170
80    0.003    0.011    0.003    0.213    0.515    0.157
90    0.003    0.016    0.002    0.215    0.551    0.148
99    0.003    0.036    0.002    0.249    0.516    0.144

==> final-gamma-pm-gm-mnist-mclr-acc.dat <==
GR  pmg1.0  pmg1.1  pmg0.96  gmg1.0  gmg1.1  gmg0.96
0    0.547   0.547    0.547   0.528   0.526    0.529
10   0.842   0.822    0.848   0.825   0.809    0.829
20   0.878   0.846    0.888   0.854   0.835    0.859
30   0.893   0.855    0.904   0.866   0.843    0.871
40   0.902   0.858    0.913   0.870   0.846    0.880
50   0.907   0.859    0.918   0.876   0.846    0.884
60   0.910   0.860    0.919   0.878   0.848    0.887
70   0.912   0.860    0.920   0.881   0.848    0.889
80   0.914   0.860    0.920   0.882   0.846    0.889
90   0.914   0.860    0.920   0.883   0.846    0.890
99   0.915   0.861    0.919   0.886   0.847    0.890

==> final-gamma-pm-gm-mnist-mclr.dat <==
GR    pmg1.0  pmg1.1  pmg0.96  gmg1.0  gmg1.1  gmg0.96
0    0.140   0.141    0.140   1.594   1.608    1.589
10   0.073   0.078    0.071   0.653   0.785    0.609
20   0.065   0.072    0.063   0.535   0.710    0.480
30   0.061   0.071    0.061   0.485   0.690    0.424
40   0.059   0.070    0.060   0.458   0.682    0.394
50   0.058   0.070    0.061   0.439   0.680    0.376
60   0.057   0.070    0.063   0.426   0.678    0.367
70   0.057   0.070    0.066   0.417   0.677    0.364
80   0.056   0.070    0.070   0.409   0.677    0.366
90   0.055   0.069    0.076   0.403   0.677    0.374
99   0.055   0.069    0.083   0.398   0.677    0.386

==> final-gamma-synthetic-dnn-acc.dat <==
GR   pb0.98  pb1.1  pb0.95  gb0.98  gb1.1  gb0.95
0    0.482  0.480   0.480   0.318  0.334   0.311
5    0.813  0.812   0.812   0.667  0.706   0.641
10   0.818  0.816   0.817   0.778  0.762   0.780
15   0.826  0.820   0.826   0.822  0.790   0.824
20   0.835  0.823   0.837   0.838  0.802   0.842
25   0.846  0.825   0.846   0.852  0.813   0.852
30   0.852  0.828   0.851   0.858  0.817   0.856
35   0.857  0.830   0.855   0.864  0.823   0.860
40   0.860  0.833   0.858   0.867  0.828   0.864
45   0.864  0.835   0.861   0.871  0.830   0.867
50   0.867  0.836   0.863   0.874  0.832   0.870

==> final-gamma-synthetic-dnn-loss.dat <==
GR  pb0.98  pb1.1  pb0.95  gb0.98  gb1.1  gb0.95
0    1.044  1.046   1.043   1.960  1.977   1.961
5    0.405  0.419   0.401   1.191  1.382   1.163
10   0.370  0.392   0.364   0.839  1.127   0.800
15   0.349  0.380   0.341   0.636  0.988   0.596
20   0.334  0.372   0.324   0.526  0.910   0.498
25   0.322  0.366   0.311   0.462  0.862   0.451
30   0.312  0.363   0.301   0.424  0.834   0.427
35   0.304  0.359   0.293   0.397  0.816   0.416
40   0.297  0.357   0.288   0.378  0.802   0.411
45   0.292  0.356   0.283   0.364  0.793   0.413
50   0.286  0.354   0.281   0.352  0.785   0.421




==> final-gamma-synthetic-mclr-acc.dat <==
GR  pb0.9  pb0.8  pb0.95  gb0.9  gb0.8  gb0.95
0   0.256  0.258   0.255  0.025  0.025   0.025
5   0.563  0.562   0.565  0.338  0.315   0.349
10  0.631  0.611   0.638  0.550  0.500   0.564
15  0.695  0.662   0.706  0.678  0.620   0.695
20  0.734  0.698   0.746  0.751  0.694   0.769
25  0.757  0.718   0.769  0.783  0.731   0.796
30  0.776  0.741   0.787  0.796  0.750   0.804
35  0.784  0.751   0.792  0.801  0.760   0.807
40  0.789  0.755   0.795  0.804  0.764   0.811
45  0.792  0.760   0.799  0.806  0.765   0.816
50  0.792  0.760   0.799  0.809  0.765   0.821

==> final-gamma-synthetic-mclr-loss.dat <==
GR  pb0.9  pb0.8  pb0.95  gb0.9  gb0.8  gb0.95
0   0.862  0.862   0.864  2.403  2.401   2.402
5   0.433  0.432   0.435  2.013  2.018   2.012
10  0.424  0.423   0.426  1.655  1.646   1.670
15  0.416  0.415   0.418  1.397  1.385   1.427
20  0.407  0.408   0.410  1.233  1.235   1.272
25  0.400  0.402   0.404  1.089  1.129   1.134
30  0.393  0.399   0.397  0.981  1.084   1.025
35  0.387  0.401   0.391  0.912  1.093   0.951
40  0.381  0.411   0.386  0.853  1.153   0.880
45  0.376  0.432   0.381  0.813  1.264   0.822
50  0.372  0.467   0.376  0.793  1.402   0.781

==> final-lambda-fmnist-cnn-acc.dat <==
GR    pb15.0  pb20.0  pb5.0  gb15.0  gb20.0  gb5.0
0    0.316   0.324  0.314   0.111   0.111  0.111
5    0.719   0.731  0.501   0.426   0.426  0.286
10   0.778   0.781  0.695   0.551   0.537  0.438
15   0.804   0.806  0.767   0.616   0.614  0.614
20   0.817   0.818  0.806   0.664   0.652  0.659
25   0.825   0.826  0.820   0.678   0.672  0.686
30   0.832   0.835  0.824   0.687   0.684  0.697
35   0.841   0.842  0.829   0.691   0.695  0.697
40   0.846   0.848  0.835   0.711   0.710  0.703
45   0.850   0.852  0.836   0.709   0.721  0.704
50   0.852   0.854  0.837   0.712   0.723  0.700

==> final-lambda-fmnist-cnn-loss.dat <==
GR  pb15.0  pb20.0  pb5.0  gb15.0  gb20.0  gb5.0
0    2.136   2.107  2.153   2.308   2.308  2.308
5    0.118   0.101  0.524   1.456   1.444  2.270
10   0.079   0.073  0.161   1.143   1.194  1.431
15   0.068   0.061  0.107   0.994   1.007  1.092
20   0.057   0.052  0.084   0.928   0.935  0.962
25   0.049   0.045  0.073   0.889   0.897  0.894
30   0.046   0.041  0.079   0.862   0.866  0.860
35   0.041   0.037  0.080   0.865   0.856  0.858
40   0.038   0.033  0.059   0.816   0.803  0.865
45   0.034   0.030  0.055   0.823   0.800  0.891
50   0.031   0.028  0.049   0.825   0.802  0.929

==> final-lambda-fmnist-mclr-acc.dat <==
GR  pb5.0  pb10.0  pb15.0  gb5.0  gb10.0  gb15.0
0   0.700   0.726   0.737  0.482   0.583   0.608
5   0.816   0.834   0.840  0.672   0.702   0.707
10  0.839   0.854   0.858  0.714   0.741   0.748
15  0.852   0.864   0.868  0.737   0.759   0.769
20  0.860   0.870   0.873  0.754   0.773   0.781
25  0.865   0.874   0.877  0.764   0.783   0.789
30  0.869   0.877   0.880  0.771   0.788   0.795
35  0.871   0.879   0.882  0.776   0.793   0.800
40  0.874   0.881   0.884  0.780   0.796   0.804
45  0.876   0.883   0.885  0.784   0.800   0.808
50  0.877   0.884   0.887  0.787   0.803   0.809
55  0.878   0.885   0.888  0.790   0.807   0.812
60  0.878   0.886   0.889  0.791   0.808   0.813

==> final-lambda-fmnist-mclr-loss.dat <==
GR  pb5.0  pb10.0  pb15.0  gb5.0  gb10.0  gb15.0
0   0.206   0.200   0.196  2.376   2.376   2.376
5   0.100   0.089   0.084  1.084   0.915   0.851
10  0.089   0.080   0.076  0.849   0.738   0.697
15  0.083   0.075   0.072  0.747   0.662   0.630
20  0.079   0.073   0.070  0.686   0.616   0.589
25  0.076   0.071   0.068  0.645   0.584   0.560
30  0.075   0.070   0.068  0.615   0.560   0.539
35  0.074   0.070   0.067  0.592   0.542   0.522
40  0.074   0.070   0.068  0.574   0.527   0.509
45  0.075   0.071   0.068  0.560   0.516   0.498
50  0.076   0.071   0.068  0.549   0.506   0.488
55  0.078   0.073   0.069  0.541   0.499   0.481
60  0.080   0.075   0.071  0.536   0.494   0.475

==> final-lambda-pm-gm-mnist-cnn-acc.dat <==
GR  pml15 pml7  pml3  gml15 gml7  gml3
0 0.72  0.6 0.4 0.58  0.49	0.34
10	0.9	 0.88  0.84  0.86  0.84	0.79
20	0.93 0.91  0.88  0.9 0.87	0.85
30	0.94 0.92  0.89  0.92  0.89	0.86
40	0.95 0.93  0.89  0.93  0.9	0.87
50	0.95 0.93  0.89  0.93  0.91	0.86
60	0.95 0.93  0.88  0.93  0.9	0.84
70	0.95 0.92  0.88  0.93  0.89	0.86
80	0.95 0.92  0.89  0.92  0.9	0.87
90	0.95 0.93  0.89  0.94  0.91	0.87
99	0.95 0.94  0.89  0.93  0.93	0.88


==> final-lambda-pm-gm-mnist-cnn.dat <==
GR pml15  pml7  pml3  gml15  gml7  gml3
0     0.394   0.478   0.563    2.298   2.298   2.298
10    0.035   0.047   0.070    0.502   0.598   0.880
20    0.021   0.032   0.046    0.380   0.434   0.555
30    0.013   0.023   0.036    0.290   0.366   0.452
40    0.008   0.017   0.035    0.252   0.326   0.417
50    0.006   0.013   0.024    0.225   0.304   0.398
60    0.004   0.010   0.020    0.206   0.305   0.402
70    0.003   0.008   0.035    0.201   0.306   0.420
80    0.003   0.010   0.020    0.214   0.308   0.446
90    0.003   0.007   0.017    0.219   0.341   0.497
99    0.004   0.008   0.018    0.252   0.422   0.508

==> final-lambda-pm-gm-mnist-mclr-acc.dat <==
GR  pml10  pml1  pml3  gml10  gml1  gml3
0   0.82  0.62  0.68   0.36  0.13  0.20
10   0.92  0.80  0.89   0.77  0.45  0.67
20   0.93  0.86  0.91   0.83  0.60  0.77
30   0.94  0.88  0.92   0.85  0.68  0.81
40   0.94  0.88  0.92   0.87  0.72  0.83
50   0.93  0.88  0.92   0.87  0.74  0.83
60   0.93  0.88  0.91   0.87  0.75  0.84
70   0.93  0.88  0.91   0.88  0.75  0.85
80   0.93  0.87  0.91   0.88  0.76  0.85
90   0.92  0.87  0.90   0.88  0.76  0.85
99   0.92  0.86  0.90   0.88  0.77  0.85

==> final-lambda-pm-gm-mnist-mclr.dat <==
GR  pml10  pml1  pml3  gml10  gml1  gml3
0 0.283   0.297   0.293    2.400   2.400   2.400
10    0.089   0.155   0.125    0.953   1.906   1.429
20    0.072   0.137   0.099    0.655   1.554   1.007
30    0.067   0.120   0.084    0.522   1.264   0.770
40    0.067   0.107   0.077    0.458   1.066   0.643
50    0.071   0.098   0.077    0.425   0.926   0.570
60    0.080   0.095   0.083    0.414   0.834   0.533
70    0.093   0.100   0.095    0.422   0.798   0.531
80    0.114   0.112   0.116    0.447   0.806   0.557
90    0.143   0.135   0.147    0.494   0.862   0.617
99    0.178   0.166   0.186    0.553   0.951   0.694

==> final-lambda-synthetic-dnn-acc.dat <==
GR   pb1.0  pb15.0  pb7.0  gb1.0  gb15.0  gb7.0
0   0.246   0.415  0.329  0.089   0.258  0.240
10  0.361   0.814  0.691  0.254   0.770  0.624
20  0.490   0.826  0.812  0.352   0.836  0.781
30  0.547   0.836  0.822  0.440   0.849  0.833
40  0.610   0.845  0.828  0.530   0.857  0.839
50  0.653   0.852  0.833  0.594   0.864  0.845
60  0.670   0.856  0.839  0.617   0.870  0.850
70  0.677   0.861  0.844  0.628   0.874  0.854
80  0.682   0.864  0.846  0.635   0.879  0.857
90  0.684   0.868  0.850  0.638   0.882  0.862
99  0.687   0.871  0.853  0.641   0.885  0.865

==> final-lambda-synthetic-dnn-loss.dat <==
GR  pb1.0  pb15.0  pb7.0  gb1.0  gb15.0  gb7.0
0   1.649   1.473  1.558  2.311   2.051  2.186
10  1.150   0.497  0.669  2.074   1.007  1.330
20  0.991   0.408  0.508  1.853   0.648  0.976
30  0.894   0.374  0.441  1.683   0.506  0.755
40  0.826   0.354  0.408  1.555   0.442  0.617
50  0.775   0.340  0.387  1.454   0.405  0.536
60  0.731   0.329  0.372  1.370   0.379  0.486
70  0.694   0.321  0.361  1.298   0.359  0.453
80  0.659   0.315  0.352  1.234   0.345  0.429
90  0.628   0.309  0.345  1.176   0.333  0.411
99  0.602   0.304  0.339  1.128   0.324  0.397


==> final-lambda-synthetic-mclr-acc.dat <==
GR pb10.0  pb7.0  pb5.0  pb1.0  gb10.0  gb7.0  gb5.0  gb1.0
0    0.458  0.396  0.328  0.199   0.066  0.042  0.031  0.020
10   0.807  0.788  0.750  0.396   0.776  0.768  0.706  0.249
20   0.816  0.801  0.793  0.457   0.821  0.808  0.804  0.383
30   0.824  0.808  0.802  0.530   0.844  0.827  0.812  0.485
40   0.831  0.813  0.806  0.559   0.855  0.838  0.824  0.546
50   0.838  0.818  0.810  0.585   0.861  0.847  0.833  0.591
60   0.843  0.824  0.814  0.612   0.864  0.850  0.836  0.621
70   0.846  0.828  0.815  0.627   0.864  0.851  0.839  0.643
80   0.847  0.829  0.817  0.644   0.863  0.850  0.837  0.655
90   0.846  0.831  0.818  0.658   0.860  0.848  0.836  0.663
99   0.846  0.830  0.819  0.665   0.857  0.847  0.834  0.667

==> final-lambda-synthetic-mclr-loss.dat <==
GR     pb10.0  pb7.0  pb5.0  pb1.0  gb10.0  gb7.0  gb5.0  gb1.0
0    0.857  0.857  0.861  0.865   2.186  2.186  2.186  2.186
10   0.392  0.400  0.411  0.443   1.330  1.330  1.330  1.330
20   0.370  0.379  0.391  0.437   0.976  0.976  0.976  0.976
30   0.354  0.362  0.374  0.431   0.755  0.755  0.755  0.755
40   0.341  0.349  0.361  0.427   0.617  0.617  0.617  0.617
50   0.334  0.341  0.352  0.426   0.536  0.536  0.536  0.536
60   0.332  0.339  0.349  0.431   0.486  0.486  0.486  0.486
70   0.336  0.343  0.353  0.445   0.453  0.453  0.453  0.453
80   0.347  0.356  0.366  0.474   0.429  0.429  0.429  0.429
90   0.365  0.378  0.390  0.522   0.411  0.411  0.411  0.411
99   0.390  0.407  0.422  0.591   0.397  0.397  0.397  0.397

==> final-perf-emnist-cnn-acc.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 0.8167384511443291 0.14504657070279425 0.6056910569105691 0.092217496411366 0.08527440063629133 0.08527440063629133
1 0.7654758888607381 0.27637595258255715 0.7390885750962772 0.092217496411366 0.2789978411544143 0.9337007158277468
2 0.7230808208766152 0.539034716342083 0.8075524176294394 0.40178309535827256 0.3030519259175094 0.9528462674696058
3 0.7896292542859555 0.6685859441151566 0.8360077021822849 0.7211798109451734 0.39091353255311895 0.9667651403249631
4 0.783633139092982 0.7139994355066328 0.8531236628155755 0.7211851240471914 0.4764833541642995 0.9490966935575503
5 0.7819440925597501 0.7258537962178945 0.8678861788617886 0.7211851240471914 0.6250346551528235 0.935689126235655
6 0.7881091124060468 0.7289302850691505 0.8770860077021823 0.7279863526562305 0.6274980115895921 0.9481877059425066
7 0.809982265011401 0.7392605136889642 0.8833975181857082 0.761106764952947 0.6624792637200319 0.959947733212135
8 0.785744447259522 0.7498165396556591 0.8923833975181857 0.761106764952947 0.7060129530735144 0.9613680263606408
9 0.7960476311122372 0.7564493367202936 0.8967693624304665 0.761106764952947 0.7389864788092262 0.9642086126576526
10 0.824339160543873 0.7651707592435789 0.9015832263585793 0.7864233754503541 0.7689728439950005 0.967958186569708
11 0.845621146862596 0.7706745695738075 0.9036157466837826 0.7865277595839658 0.7861368026360641 0.9687535507328713
12 0.8470568364158433 0.7745413491391476 0.9059691912708601 0.7867418409532072 0.8045165322122486 0.9703442790591978
13 0.8656363482813951 0.7786057013830088 0.9075738125802311 0.7868462250868189 0.809261447562777 0.9711964549483013
14 0.8732370576809391 0.7836861416878351 0.9109970047068892 0.8041783883163054 0.8155857288944438 0.9705715259629587
15 0.8772907693606958 0.7898108947219871 0.9168806161745828 0.8041783883163054 0.8231666856039086 0.9735825474377912
16 0.881260028713791 0.7918712955122778 0.9158108686350022 0.8575640251694467 0.8268639927280991 0.9720486308374049
17 0.8978126847394645 0.7964436917866216 0.9191270860077022 0.857459641035835 0.8399852289512555 0.9733553005340302
18 0.8725614390676463 0.7995201806378776 0.9201968335472829 0.8719396761389504 0.8417168503579139 0.9738666060674923
19 0.919432480364834 0.8020886254586509 0.9147411210954215 0.8719396761389504 0.8424758550164754 0.9705715259629587
20 0.938856515497002 0.8060965283657917 0.9231921266581087 0.8720440602725621 0.859871605499375 0.9751732757641177
21 0.9036398952791149 0.8082980524978831 0.923620025673941 0.8720440602725621 0.8464651744119986 0.9743779116009544
22 0.9070179883455789 0.8116567880327407 0.9265083440308087 0.8720440602725621 0.8510021588455857 0.9764231337348028
23 0.8686766320412127 0.814620378210556 0.9259734702610184 0.8720440602725621 0.8580240881717986 0.9763663220088626
24 0.9011907778059286 0.8152413209144792 0.9293966623876765 0.8996014715460485 0.8621133962049767 0.976934439268265
25 0.8969681614728485 0.8179226644086932 0.9278990158322636 0.9188081521305997 0.8712816725372117 0.9771048744460856
26 0.886327168313487 0.8195596951735817 0.9260804450149764 0.9188081521305997 0.8579740938529713 0.976934439268265
27 0.9206148129380964 0.8207169065763478 0.9322849807445442 0.9188081521305997 0.8690989660265879 0.9774457448017271
28 0.9299045688708724 0.822692633361558 0.9312152332049636 0.9290377972245454 0.8808010453357573 0.9782411089648904
29 0.9116628663119669 0.824414338131527 0.9347454000855798 0.9435565813303092 0.8875173275764118 0.9786956027724122
30 0.9087070348788109 0.8259949195596952 0.9345314505776636 0.9435565813303092 0.8810464719918191 0.9781842972389502
31 0.929989021197534 0.8283940163703076 0.9352802738553702 0.9490414431117923 0.8860299965912964 0.9785251675945915
32 0.9336204712439827 0.8305955405023991 0.9361360718870346 0.9490414431117923 0.8873264401772526 0.9796614021133963
33 0.9222194071446669 0.8325148179508891 0.9338896020539152 0.9549685290310642 0.8891773662083854 0.9805135780024997
34 0.9027109196858374 0.8347163420829805 0.9381685922122379 0.9560123703671811 0.8916486762867856 0.9805135780024997
35 0.9400388480702644 0.8366920688681908 0.9384895164741122 0.9577675261372558 0.8806760595386888 0.9754573343938189
36 0.9351406131238915 0.8391476150155236 0.9411638853230637 0.9577675261372558 0.8930530621520282 0.9811953187137825
37 0.9541423866227514 0.8405023990968106 0.9397732135216089 0.9577675261372558 0.8919440972616748 0.981536189069424
38 0.9421501562368043 0.8432119672593847 0.939987163029525 0.9588113674733727 0.8909396659470514 0.9807976366322009
39 0.9355628747571996 0.8447078746824724 0.9423406076166024 0.9614069094143587 0.8935495966367458 0.9812521304397228
40 0.9424035132167892 0.8466271521309625 0.9364569961489089 0.9629426707131741 0.8970582888308147 0.9795477786615158
41 0.9275399037243476 0.8482924075642111 0.943089430894309 0.9629426707131741 0.9004544938075218 0.9811385069878423
42 0.9633476902288658 0.8489980242732148 0.9428754813863928 0.9629426707131741 0.9036916259515964 0.9806840131803204
43 0.9443459167300059 0.8501270110076207 0.9444801026957638 0.9629426707131741 0.8989035336893535 0.9807408249062607
44 0.9534667680094586 0.8508608523849844 0.9445870774497218 0.9645615637375291 0.9034507442336098 0.9816498125213043
45 0.9548180052360442 0.8528083545018346 0.9455498502353444 0.9644571796039174 0.9090501079422793 0.9818770594250653
46 0.9572671227092306 0.8545582839401638 0.9455498502353444 0.9648747161383642 0.9069810248835359 0.9818202476991251
47 0.9640233088421586 0.855574372001129 0.9421266581086863 0.9667130036339786 0.9078831950914669 0.9819906828769458
48 0.9611519297356642 0.8570985040925769 0.9469405220367993 0.9678099759902752 0.9066765140324963 0.9807976366322009
49 0.9654589983954058 0.8580016934801016 0.9458707744972187 0.9686450490591687 0.9118918304738098 0.9826156118622884
50 0.9585339076091546 0.8592718035563082 0.9468335472828413 0.9686450490591687 0.9135495966367458 0.9827860470401091
51 0.9553247191960138 0.8600903189387524 0.9487590928540864 0.9686450490591687 0.8992864447221907 0.9830701056698102
52 0.9544801959293978 0.8607959356477561 0.9482242190842961 0.9694960614341162 0.9053357573003068 0.9832405408476309
53 0.9558314331559834 0.8616709003669207 0.9491869918699187 0.9706761655159526 0.9068219520509033 0.9832973525735712
54 0.9634321425555274 0.8624611910810048 0.9456568249893025 0.9716475013305657 0.9115555050562436 0.9821043063288263
55 0.9505953889029642 0.8635337284786904 0.9452289259734703 0.971537804094936 0.9111237359390978 0.9828996704919896
56 0.9704416856684401 0.864408693197855 0.9484381685922122 0.971537804094936 0.9136325417566186 0.982274741506647
57 0.9536356726627818 0.865961049957663 0.9505776636713735 0.972503826807531 0.9043233723440518 0.9823315532325873
58 0.951271007516257 0.8678238780694327 0.9506846384253316 0.9734645364181082 0.9128280877173048 0.9832405408476309
59 0.957182670382569 0.8695738075077618 0.9516474112109542 0.9737936281249971 0.9111237359390978 0.9831837291216907
60 0.9463727725698843 0.8712672876093706 0.9515404364569962 0.9742164777614619 0.909138734234746 0.9838086581070333
61 0.9661346170086986 0.8718882303132938 0.9476893453145058 0.9746340142959087 0.9136723099647768 0.9840359050107942
62 0.9614052867156491 0.8729607677109794 0.9512195121951219 0.9746340142959087 0.9169492103170094 0.9840927167367345
63 0.9409678236635419 0.8736946090883432 0.9530380830124091 0.9746340142959087 0.9204863083740484 0.9838654698329735
64 0.9708639473017482 0.8743720011289867 0.9517543859649122 0.9747437115315383 0.9209464833541643 0.9841495284626747
65 0.9544801959293978 0.874823595822749 0.9537869062901155 0.9747437115315383 0.9197011703215544 0.9839222815589138
66 0.9523688877628579 0.8758396838837144 0.9541078305519898 0.97484809566515 0.9075139188728554 0.9838086581070333
67 0.9624187146355883 0.8766017499294383 0.9536799315361575 0.97484809566515 0.9118600159072833 0.9843199636404953
68 0.9452748923232835 0.8771662432966413 0.9506846384253316 0.97484809566515 0.9169321667992274 0.9844903988183161
69 0.9589561692424626 0.8784081287044877 0.9551775780915703 0.975161248065985 0.9188978525167595 0.9843767753664356
70 0.9606452157756946 0.8792548687552921 0.9525032092426188 0.975161248065985 0.9184853993864334 0.9836382229292125
71 0.9602229541423867 0.8801298334744567 0.9541078305519898 0.975490339772874 0.922105442563345 0.9844903988183161
72 0.9607296681023563 0.8806661021732994 0.9554985023534446 0.9755947239064857 0.9211862288376321 0.9842631519145552
73 0.9603074064690482 0.8813999435506633 0.9553915275994865 0.9755947239064857 0.9228553573457562 0.9840927167367345
74 0.9620809053289419 0.882303132938188 0.9557124518613607 0.9760335128490043 0.9259390978297921 0.9844903988183161
75 0.952960054049489 0.8830934236522721 0.9525032092426188 0.9763519783518575 0.9130951028292239 0.9843199636404953
76 0.9514399121695802 0.8839966130397968 0.9551775780915703 0.9763519783518575 0.9158425178956937 0.9844903988183161
77 0.9603918587957099 0.8842224103866779 0.9527171587505349 0.9764616755874871 0.9179650039768208 0.9847744574480173
78 0.9628409762688962 0.8850973751058425 0.956140350877193 0.9765660597210988 0.9188308146801499 0.9843767753664356
79 0.9663035216620218 0.8853231724527236 0.9580658964484382 0.9765660597210988 0.923240540847631 0.9846608339961368
80 0.9605607634490331 0.8861981371718882 0.9568891741548995 0.9765660597210988 0.9239756845812975 0.9851153278036586
81 0.9682459251752386 0.8865086085238498 0.9572100984167736 0.9765660597210988 0.9253278036586752 0.983979093284854
82 0.9474706528164851 0.8872142252328535 0.9536799315361575 0.9765660597210988 0.9261015793659811 0.9843199636404953
83 0.9678236635419306 0.8875529212531753 0.9552845528455285 0.9765660597210988 0.9252141802067947 0.984717645722077
84 0.9745798496748586 0.8881456392887384 0.9541078305519898 0.9765660597210988 0.9305476650380639 0.9846608339961368
85 0.966472426315345 0.8887383573243014 0.9559264013692769 0.9767748279883222 0.926462901942961 0.9843199636404953
86 0.9743264926948737 0.8889923793395428 0.95795892169448 0.9769835962555455 0.9311714577888877 0.9847744574480173
87 0.9707794949750865 0.8895286480383855 0.9584937954642704 0.9769835962555455 0.9321997500284058 0.9851721395295989
88 0.964361118148805 0.8901778154106689 0.9586007702182285 0.9769835962555455 0.9252948528576298 0.9843767753664356
89 0.9739042310615658 0.8904882867626306 0.9544287548138639 0.9769835962555455 0.9250164754005227 0.984944892625838
90 0.9705261379951018 0.8909963307931131 0.9598844672657253 0.9774117589940282 0.9281240768094535 0.9858538802408817
91 0.9658812600287138 0.8912503528083545 0.957744972186564 0.9774117589940282 0.9324679013748438 0.9853425747074196
92 0.9764378008614137 0.891532599491956 0.9573170731707317 0.9774117589940282 0.9328292239518237 0.9857970685149415
93 0.9763533485347521 0.8920406435224386 0.9583868207103123 0.9774117589940282 0.933501874786956 0.9848312691739575
94 0.9701038763617937 0.8923793395427604 0.959456568249893 0.9774117589940282 0.9258254743779116 0.9847744574480173
95 0.9721307322016721 0.8928309342365227 0.9582798459563543 0.9776311534652875 0.933833655266447 0.9852289512555391
96 0.9661346170086986 0.8932543042619249 0.956247325631151 0.9776311534652875 0.934892625837973 0.985683445063061
97 0.9653745460687442 0.8935083262771663 0.9571031236628156 0.9776311534652875 0.9299636404953983 0.9855130098852403
98 0.9777890380879993 0.893649449618967 0.956247325631151 0.9776311534652875 0.9138950119304624 0.9865924326781048
99 0.9771134194747065 0.8939599209709286 0.9580658964484382 0.9779549320701586 0.9287592319054653 0.9851721395295989


==> final-perf-emnist-cnn-loss.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 0.6406115569050334 2.2392560805675195 1.2739632850944052 2.303046897793952 2.3029091303825378 2.3029091787338256
1 0.6582094754190947 2.1527391254433748 0.8564048313308996 2.303046142721929 3.653613953085989 0.20710388533771038
2 0.6691067945855502 2.0589180337387045 0.658125192220261 2.1134836418649194 2.4805640936329962 0.334040456302464
3 0.6600475093821256 1.9637008395089097 0.5445894070757114 1.6995945394964367 2.408719691514969 0.11106231939047576
4 0.5588872713189342 1.8707806825859303 0.47828156549195017 1.7001207614494271 1.9246776518717408 0.06673345938324929
5 0.6272680892925007 1.782336663921966 0.43163383461034444 1.7001207614494271 1.4611356942724436 0.1494015822559595
6 0.5915316419115784 1.6992773058124313 0.3929904583533911 1.5624193963187503 1.1992930338323118 0.14362968884408475
7 0.5384936014166878 1.6183627398973903 0.3725436287758745 1.2454462040172634 1.0122595045909286 0.08114802997559309
8 0.5776245952226374 1.542795391806013 0.34333800616609167 1.2454462040172634 0.837624551878497 0.07372902899980545
9 0.5839076338965248 1.4729953788742505 0.3277440591403241 1.246192398184999 0.7296049885563552 0.07954294139519334
10 0.4889552191537877 1.4066831480660418 0.31540142903227963 0.9975312852671103 0.6548123676925899 0.06610084788873792
11 0.4562012007405413 1.347817402193649 0.3084423243106814 0.9983144576122238 0.6133180211486294 0.06527267049998045
12 0.4734201559333038 1.2930390169749177 0.303385625601733 0.9990979997104845 0.630652339987643 0.06909300167113543
13 0.4152952647976311 1.2418684945317118 0.29576884552511234 0.9998815418087454 0.692183648731187 0.0672656106390059
14 0.3787644377190482 1.1943732152848154 0.2868574776606627 0.9290518364829445 0.551093558618985 0.05628863630816341
15 0.3505900199122751 1.14961587387045 0.26644984952496525 0.9290518364829445 0.5522829421209171 0.05779455797746778
16 0.32153136810130056 1.1091908378462545 0.2670425199574775 0.7588144937470787 0.6178746559761464 0.06047464214265347
17 0.3165049289148932 1.0720092165199306 0.25926674029538405 0.7595478396023846 0.5203495333958417 0.05175803758203983
18 0.37209794094671056 1.037904826846339 0.25423942308013747 0.7159842981214033 0.4799273949930445 0.05143975868821144
19 0.3104504228554387 1.0084011920973734 0.2687471950467346 0.7166940351611057 0.43735082983244206 0.048155980091542004
20 0.24437888942551306 0.9817658024818428 0.2466839393285997 0.7174042732674256 0.4080355537708848 0.050808966383337976
21 0.3156367977591103 0.958309003805633 0.24479393883551295 0.7181151934255043 0.4618658791394904 0.06676279867999256
22 0.3059232338247403 0.9343483777235876 0.23629618405173566 0.7188265114154259 0.4261529609626159 0.04843844189308584
23 0.41359681634522 0.9103987205472511 0.23409231085526316 0.7188265114154259 0.4239129922294989 0.049045364037156106
24 0.3183369011142429 0.8882241292173381 0.22535501201794503 0.6368845078109112 0.40271965180560954 0.05227200705558062
25 0.3763120213268516 0.8670446568068575 0.2282349990890431 0.5781072445916393 0.39148150688242167 0.043667705245316026
26 0.3709450512256144 0.8470206307797061 0.23469911052163564 0.5787574652406725 0.4277325715664774 0.052236167415976524
27 0.3003985547765708 0.8287026407186893 0.21727395210706835 0.5794083117840731 0.437055215486139 0.04762216145172715
28 0.2413243790774639 0.8097147226796724 0.2211678749381552 0.5357967430862651 0.36904298595208673 0.046540731322020294
29 0.32661906409007896 0.7910642015824255 0.2099211092529819 0.46792737714331856 0.3705411201531068 0.04676271429285407
30 0.3436738362073516 0.7732280186428511 0.20840058430780647 0.46849687521554956 0.36479433336816725 0.07450092691928148
31 0.24960608845193608 0.75564956375095 0.20737808221009843 0.4405247228872258 0.38421110282074666 0.04988812282681465
32 0.27103464986593195 0.7404125990995271 0.2047847148746724 0.44107295098961996 0.43872346386536953 0.06459470162168145
33 0.2826763082523119 0.7253782705483067 0.21134927184040037 0.3929134708030463 0.43272907320149245 0.055384887531399724
34 0.34262634694863187 0.7123913336078034 0.19762757888552365 0.3728207610765653 0.37273907045926896 0.04148196602240205
35 0.2176448415133329 0.6997224949328604 0.2003014906890177 0.3540673410724174 0.34493622966557747 0.04234978884458542
36 0.22525936513623215 0.6871215315165526 0.19038959808414901 0.3545327963052908 0.33324386041145765 0.04034698154777289
37 0.16297808346660966 0.6755979125760071 0.1936582957877019 0.3549989061597993 0.38976649111211303 0.04762785790488124
38 0.18675784631391987 0.6641744158274216 0.1889825248799877 0.3387700276368347 0.3499429884310811 0.04141319116577506
39 0.251800921124166 0.6549548856330758 0.18770800791696754 0.3097285368728904 0.35064508082848045 0.039212100654840466
40 0.20101993916133562 0.6443356653391816 0.20483129433602107 0.29638073203884174 0.30670636466369033 0.03663002553395927
41 0.2843576023258699 0.6334225525979646 0.18483417137188435 0.2967840811609111 0.35723052221015095 0.0434971060231328
42 0.1549698235507189 0.6235415479055822 0.18607175906193169 0.2971881620064104 0.34404720156192775 0.04299108064733446
43 0.20814080017259945 0.614197112390212 0.1789217921572462 0.2975928968249728 0.39948165623471144 0.05853060996159911
44 0.1624326278265138 0.6055966243481335 0.17893781486514496 0.2746841086180064 0.3845846360031515 0.05819557774811983
45 0.15363806025541552 0.5965255867457352 0.1761252485282614 0.27506297743377106 0.4021930999793113 0.048758777119219304
46 0.1632999033251784 0.5874344257373744 0.17723594734084164 0.2654553939876268 0.3300679615719243 0.036507494561374185
47 0.1320295221911684 0.5808690820691875 0.18717467504329136 0.24723821540137703 0.31035240247473117 0.03765975815244019
48 0.16325416175127735 0.5738307558879107 0.17139528508771928 0.2312803480576123 0.27803641892522574 0.03540766795165837
49 0.12888985849616796 0.5675253258012415 0.17804222776178727 0.2250353111459963 0.3291641271892935 0.046402376871556045
50 0.14726538376654738 0.5613795221581792 0.172581984030675 0.2253536661791421 0.2914746409429237 0.03550894105806947
51 0.16477330364636117 0.5559442231969428 0.16835342557398641 0.2256726229193917 0.2554076992396266 0.03459722649306059
52 0.16043834881186134 0.5506986533152817 0.1656662855691057 0.212370800575429 0.2765247026525438 0.03534467582590878
53 0.16720427706499133 0.5452837251789334 0.16523914394288886 0.20051679980614298 0.31063474009428177 0.046136358901858326
54 0.1354489651456011 0.5399805479240563 0.17504361780678354 0.18995787538628145 0.32473694340996445 0.053824442317709324
55 0.17001766736075924 0.5347858226316401 0.18247176869383824 0.18437568275065108 0.3091684105362743 0.04523946152999997
56 0.11655563330008023 0.5297084976195 0.16877042079104487 0.18464251828617956 0.2925950877834112 0.04081426773220301
57 0.17514373390127522 0.5238606688360358 0.16325044774784714 0.17570202091403864 0.3088441152129322 0.043184259990230206
58 0.16104144275253884 0.518319969412423 0.16048622376193436 0.16752735099678595 0.27343133226577193 0.0363273944798857
59 0.13757523184802803 0.5130165859751077 0.15980187001063062 0.16333508072036607 0.25683900580611074 0.03524565362371504
60 0.18927434420788997 0.5082902247091673 0.15760956659345582 0.15632882010259347 0.2755396930340678 0.04091687249019742
61 0.12821155951117938 0.5034763596164809 0.1703705238796066 0.15345636421100617 0.3080399745332077 0.07350393724627793
62 0.13727091687845727 0.498801007885736 0.16157135414577317 0.15368116803293091 0.3064753514332697 0.0673098527174443
63 0.21074663691701503 0.49460045307353684 0.15857833320379358 0.1539064887919186 0.28564802036592735 0.036340289600193504
64 0.11357264763982139 0.490453258276328 0.1623446881184478 0.1503751872106501 0.24554643816128377 0.034305727183818815
65 0.1643256712640402 0.4862583940994215 0.15426584814265085 0.1505961522857274 0.3042891658352688 0.04511659511364997
66 0.16742195417405625 0.4818945427962165 0.1519099224516608 0.14791607818726382 0.28523962737470865 0.03868490249849856
67 0.12908001024974136 0.47741411594248795 0.1516979447684331 0.1481334492172453 0.29439008765723557 0.04622895200736821
68 0.19543688986492905 0.4735178864089815 0.16179111466022145 0.1483513308131879 0.2777208132779226 0.05233347363770008
69 0.1588267031659066 0.46905947983964613 0.1495375170073144 0.14588006320855912 0.2590636567596346 0.043016473138704894
70 0.13283171620323453 0.46515995138712946 0.15670033341857884 0.1460945797947885 0.27799007664378733 0.03639837043359875
71 0.14537614439500465 0.46133023630816655 0.1565388527291934 0.14279764357216138 0.28414157821107655 0.04233485288918018
72 0.15942638478723292 0.4572994933520184 0.14706247221163618 0.1405680127494839 0.2498493287766352 0.04143882001750171
73 0.13160213692427267 0.453880906054704 0.1469414726913511 0.14077498033755506 0.22481360763516278 0.03670700649730861
74 0.15019222594890105 0.450259229055823 0.1454828055842493 0.13775388070632633 0.21562777105318381 0.0339570302143693
75 0.1724860835101554 0.44701960811481295 0.15406399075169822 0.13282766294018145 0.23473879710771142 0.039369889106601476
76 0.20879646032588042 0.4435037439431847 0.14879054802832156 0.13282766294018145 0.24093914481978865 0.041975025963038204
77 0.16588034870233723 0.4402656899887045 0.1555272413718175 0.1302082932793516 0.28331623669741673 0.04975450522266328
78 0.12943445847914556 0.43720445809317204 0.1432152986016394 0.1258345713648864 0.2847503838490695 0.039557401910424235
79 0.1294455304760736 0.43403733089741153 0.14153612664891554 0.1260200789263577 0.22299297932432963 0.032124178996309635
80 0.16574845379665992 0.43128129024681194 0.14274301394265484 0.1260200789263577 0.2057230884221382 0.03269289213232696
81 0.12420023894070391 0.42813280194345915 0.1414042625051816 0.12620606357685052 0.24743421913860367 0.05001144971698523
82 0.1811499726519614 0.4253815034889367 0.15223993538892008 0.1263924740232636 0.25656000708909704 0.03214943739585578
83 0.13983522847983174 0.4225437733563466 0.1482244515245574 0.12410595887733199 0.24585496440390123 0.03284556315280497
84 0.09914269136039502 0.4200647594296301 0.1544015514682285 0.12428943306207302 0.2745074322201312 0.06477784356102348
85 0.12792563601509058 0.417397500936893 0.147183850426729 0.122516731296921 0.24584036734718828 0.0402197031583637
86 0.10137471934446521 0.4152060702748923 0.13893838473553835 0.12082072804205246 0.28096411887146533 0.05850924702361226
87 0.1034564609493761 0.4126906445296005 0.13716824767831354 0.12082072804205246 0.2301964241024107 0.03420583432540297
88 0.13603933762984546 0.41034012349833204 0.13777729339664901 0.12099899596862973 0.20758492078967394 0.03239087882451713
89 0.09930559610476838 0.40803578733320667 0.14742484396729247 0.12117768520843222 0.19850711457692086 0.03233094683848321
90 0.10947200883714424 0.4059633651744996 0.1362877300166145 0.11746274831001499 0.24563785280976447 0.03325204462744295
91 0.12048128506750908 0.40377296542468966 0.1403539198098858 0.11763607180024506 0.3131175674653146 0.02489421677077189
92 0.09062576906049426 0.4016942753198632 0.14183248798205497 0.11780980386149656 0.3188534805974457 0.02476639546453953
93 0.08879528137469914 0.39962185316115617 0.13489498192293806 0.11798397127532119 0.3202956901041791 0.024724504079204054
94 0.10463207197515519 0.39761450217992567 0.1336349728885858 0.11815854472318832 0.3384268964215182 0.029341636039316655
95 0.10611830715311207 0.39578937523752217 0.1360131240472561 0.11614682168814006 0.32809402778814545 0.025276157171465457
96 0.14607440184000506 0.394030226675323 0.14030232590694533 0.11614682168814006 0.28271878774184733 0.03458162992727012
97 0.11960246335230872 0.3922394084906258 0.1370264330020459 0.11631879331944497 0.22242193894796075 0.03445727494545281
98 0.08992876932836648 0.39067609200817077 0.14204255913280248 0.11442060397730272 0.2402508175106719 0.03666822970379144
99 0.08482426947087979 0.3890363230776539 0.13940252092693625 0.11115456406950897 0.19956994512360546 0.033348428234457966


==> final-perf-emnist-mclr-acc.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 0.9496664133096867 0.0694609088343212 0.6810012836970475 0.013920602102705928 0.08635382342915578 0.08635382342915578
1 0.9506798412296259 0.16519898391193905 0.8034873769790329 0.013920602102705928 0.28712987160549935 0.9508578570616976
2 0.9552402668693523 0.2659046006209427 0.8436029097133076 0.013920602102705928 0.30960231791841836 0.9618225201681627
3 0.9568448610759226 0.3731865650578606 0.8641420624732563 0.013920602102705928 0.3362617884331326 0.965288035450517
4 0.9573515750358922 0.4706463449054474 0.8755883611467694 0.013920602102705928 0.36780706737870694 0.9667083285990229
5 0.960138501815725 0.5460908834321196 0.8825417201540436 0.013920602102705928 0.40669469378479717 0.9653448471764572
6 0.9623342623089266 0.6064916737228337 0.887890457851947 0.013920602102705928 0.42730712419043293 0.9623338257016248
7 0.9630098809222194 0.6498729889923793 0.8928112965340179 0.013920602102705928 0.44412794000681743 0.9659129644358596
8 0.963094333248881 0.6849280270956817 0.8967693624304665 0.013920602102705928 0.4540040904442677 0.966253834791501
9 0.9637699518621738 0.7106124753034152 0.8997646555412923 0.013920602102705928 0.4621065787978639 0.966253834791501
10 0.9634321425555274 0.7296923511148744 0.9011553273427471 0.013920602102705928 0.46857857061697533 0.9664810816952619
11 0.9634321425555274 0.7448772226926333 0.9030808729139923 0.013920602102705928 0.47548687649130783 0.9672764458584252
12 0.9650367367620978 0.7574089754445386 0.9043645699614891 0.013920602102705928 0.4811282808771731 0.9674468810362459
13 0.9638544041888354 0.7686988427885972 0.9056482670089859 0.013920602102705928 0.48698216111805476 0.9679013748437677
14 0.9637699518621738 0.7774767146486029 0.9072528883183568 0.013920602102705928 0.49275991364617655 0.9682422451994092
15 0.963938856515497 0.7852949477843635 0.9080017115960634 0.013920602102705928 0.4988126349278491 0.968185433473469
16 0.9636854995355122 0.7917583968388372 0.9093923833975182 0.013920602102705928 0.5039665947051472 0.9689807976366323
17 0.9629254285955579 0.79808072255151 0.9099272571673085 0.013920602102705928 0.5096364049539825 0.9692080445403931
18 0.9623342623089266 0.803274061529777 0.9100342319212665 0.013920602102705928 0.5148358141120327 0.9696057266219748
19 0.9624187146355883 0.8076771097939599 0.910676080445015 0.013920602102705928 0.520098852403136 0.9697761617997955
20 0.9617430960222955 0.8128422241038668 0.9118528027385537 0.013920602102705928 0.5249914782411089 0.9695489148960346
21 0.9619120006756187 0.8163703076488851 0.9124946512623021 0.013920602102705928 0.529272809907965 0.9692080445403931
22 0.9622498099822651 0.8202653118825853 0.9131364997860505 0.49713692505136764 0.5345642540620384 0.9702874673332575
23 0.9616586436956338 0.8238780694326842 0.9133504492939666 0.49713692505136764 0.5394205203954097 0.9702874673332575
24 0.9614897390423106 0.8272368049675416 0.9138853230637569 0.49713692505136764 0.5436348142256562 0.9705147142370185
25 0.9623342623089266 0.8304544171605983 0.9146341463414634 0.49713692505136764 0.5481536189069424 0.9705715259629587
26 0.9616586436956338 0.8331075359864522 0.9152759948652118 0.49713692505136764 0.5524588114986934 0.9707419611407795
27 0.9614897390423106 0.8360429014959074 0.915596919127086 0.49713692505136764 0.5567810476082263 0.9706851494148392
28 0.9612363820623259 0.8388935930002822 0.9157038938810441 0.49713692505136764 0.5606453812066811 0.9705147142370185
29 0.960138501815725 0.8416313858312164 0.915596919127086 0.49713692505136764 0.564275650494262 0.9709692080445403
30 0.9603074064690482 0.8437200112898673 0.9162387676508345 0.49713692505136764 0.5684160890807862 0.9711396432223611
31 0.9599695971624018 0.8453288173863958 0.9169875909285409 0.4982338974076642 0.5718645608453585 0.9712532666742416
32 0.9599695971624018 0.8472763195032459 0.917201540436457 0.4982338974076642 0.5750539711396432 0.9711964549483013
33 0.9596317878557554 0.8489980242732148 0.9175224646983312 0.4982338974076642 0.5786933303033747 0.9715373253039428
34 0.9598851448357403 0.8508890770533446 0.917201540436457 0.4982338974076642 0.5822826951482786 0.9718781956595841
35 0.9589561692424626 0.852695455828394 0.917201540436457 0.4988920808214422 0.585224406317464 0.9714805135780025
36 0.9590406215691242 0.8546429579452441 0.9175224646983312 0.49900177805707185 0.5881774798318373 0.9714805135780025
37 0.9587028122624778 0.8556308213378493 0.9180573384681215 0.49900177805707185 0.5912180434041586 0.9712532666742416
38 0.9587872645891394 0.8570985040925769 0.9181643132220796 0.49900177805707185 0.5940461311214634 0.9719918191114646
39 0.9585339076091546 0.8581992661586226 0.9180573384681215 0.49900177805707185 0.5972616748096807 0.9717645722077036
40 0.9586183599358162 0.8599209709285915 0.9182712879760376 0.49900177805707185 0.5997102601977048 0.9717077604817634
41 0.9582805506291698 0.8611628563364381 0.9186991869918699 0.49933086976396085 0.6026508351323713 0.9717645722077036
42 0.958027193649185 0.8623765170759243 0.918913136499786 0.49933086976396085 0.6052130439722759 0.9721622542892853
43 0.9582805506291698 0.8639288738357325 0.918806161745828 0.49933086976396085 0.6079161458925122 0.9716509487558233
44 0.9575204796892154 0.8655376799322608 0.918806161745828 0.49933086976396085 0.609778434268833 0.9718213839336439
45 0.9582805506291698 0.8665819926615862 0.9192340607616603 0.49933086976396085 0.6118406999204636 0.972332689467106
46 0.958027193649185 0.8677956534010726 0.9194480102695763 0.49933086976396085 0.6144903988183161 0.972332689467106
47 0.9576893843425386 0.8689810894721987 0.9193410355156183 0.49933086976396085 0.6169742074764232 0.9720486308374049
48 0.956760408749261 0.8702229748800452 0.9198759092854086 0.49933086976396085 0.6192273605272128 0.9725031246449267
49 0.9576893843425386 0.87115438893593 0.9200898587933247 0.49933086976396085 0.6215395977729803 0.9725031246449267
50 0.9569293134025842 0.8720858029918148 0.9197689345314506 0.49933086976396085 0.623449607999091 0.9725031246449267
51 0.9566759564225994 0.8729325430426192 0.9200898587933247 0.49933086976396085 0.6252437223042836 0.9726735598227474
52 0.9574360273625538 0.8735534857465425 0.9198759092854086 0.49933086976396085 0.6276866265197136 0.9729576184524485
53 0.9569293134025842 0.8745977984758679 0.9197689345314506 0.49933086976396085 0.6292114532439496 0.9726167480968072
54 0.9559158854826451 0.8753034151848715 0.9197689345314506 0.49933086976396085 0.6311839563685945 0.9727303715486877
55 0.956338147115953 0.8760090318938752 0.9198759092854086 0.49933086976396085 0.6307237813884786 0.9710828314964208
56 0.9568448610759226 0.8767993226079593 0.920517757809157 0.49933086976396085 0.634432450857857 0.9727871832746279
57 0.9558314331559834 0.8773920406435224 0.920517757809157 0.9845189489951367 0.636015225542552 0.9727303715486877
58 0.9564225994426147 0.8782105560259666 0.9207317073170732 0.9845189489951367 0.637963867742302 0.9731848653562095
59 0.9568448610759226 0.8789161727349704 0.9207317073170732 0.9845189489951367 0.6395920918077491 0.9727303715486877
60 0.955493623849337 0.8796217894439741 0.9208386820710313 0.9845189489951367 0.6418282013407567 0.9734689239859107
61 0.9564225994426147 0.8802427321478973 0.9207317073170732 0.9845189489951367 0.6429928417225316 0.973071241904329
62 0.9562536947892915 0.8807225515100198 0.9207317073170732 0.9845189489951367 0.6441290762413362 0.9734121122599705
63 0.9558314331559834 0.8814563928873835 0.920517757809157 0.9845189489951367 0.6454402908760368 0.9727303715486877
64 0.956338147115953 0.8817950889077053 0.920517757809157 0.9848480407020257 0.6469753437109419 0.9731848653562095
65 0.9558314331559834 0.8822184589331076 0.9207317073170732 0.9848480407020257 0.6481797523008749 0.9732416770821497
66 0.9554091715226755 0.8827829523003105 0.9207317073170732 0.9848480407020257 0.6479434155209636 0.973071241904329
67 0.9559158854826451 0.8834038950042337 0.9209456568249893 0.9848480407020257 0.6504851721395296 0.97329848880809
68 0.9560847901359683 0.8838554896979961 0.9210526315789473 0.9852868296445443 0.6519452334961936 0.9733553005340302
69 0.9558314331559834 0.884419983065199 0.9213735558408216 0.9852868296445443 0.6533473468923986 0.973071241904329
70 0.9557469808293219 0.885012701100762 0.9213735558408216 0.985067435173285 0.6541029428474037 0.9727871832746279
71 0.9561692424626298 0.8853231724527236 0.9214805305947796 0.985067435173285 0.6561595273264402 0.9729576184524485
72 0.9552402668693523 0.8858594411515665 0.9215875053487377 0.985067435173285 0.6550198841040791 0.9726167480968072
73 0.9557469808293219 0.8862828111769687 0.9215875053487377 0.985067435173285 0.6572968980797637 0.9728439950005681
74 0.9559158854826451 0.8865650578605702 0.9214805305947796 0.985067435173285 0.6583047380979434 0.973071241904329
75 0.955493623849337 0.8871860005644934 0.9215875053487377 0.985067435173285 0.6597897966140212 0.9729008067265084
76 0.9558314331559834 0.8874682472480948 0.9218014548566539 0.985067435173285 0.6610146574252925 0.9729576184524485
77 0.9559158854826451 0.8879198419418571 0.9218014548566539 0.985067435173285 0.6622020224974434 0.9729008067265084
78 0.9553247191960138 0.8883432119672594 0.9218014548566539 0.985067435173285 0.6630292012271333 0.973071241904329
79 0.9557469808293219 0.889020604007903 0.922122379118528 0.985067435173285 0.6639472787183275 0.9727871832746279
80 0.9553247191960138 0.889246401354784 0.92201540436457 0.985067435173285 0.6649062606521986 0.973071241904329
81 0.9553247191960138 0.8896415467118262 0.92201540436457 0.985067435173285 0.6664242699693217 0.9726735598227474
82 0.9556625285026602 0.8901213660739486 0.92201540436457 0.9837510683457291 0.667387796841268 0.9729576184524485
83 0.9560847901359683 0.8903471634208298 0.92201540436457 0.9837510683457291 0.6678047949096694 0.9730144301783888
84 0.9552402668693523 0.8908552074513124 0.92201540436457 0.9837510683457291 0.668691057834337 0.9728439950005681
85 0.9557469808293219 0.8911939034716342 0.9219084296106119 0.9837510683457291 0.6697125326667425 0.9728439950005681
86 0.9554091715226755 0.8915043748235958 0.9219084296106119 0.9837510683457291 0.6706840131803204 0.9729008067265084
87 0.9547335529093827 0.8919841941857183 0.92201540436457 0.9837510683457291 0.6719054652880354 0.9728439950005681
88 0.9553247191960138 0.8923793395427604 0.922122379118528 0.9837510683457291 0.6726542438359278 0.9730144301783888
89 0.9550713622160291 0.892689810894722 0.92201540436457 0.9837510683457291 0.6737813884785819 0.9729576184524485
90 0.9549024575627059 0.8929720575783234 0.922122379118528 0.9837510683457291 0.6742676968526304 0.9730144301783888
91 0.9550713622160291 0.8934236522720858 0.9222293538724861 0.9837510683457291 0.6751869105783433 0.973071241904329
92 0.9549869098893674 0.8937905729607677 0.9222293538724861 0.9845189489951367 0.6756448130894217 0.9729576184524485
93 0.9549024575627059 0.8941010443127293 0.9224433033804023 0.9845189489951367 0.6766537893421202 0.9726735598227474
94 0.9545646482560595 0.8944679650014112 0.9224433033804023 0.9845189489951367 0.6772491762299738 0.9729008067265084
95 0.955493623849337 0.8947502116850127 0.9224433033804023 0.9845189489951367 0.6782195205090331 0.9730144301783888
96 0.954649100582721 0.8950324583686141 0.9225502781343603 0.9845189489951367 0.6784388137711623 0.9732416770821497
97 0.954649100582721 0.895399379057296 0.9225502781343603 0.9845189489951367 0.6791557777525281 0.9730144301783888
98 0.9548180052360442 0.8955405023990968 0.9226572528883183 0.9845189489951367 0.6803306442449721 0.9731280536302693
99 0.9548180052360442 0.8959356477561389 0.9224433033804023 0.9845189489951367 0.6807555959550051 0.9729008067265084


==> final-perf-emnist-mclr-loss.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 0.8913766586964783 3.9166679862342706 1.2617267940000534 4.412554137246127 2.5925973392009736 2.592597324848175
1 0.8232171981884976 3.477470692403513 0.8023738053092908 4.3958780111490405 5.696473490215466 0.07436644320376218
2 0.7630281734281311 3.1074167616755344 0.636703288805092 4.380258475972184 5.058442562730051 0.06208783896639943
3 0.7077441463981082 2.7964329448526306 0.5508596528836383 4.365625725148252 4.706095563569665 0.0590395428519696
4 0.6652704816685668 2.5351823114601806 0.49808730393533374 4.351913736013316 4.400826472341828 0.05745172959752381
5 0.629023567807301 2.3151231354509756 0.4623702722173192 4.339061247674516 4.116139306462556 0.058016999643296006
6 0.5938542458407229 2.1287573038066885 0.43553951003891206 4.327011692037779 3.6349483884083105 0.05948110964149236
7 0.5667668630843046 1.9701545147686006 0.4152020057348497 4.315712588891403 3.3699201076356697 0.0597572135925293
8 0.544715939980787 1.8343332356853306 0.39940042948692234 4.305113365541104 3.1878124908601864 0.05953390700742602
9 0.5208272303331645 1.7171868072270078 0.38612007268433085 4.29516743707123 3.0570909205205736 0.05912006849423051
10 0.5019117648029093 1.6155603081982095 0.37520256254680145 4.285833633471592 2.9450027200516313 0.05967247001826763
11 0.4867695616000549 1.5268165827421671 0.36616763570750427 4.277070570479586 2.8584876773701975 0.058537773163989185
12 0.468838947103813 1.4488154571510008 0.35826855823939613 4.268840015355895 2.7858869249438873 0.058041757186874744
13 0.4552702457958576 1.379841163647496 0.3511797570753771 4.261109385273381 2.6488577723370867 0.06362917901948094
14 0.44413247667004474 1.3185280322343975 0.34517559007441434 4.253843761382663 2.6435421050565315 0.05836420805193484
15 0.4326562384537835 1.2636758337028122 0.33986250192220263 4.247014935631454 2.5905037102893 0.05795732119120658
16 0.42252509322745124 1.214390561000971 0.33499473274697794 4.240594077964533 2.5487193468332294 0.05702961531467736
17 0.4134277879824339 1.169886988931467 0.3307513921343469 4.234554010083071 2.5000361158823594 0.05654151958413422
18 0.4050385544664724 1.129504508962503 0.3268727215631017 4.228871144093503 2.4611254883358256 0.05681696510873735
19 0.3956288415911874 1.0927339329448527 0.32342957613760964 4.22352267647185 2.4211318528814245 0.05621860694140196
20 0.3889463450616502 1.059098979446415 0.3201313794143801 4.218486049078004 2.383172695552558 0.055872655548155306
21 0.3818542052640191 1.0282172212809306 0.3170443899263211 4.218486049078004 2.346296056850999 0.05544161972589791
22 0.3759584184454438 0.999768828250359 0.31444171192200204 2.19554754964406 2.315110504871793 0.0553541855327785
23 0.3707930122957309 0.973493680590744 0.31191675776235556 2.19554754964406 2.277469305020757 0.0554096344858408
24 0.3644023463891352 0.9491191226458914 0.3094405377069293 2.190124039798736 2.255935474938713 0.0556411693431437
25 0.35990262085919683 0.9264773219111562 0.30739138092706997 2.1849618477233106 2.224330933146924 0.05481071509420872
26 0.354210047451651 0.9053908790167637 0.305525094564011 2.1849618477233106 2.201013124385476 0.055087561206892136
27 0.3495085930242378 0.885671508160206 0.3033967513940148 2.1800489076326612 2.1664818214133383 0.05533528068102896
28 0.3450479596845706 0.86721653048729 0.30159426857683463 2.175372064397859 2.142260890755244 0.05467464003711939
29 0.3419422130006439 0.8498980304133942 0.30011166534619704 2.175372064397859 2.1251733915880324 0.054383953232318163
30 0.3381368274493814 0.8336098652193649 0.29838951806201863 2.170920713505686 2.090357121689059 0.05526422400958836
31 0.33371033792146987 0.8182567786187822 0.2968484652465768 2.1528567745061333 2.081647607630119 0.05457196824252605
32 0.3314641864403872 0.803782606515497 0.2956562295243635 2.1528567745061333 2.061351104132645 0.05419249416328967
33 0.32679957681466937 0.790092999825817 0.2943191756843041 2.149304245987223 2.036202869137004 0.054029892385005954
34 0.32360030577680304 0.7771243718858205 0.29293597331147037 2.145930532531087 2.0247167742621155 0.05387000363320112
35 0.3209871083193459 0.7648341666402753 0.2918152194988233 2.140482629290905 2.002564239896834 0.054063335601240395
36 0.31852551680865215 0.7531470037897982 0.2907129303226626 2.1397277611279137 1.9856825494203718 0.05399296421557665
37 0.3157600536206296 0.7420386362796639 0.2895351894706755 2.136742627546669 1.969262420515716 0.05357582992874086
38 0.3130120747033612 0.7314543845272781 0.28852744341202663 2.133911094155371 1.9538856619117777 0.05354213420301676
39 0.31120070012958156 0.7213637335317963 0.2876100878864463 2.131227539827815 1.9363644520666452 0.053271022019907834
40 0.30734290300254413 0.7117359208734482 0.2867128423609997 2.131227539827815 1.9201663346564397 0.05338558184914291
41 0.3056832580849907 0.7025320193079132 0.28579486003022037 2.129509657282273 1.9009288816973566 0.05310758670791984
42 0.3033587778956591 0.6937217612532726 0.2848568982837238 2.1270170988626473 1.8910383109943942 0.05326030016876757
43 0.3013838181754603 0.6852806109993878 0.28412813277238447 2.124656260724474 1.8731284126667305 0.05353790747001767
44 0.29994763378436157 0.6771971460391859 0.2833433726632702 2.124656260724474 1.8671084007214753 0.053056027544662356
45 0.2974691353137404 0.6694235320470189 0.28244126939753156 2.124656260724474 1.8584714041449129 0.05319724664092064
46 0.2959411172646947 0.6619679750839245 0.2818456216403241 2.124656260724474 1.8482477755211295 0.05256686058826745
47 0.29336095023382736 0.6548080425006334 0.2812799038313677 2.122423116921215 1.829388235200755 0.05323727767914534
48 0.2919392810863736 0.6479063740393548 0.2804158006308167 2.120311312172488 1.815257618121058 0.05321032023057341
49 0.28975302560357025 0.6412659387271978 0.27977100089925655 2.120311312172488 1.8050580968964842 0.0531486732326448
50 0.2888954097521324 0.6348668193406385 0.2793288681820309 2.118316894515092 1.7983906412219628 0.052962044524028896
51 0.2875825018407968 0.628693346014378 0.27857147856660514 2.1164355079170676 1.7853769114525988 0.0529267019405961
52 0.2851984143085994 0.6227293540452664 0.27791944445837347 2.1146627263789544 1.774724670414999 0.05299212704412639
53 0.28468809215596236 0.6169821835281015 0.2775914425211275 2.1129957652805307 1.765834567140788 0.05278676079586148
54 0.2822444385173866 0.6114247420905118 0.2770043349847561 2.1114311985806173 1.7579350788699464 0.05285218325443566
55 0.28086151105005913 0.6060478752322439 0.2763817607208761 2.109967285137296 1.7462583315139633 0.05285346292890608
56 0.27962895243486613 0.6008520777911494 0.27595130225048137 2.1086008536681993 1.7424292829966175 0.052713719019666316
57 0.27882203684496665 0.5958120718003125 0.2754789784161719 0.9168345817348262 1.7279100261712446 0.052564257932826874
58 0.27742051172171905 0.5909360633207711 0.27493203864630134 0.8827178059811108 1.7206252558877693 0.05235671740025282
59 0.27599702816880967 0.5862058258249937 0.2744850220719004 0.8499201361772863 1.7167013381000609 0.052309364611282945
60 0.2754853039755933 0.5816206995291783 0.2741066929005536 0.8183949353528075 1.7015077262334526 0.05262465206906199
61 0.2729455487026011 0.5771765607845621 0.2737126674823492 0.788097406183719 1.6969491987900807 0.052573414100334045
62 0.27250800895062705 0.5728616984286589 0.27326510245339913 0.7589854500137203 1.6900810830606148 0.0524139248766005
63 0.27124670850355753 0.5686678651639431 0.2727947635022197 0.7310187787913309 1.6841211875760929 0.052468429692089556
64 0.2702578987667321 0.5645916383619416 0.2724783835780381 0.7299631504554209 1.671471643742174 0.05247620228677988
65 0.2697161956470104 0.5606364406511274 0.27211285167950366 0.703011994032258 1.6678662776269022 0.052750889165326956
66 0.2682917842731294 0.5567767466456591 0.27159740887088146 0.6771257683394583 1.6658615012766793 0.05218774604611099
67 0.2675373833502238 0.5530309890555063 0.2713634277134815 0.6522696435874829 1.656373644181527 0.05213368353433907
68 0.2658738828210772 0.5493910442926062 0.27112239499759305 0.6514284216588341 1.6506428252976386 0.05261137370020151
69 0.26544009558947723 0.5458369538969471 0.27062327524102747 0.6274930809541175 1.649216639673896 0.05268456447869539
70 0.2638971086954227 0.5423791094634111 0.2702794725893908 0.626055656491484 1.639658005859889 0.052548338463529944
71 0.26373218336315557 0.5390100884242252 0.2701177568480557 0.6030460235866566 1.6276592024983836 0.0532288427837193
72 0.2631326048330483 0.5357235403602948 0.2696831719101011 0.5809610488643453 1.62691910864003 0.052307316474616526
73 0.2614397233064669 0.5325137333998395 0.26927924819312954 0.5597739833028231 1.6180998988864943 0.052095433482900265
74 0.2614699702701419 0.5293926673607592 0.2692104824394255 0.53946032493991 1.6173295006299393 0.05221879132091999
75 0.2597750475374229 0.5263438476480027 0.2688902110996336 0.519998022161862 1.6041931467434392 0.05235341696999967
76 0.25906806857528925 0.5233657897480154 0.26848790662942607 0.5013678133272738 1.6023568338463086 0.05241281256079674
77 0.2582862041516236 0.5204629884379487 0.2683006224593496 0.48355324886115963 1.596933492226899 0.05226307956501842
78 0.25805779524665357 0.517619443960603 0.2680476282109141 0.46654101338697923 1.5910035963786768 0.05238200542517006
79 0.257120510501119 0.5148460839851997 0.2677036949748609 0.45032129845077573 1.5911912341143937 0.052324447641149165
80 0.2562088336144012 0.5121323519709061 0.2674601550381766 0.43488753441072675 1.5770683865077795 0.0529578747972846
81 0.25615044274792037 0.5094802272691284 0.2672878619591089 0.420237739184601 1.576741532631032 0.05251934091560542
82 0.25413573105364834 0.5068907407920572 0.26705325399651 0.47381991935341905 1.5728646348232402 0.05238912181928754
83 0.25421205979224726 0.5043572122286969 0.26680838209877783 0.47381991935341905 1.5637245549699292 0.05226182168349624
84 0.25332718662248754 0.5018747756735074 0.2665239431228605 0.4567515051163825 1.5619350332137198 0.052315664459019896
85 0.2527492160118972 0.49944470945760494 0.26635292977107405 0.44043027378115374 1.5568832128331065 0.05231444095261395
86 0.2525422294622498 0.49707146712165357 0.266148878561925 0.4248452498597063 1.5534756867598738 0.052371088452637195
87 0.25154999709695125 0.4947363685367579 0.2657906593907119 0.40998944371650115 1.5470663264207543 0.05240470224060118
88 0.25111728201402966 0.4924573103385483 0.26570862626029634 0.39585950235997647 1.5430890585863963 0.05215474405325949
89 0.24985317748580146 0.4902294678579723 0.2656053862206488 0.3824559368760692 1.540243941592611 0.0523895042296499
90 0.24985550734735243 0.48803778977704587 0.2652400632571807 0.36978407141768194 1.5367395580416545 0.05235565315000713
91 0.24857983598434466 0.4858932862379655 0.2650646361521181 0.3578537447553201 1.5299160016972575 0.052612394643947485
92 0.2487309677115003 0.48379146246357996 0.2650016683465046 0.34327868201150086 1.5251845181953163 0.05222619980573654
93 0.24840569429709272 0.481728112332151 0.26469978329254923 0.3310986106061767 1.5188166926315052 0.0525225474126637
94 0.24704173561407397 0.4797003905260324 0.2644140123555841 0.31948378865527505 1.5196877078635618 0.05246346263214946
95 0.24731834997308083 0.47771984326176 0.2644518034857055 0.30843174546560526 1.5207145850557833 0.05211303465999663
96 0.2459558964218605 0.4757736459916814 0.2642363130816752 0.2979435861857246 1.5070327413566411 0.05237618022598326
97 0.24559291223951735 0.47386229355364834 0.26395931741749573 0.28802405888421995 1.5087447372647 0.05238470713607967
98 0.24501343649712862 0.4719904869072502 0.2638943124949856 0.27868226208587443 1.505741111980006 0.05224449161440134
99 0.2450499926434106 0.47014560768727304 0.2637189898574561 0.2699317192987434 1.4991743593364952 0.052480818666517735


==> final-perf-fmnist-cnn-acc.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 0.7262755358760189 0.1694516356789833 0.11119368323269856 0.34141488377157164 0.03358613217768147 0.03358613217768147
1 0.7193317902787562 0.3670443465689406 0.2735717603344171 0.34141488377157164 0.15664138678223186 0.9014084507042254
2 0.5752239106370132 0.37702988938573784 0.34259173246632607 0.33981231966900755 0.1837919826652221 0.9458288190682557
3 0.7497232565160511 0.5546178932858151 0.445703669298653 0.3393849692416571 0.2084290357529794 0.9685807150595883
4 0.7615980678273121 0.560905086911206 0.5017185322805388 0.3494277042843922 0.3211267605633803 0.9696641386782232
5 0.7922914360470967 0.5913996570621659 0.5567115652577799 0.3495345418912298 0.39068255687973996 0.9653304442036836
6 0.8376773674147127 0.6244494502908248 0.5876451463074779 0.3501755675322554 0.35464788732394364 0.9599133261105092
7 0.8685720036228238 0.6277107218505195 0.6410589874593591 0.3860730034296913 0.36803900325027084 0.9674972914409534
8 0.8718929254302104 0.6366540026224657 0.6594519275429633 0.34536787522456314 0.3872806067172264 0.9707475622968581
9 0.9110395491597062 0.6562216319806341 0.6700418021365536 0.3236798410365289 0.40346695557963164 0.971830985915493
10 0.9059072154573815 0.6679891066805635 0.682210868555504 0.3450473624040503 0.42537378114842905 0.9696641386782232
11 0.9120458891013384 0.67595736812023 0.6886205294937296 0.36299608035276826 0.43538461538461537 0.971830985915493
12 0.9145617389554191 0.6826143966647614 0.6997677659080352 0.35861573847242634 0.44803900325027085 0.9739978331527628
13 0.9154674449028882 0.6861110177184547 0.7028332559219693 0.35861573847242634 0.454192849404117 0.9750812567713976
14 0.92019724262856 0.6945499781461184 0.7082210868555504 0.3822268495835375 0.4712026002166847 0.9783315276273022
15 0.9141592029787662 0.6905490367481424 0.7131444496052021 0.39023967009635796 0.47551462621885154 0.9761646803900325
16 0.9535070946965885 0.7074269576034697 0.7142591732466326 0.4200473624040503 0.4868039003250271 0.9750812567713976
17 0.930361276039046 0.6981474632686683 0.7189967487227125 0.6957362494782877 0.49889490790899244 0.9761646803900325
18 0.9458589111401832 0.7170762868574119 0.7244774732930794 0.6916764204184587 0.5018851570964247 0.9772481040086674
19 0.9503874408775285 0.7158322966748478 0.72401300510915 0.6430653093073475 0.506305525460455 0.9750812567713976
20 0.9449532051927141 0.722724674713378 0.7279145378541569 0.7011849674270056 0.5051354279523294 0.9783315276273022
21 0.9464627151051626 0.7263557811922133 0.732559219693451 0.7127234289654671 0.5236836403033586 0.9739978331527628
22 0.9254302103250478 0.7224893252193794 0.7315373896888063 0.7193634656214274 0.526522210184182 0.9750812567713976
23 0.9511925128308343 0.728171334431631 0.7363678588016721 0.7195771408351026 0.5338678223185266 0.9826652221018418
24 0.9416322833853276 0.7290118683387687 0.7363678588016721 0.7309779156912914 0.5360346695557963 0.9794149512459371
25 0.9458589111401832 0.7274989073059207 0.7311658151416628 0.7314052661186419 0.5385915492957747 0.9837486457204767
26 0.9393177015195733 0.7305920720841879 0.7430562006502555 0.7343967191100949 0.5470855904658721 0.9794149512459371
27 0.9501861728892019 0.7310963924284706 0.7419414770088248 0.7339693686827444 0.5452004333694475 0.9783315276273022
28 0.9512931468249974 0.7350973338264466 0.7409196470041802 0.744973642187018 0.5457421451787648 0.9783315276273022
29 0.9398208714903895 0.736240459940154 0.7417556897352532 0.750956548169924 0.549815817984832 0.9794149512459371
30 0.9619603502062997 0.7389637897992805 0.7503019043195541 0.6387010724590343 0.5588732394366197 0.9761646803900325
31 0.9501861728892019 0.7335843727935984 0.7491871806781235 0.6387010724590343 0.5506175514626219 0.9761646803900325
32 0.9605514742880145 0.7384930908112833 0.7503019043195541 0.5233164570744189 0.5610834236186348 0.9794149512459371
33 0.9604508402938513 0.7371482365598628 0.7343241987923828 0.7362438075017692 0.5554712892741062 0.9739978331527628
34 0.9564254805273221 0.7419897118649766 0.7535531816070599 0.7368848331427948 0.5658071505958829 0.9761646803900325
35 0.9600483043171983 0.7435699156103958 0.7497445424988388 0.7487438075017693 0.5640303358613218 0.9761646803900325
36 0.9590419643755661 0.7448811485055307 0.7534602879702741 0.7478335329449979 0.5697291440953413 0.9815817984832069
37 0.9608533762705042 0.7430992166223985 0.7516953088713423 0.6672779773894424 0.5647887323943662 0.980498374864572
38 0.9633692261245849 0.7455871969875265 0.754203437064561 0.6672779773894424 0.5693824485373781 0.9826652221018418
39 0.9662876119553185 0.745822546481525 0.7571760334417093 0.6672779773894424 0.57068255687974 0.9794149512459371
40 0.9545134346382208 0.7472010220892311 0.7581049698095681 0.6672779773894424 0.5771397616468039 0.9772481040086674
41 0.9540102646674047 0.7485794976969371 0.759684161634928 0.5291369517484167 0.5741278439869989 0.9848320693391116
42 0.9622622521887894 0.7495545170292169 0.7606130980027868 0.7093719944834594 0.5679956663055254 0.9837486457204767
43 0.9571299184864648 0.7504286722926403 0.7627496516488621 0.7300984902099552 0.5757313109425786 0.9848320693391116
44 0.9654825400020127 0.7509666139932085 0.7603344170924292 0.7386454987569637 0.5856554712892741 0.9815817984832069
45 0.9610546442588306 0.7518743906129173 0.764328843474222 0.7386454987569637 0.5770314192849404 0.9783315276273022
46 0.9654825400020127 0.7525468177386275 0.7607059916395726 0.7472993449108098 0.5798483206933911 0.9826652221018418
47 0.964274932072054 0.7543287496217598 0.7663725034835114 0.7518933620048269 0.5821885157096425 0.9837486457204767
48 0.9649793700311965 0.7545304777594728 0.7630283325592196 0.7559019271598889 0.5871072589382449 0.9815817984832069
49 0.9667907819261347 0.7546313418283294 0.7688806316767302 0.7600685938265556 0.5921343445287107 0.9848320693391116
50 0.9649793700311965 0.7559761960797499 0.7667440780306549 0.7602822690402308 0.583445287107259 0.9794149512459371
51 0.9662876119553185 0.7565141377803181 0.7675801207617278 0.6528036365615983 0.5882340195016251 0.9848320693391116
52 0.9710174096809903 0.7567158659180311 0.7703669298653042 0.7578250040829658 0.5907692307692308 0.9815817984832069
53 0.9716212136459697 0.7569175940557442 0.7688806316767302 0.7612438075017692 0.5916793066088841 0.980498374864572
54 0.9669920499144611 0.7593719530645866 0.766651184393869 0.761030132288094 0.5886240520043337 0.9826652221018418
55 0.9722250176109489 0.757892613388024 0.7694379934974455 0.6789788502368119 0.5895557963163597 0.9815817984832069
56 0.9717218476401328 0.7598090306962982 0.7727821644217371 0.7546198758778376 0.5914409534127844 0.9848320693391116
57 0.9685015598269096 0.7606495646034361 0.7739897816999536 0.7615643203222822 0.5878439869989166 0.9794149512459371
58 0.9727281875817652 0.7601788656154389 0.7701811425917324 0.7620985083564702 0.5893391115926327 0.980498374864572
59 0.9730300895642549 0.7605487005345796 0.7741755689735254 0.6717138929718547 0.6039003250270856 0.9848320693391116
60 0.9728288215759283 0.7613219917291464 0.775940548072457 0.7415548387682145 0.5859371614301192 0.9783315276273022
61 0.9718224816342961 0.7611875063040043 0.7673943334881561 0.6590762062895821 0.599718309859155 0.980498374864572
62 0.9717218476401328 0.7611875063040043 0.7748258244310264 0.5517044114177871 0.5899024918743229 0.9837486457204767
63 0.9730300895642549 0.763003059543422 0.7748258244310264 0.7145249242383 0.5999783315276273 0.980498374864572
64 0.9727281875817652 0.7614228557980028 0.7740826753367395 0.737601847315223 0.6003250270855904 0.9761646803900325
65 0.9734326255409077 0.7635746226002756 0.7762192289828147 0.7435847532981291 0.5976598049837486 0.9826652221018418
66 0.9727281875817652 0.7631039236122785 0.7817928471899674 0.7537343259477017 0.5956446370530878 0.9848320693391116
67 0.97443896548254 0.7635410012439902 0.7812354853692522 0.7555258406373055 0.5984832069339111 0.9837486457204767
68 0.9740364295058871 0.7641798070134149 0.7797491871806781 0.7622566098680749 0.5999349945828819 0.9837486457204767
69 0.9730300895642549 0.7646841273576976 0.7803065490013934 0.7662096013210663 0.5984832069339111 0.9826652221018418
70 0.9738351615175607 0.7640453215882729 0.7753831862517417 0.7685600286714936 0.5956663055254604 0.9815817984832069
71 0.9729294555700916 0.765760010758834 0.7804923362749652 0.7663924274593064 0.5973997833152763 0.9837486457204767
72 0.9749421354533562 0.7650875836331238 0.7791918253599629 0.7671402907071696 0.5997616468039003 0.980498374864572
73 0.9747408674650296 0.7645832632888411 0.7840222944728286 0.767033453100332 0.5970530877573131 0.9848320693391116
74 0.9748415014591929 0.7657936321151195 0.7823502090106828 0.7699180684849474 0.6018418201516793 0.9826652221018418
75 0.975747207406662 0.7661298456779746 0.7867162099396191 0.7699180684849474 0.6033369447453955 0.9761646803900325
76 0.9741370635000504 0.7640117002319874 0.7833720390153275 0.7693838804507593 0.5991115926327194 0.9815817984832069
77 0.9756465734124987 0.765760010758834 0.7874593590339062 0.6952385813054602 0.6086023835319609 0.9815817984832069
78 0.9749421354533562 0.7675083212856807 0.7869019972131909 0.6041061026729817 0.6052221018418201 0.9848320693391116
79 0.9754453054241723 0.7646841273576976 0.7895030190431955 0.6041061026729817 0.5952112676056338 0.9794149512459371
80 0.9751434034416826 0.7679790202736778 0.7869019972131909 0.7386146496815287 0.601798483206934 0.9826652221018418
81 0.9770554493307839 0.7674074572168241 0.7870877844867626 0.7594479830148619 0.5989382448537378 0.9826652221018418
82 0.9763510113716414 0.76713848636654 0.7890385508592661 0.7594479830148619 0.603943661971831 0.9859154929577465
83 0.9760491093891517 0.7672729717916821 0.7892243381328379 0.766499265066144 0.6078223185265439 0.9826652221018418
84 0.9764516453658045 0.7680126416299633 0.7892243381328379 0.7652172137840927 0.5996749729144095 0.9848320693391116
85 0.9749421354533562 0.7669367582288269 0.7890385508592661 0.7041061026729816 0.6071939328277356 0.9837486457204767
86 0.9774579853074369 0.7674074572168241 0.7933116581514166 0.758059094125973 0.6053087757313109 0.980498374864572
87 0.9775586193016 0.7693574958813838 0.7817928471899674 0.6956659317328107 0.602080173347779 0.9815817984832069
88 0.9769548153366208 0.7658944961839761 0.7921040408732002 0.7509009744678534 0.6086890574214517 0.9848320693391116
89 0.9761497433833148 0.7690885250310997 0.7886669763121226 0.7589137949806739 0.6030985915492958 0.9826652221018418
90 0.9769548153366208 0.7687523114682446 0.789967487227125 0.7589137949806739 0.5962946912242687 0.9826652221018418
91 0.9766529133541311 0.7660626029654036 0.7895959126799814 0.7620120855789645 0.6045503791982665 0.9815817984832069
92 0.9747408674650296 0.7691557677436708 0.796934509986066 0.7686668662783313 0.603943661971831 0.9815817984832069
93 0.9776592532957633 0.7672393504353966 0.7948908499767766 0.7701625927740577 0.6048754062838569 0.980498374864572
94 0.9770554493307839 0.7675755639982517 0.7950766372503484 0.7702694303808953 0.613759479956663 0.9815817984832069
95 0.9773573513132736 0.7669703795851125 0.7938690199721319 0.7308463534578185 0.60329360780065 0.980498374864572
96 0.9784643252490691 0.76976095215681 0.791453785415699 0.7666369517484167 0.6066955579631635 0.980498374864572
97 0.9777598872899266 0.7665669233096863 0.7927542963307014 0.7688805414920065 0.5992199349945829 0.9837486457204767
98 0.9774579853074369 0.7687523114682446 0.7967487227124942 0.7687224399804018 0.6085590465872156 0.9826652221018418
99 0.9773573513132736 0.7699963016508086 0.7988852763585694 0.7720344057923676 0.5997616468039003 0.9815817984832069


==> final-perf-fmnist-cnn-loss.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 1.2854319124547147 2.2363145629968804 2.2906115739665585 2.0560010544915035 2.3207639161109928 2.3207639408111573
1 0.7574646542750578 2.007120051637818 2.2664839032745006 2.1266371787127625 3.260676858389378 0.49827752947807313
2 0.974767991471269 1.8403396475923317 1.9902650371574546 1.8172447028346912 2.6540223518244925 0.40980048626661303
3 0.6719290023240163 1.6661746345728088 1.5243453901532744 1.5861548809947472 2.7761210062334323 0.18663006879389285
4 0.6099270619748164 1.5333223330419141 1.2761335926614028 1.4879474626670897 2.1552584346108135 0.2322529549151659
5 0.5756910626792543 1.4164989433430613 1.1355224722770552 1.6396340577381348 2.3470000625377256 0.21050857846130383
6 0.4681986750905706 1.315374653284442 1.0595521692115653 1.4701077375007547 2.0343195284109563 0.5866457277536392
7 0.44978265415869984 1.2318905982690953 0.9978336913608917 1.6402566590842944 1.8454476951383056 0.4538100127875805
8 0.4242103671096659 1.1620302633151354 0.9577445533848119 1.9172467227199044 1.6789841219604016 0.3726054683327675
9 0.32734538137138974 1.1041147117465029 0.9319135000580585 2.0678421040721062 1.625674825552106 0.2926161661744118
10 0.3499405876160436 1.0569311270378383 0.8990782302310729 1.5008042706219193 1.569924082313478 0.2635765656083822
11 0.2980828044807286 1.0176704055864445 0.8833599737285184 1.4716417251324696 1.5795237562425433 0.2410927876457572
12 0.3170255077692588 0.986928489326507 0.8634825497851835 1.466155499254398 1.5234180284336207 0.21886347901076078
13 0.2743889040014592 0.949819212601892 0.839353427630051 1.466155499254398 1.526855495391041 0.1956532161310315
14 0.28910655194129264 0.926608335639529 0.8288000210462145 1.4499298507167377 1.4404306221351026 0.20922426894307136
15 0.3383929841988905 0.9092931955695884 0.8113227727299117 1.4372395462295584 1.4450834730379283 0.19578535988926887
16 0.19087758985121894 0.8797329425379893 0.8011038376683697 1.4129664384237357 1.4258020735077563 0.18201644480228424
17 0.24474278285228188 0.8744667577613968 0.7871108264630747 0.8521160967420485 1.3833311988163743 0.17169265650212764
18 0.2015696814737534 0.8489624281410385 0.779805522091268 0.8489211932297621 1.3798396887816489 0.1820690006390214
19 0.19577952919800995 0.8392020117364396 0.7744280328320947 1.0932682355573766 1.3760451686374844 0.1639839238114655
20 0.20531547233901706 0.8251575747521888 0.7631388251857872 0.9281824576877853 1.4159326062723994 0.1590146861039102
21 0.18165679130082016 0.8122815338193117 0.7569798137772875 0.908339119805507 1.3325310606108978 0.14978461982682348
22 0.34636459204708414 0.8239724227476855 0.7539835404087321 0.62398441989003 1.346211385651678 0.16712671298533677
23 0.18913468818399667 0.7993809731778957 0.7409953045169531 0.5442110684829715 1.3556110998801887 0.15593744343146682
24 0.19496583357967698 0.79789087265397 0.7393287527577799 0.5042017425820096 1.3195992943223565 0.14915477264672516
25 0.1965796505288002 0.788049280781423 0.7371570011321412 0.4923636740682208 1.3067307052476331 0.14265663031488657
26 0.24751766205217873 0.785657601876195 0.7234450748229215 0.4802339409744374 1.2869283815464003 0.14317332197912036
27 0.17706289614807663 0.7733384384119956 0.720070695323386 0.4800161445835453 1.3169830494178458 0.13120616937987506
28 0.1776633218966992 0.768099770743182 0.7149287513063167 0.4617739101334251 1.2830365147480742 0.1350177252665162
29 0.22231756845470213 0.7631329327890711 0.7137932082414074 0.452235308527105 1.3130918956551703 0.13530739855021237
30 0.1460061546925317 0.7553441662945305 0.7039786417208547 0.7182663773781681 1.2772177656533197 0.12307163659483195
31 0.1805736614302921 0.7534107455092081 0.7017443411083372 0.7182663773781681 1.3587345213036983 0.1351220773998648
32 0.16196575780935518 0.7500098275384925 0.6956212534109383 1.1341562538632228 1.22124968940299 0.13750673970207572
33 0.1536971248946488 0.743561193330482 0.7201116991552485 0.6398539378659607 1.34854601264894 0.1385166459530592
34 0.15956439877871215 0.7385085118276391 0.6874321894594752 0.614134779399915 1.2232832281688228 0.13656371446326376
35 0.15802959523906862 0.7345003011157795 0.6869383745065025 0.5956685537513773 1.287733278814331 0.12949876181781292
36 0.15166991253883844 0.7310451351325853 0.6793132946760334 0.473485366638816 1.2228360086258503 0.12933775684796273
37 0.1444351858112358 0.7275840234886032 0.6791315442841385 0.7611945133644298 1.2927108333967627 0.12152870785444975
38 0.14719700666936072 0.7249615448418788 0.6760601577014631 0.6871229734228161 1.2340458621313797 0.12319061301648616
39 0.12422046736235157 0.7213630933474641 0.6701882638324431 0.6871229734228161 1.2669887307245282 0.12017757408320903
40 0.16089434727847943 0.7187157510283536 0.6667352785357641 0.6871229734228161 1.2528422092135996 0.1140726772416383
41 0.16581866884418714 0.7166817453865604 0.6634884463539248 1.1401467768635052 1.2366633176590316 0.11799250814132392
42 0.1356754462292128 0.7117185436216916 0.6593648397584766 0.5976403215708651 1.276555903378129 0.12697240587323905
43 0.15012363534800494 0.7104720677769951 0.6555605550394797 0.5063068442571632 1.2209557612823323 0.11206398621201515
44 0.13388840662973608 0.7082186132006641 0.6557015737488389 0.4845630046346004 1.213161810579896 0.11563078365288675
45 0.14226436854920374 0.7044923545681544 0.6494237238010915 0.4845630046346004 1.2296750210204161 0.10571376507170499
46 0.12457896368213495 0.7039719372672839 0.649557167687529 0.4681890263213826 1.2622671641022898 0.12958705550990998
47 0.13731633804688287 0.7012473504956224 0.6444729193276824 0.45488700741404753 1.196011538205389 0.11279312022030354
48 0.12500635104675079 0.698621039108886 0.6445400041366698 0.4343728931424302 1.2566889938782901 0.11536551751196385
49 0.11993998469655706 0.6969079517365654 0.6379941778187412 0.4251964725882936 1.1604827731885947 0.10651286289095879
50 0.131076637307223 0.6962826745999798 0.6366371052020436 0.4269343820003194 1.2937252601629123 0.10284829806536436
51 0.11686429682782781 0.6928382206337426 0.6372675391169299 0.689745228069086 1.1872578047656455 0.10559811991639435
52 0.10398955804380094 0.6915049676241571 0.6326659475876684 0.46946799282603047 1.2330255775645376 0.09956556878518313
53 0.11033286560801801 0.6918934993584583 0.6312793467690432 0.46075299414063386 1.2102249801438303 0.10296799909323454
54 0.11225267525252842 0.6877322247345778 0.6286403147497678 0.4295767879145158 1.2834791668590158 0.10398282944224775
55 0.10325858573072859 0.687547810974766 0.6259051686600093 0.7092319892582732 1.206210893288115 0.1046710861288011
56 0.1074057578368723 0.6853892904202727 0.6235730757228286 0.5012544661066474 1.237167573537864 0.10347882802598178
57 0.10555652220316117 0.6841996177480628 0.6211286304720158 0.48485613893942975 1.1722951998358593 0.12298427580855786
58 0.10104888826953558 0.6824074186908775 0.6220694960520204 0.47792782055710137 1.3093041362633695 0.10712477625114843
59 0.10055703839462049 0.6815142428549864 0.6182790455904552 0.8410514129755522 1.1247983085938729 0.10965711251832545
60 0.09378241245039058 0.6793335120635 0.6154350851283094 0.47830463236157506 1.3067655528767965 0.09711745691020042
61 0.10266141535423166 0.6785386116125339 0.6179418525748955 0.8443621999950452 1.1575262959351764 0.10192067323252559
62 0.10416644145224288 0.6782479621616182 0.6148333629673711 1.3929629064323157 1.3027481062920299 0.09840024812147022
63 0.09427506695501975 0.6748007073469106 0.6106047520901068 0.7246796688772276 1.1366822648432104 0.11459387955255806
64 0.09678091728868433 0.6758187911970414 0.6123343517765908 0.6746090480714384 1.1979554052556864 0.11095170481828973
65 0.09697707495699469 0.6735989959400474 0.6084690602502323 0.6548298427491728 1.194749648898933 0.1013313168194145
66 0.08982007791665618 0.6720831964029637 0.6046969345099861 0.6387997153787133 1.3363397848582625 0.10705930615062244
67 0.09025559756937455 0.6714329573186072 0.6022284494019973 0.4527982509763321 1.2181393427531235 0.1001804975559935
68 0.09686369587384899 0.6708129379151152 0.6007453716471203 0.4288688702171174 1.1686351550722494 0.09826776308938862
69 0.09209754854017813 0.6691127246182198 0.6002692464003716 0.4241154183399472 1.2136588577537797 0.09212698140181601
70 0.09031514631042757 0.6688273329003975 0.6006117916860195 0.4153403821883547 1.266880695005134 0.09837029387708754
71 0.09510198675483672 0.6682743864471168 0.5969130101892708 0.4006160372107026 1.1962267387710976 0.09694445614004507
72 0.08436844134649857 0.6662441644076431 0.5967216438545053 0.3967535029892817 1.2009742166566661 0.1019930139835924
73 0.08692624250551914 0.6652847018246201 0.5939373748113098 0.3982047931525012 1.2130169112658595 0.09398940006271005
74 0.08896631665233157 0.6649777877974993 0.5934833390182304 0.3900137154229255 1.2656806584005011 0.09406841420102864
75 0.0862973046108452 0.6626516094363238 0.5899898488301207 0.3900137154229255 1.1847077983148395 0.13424187987111508
76 0.09113483672724099 0.663360568063173 0.589032745006967 0.3905583661609814 1.1821056213338859 0.09808968236669897
77 0.08708146233379667 0.6617702266466238 0.5884725709765444 0.6197568667591076 1.166287416697806 0.10414565068669618
78 0.08468680445596319 0.6601672568431116 0.588758599918718 1.1818075613081072 1.158377155279182 0.09430570027790963
79 0.08578943584818734 0.6615838473791135 0.5860391477734557 1.1818075613081072 1.280532764402451 0.09791537696262821
80 0.08606328020828093 0.6580573334664637 0.5826616385566651 0.655991124801363 1.1926544874461833 0.08847335041500629
81 0.07905203784820934 0.6581041616873805 0.5826901235195077 0.5814910457686606 1.2606523820706643 0.09078134496929124
82 0.08610133735109314 0.6565289055424173 0.5813809945424988 0.5814910457686606 1.1929801598498133 0.08937970191473141
83 0.08549519320351023 0.6568004404309651 0.5782444281961217 0.568704004471335 1.1695677537042648 0.09094668760895729
84 0.07953265361818519 0.6544778982590319 0.5773710556490943 0.564550953339524 1.2717256968252826 0.08435520162573085
85 0.08883585607884359 0.6549755156705998 0.5756464453669299 0.9313498922231692 1.1678257180078888 0.09398778087925166
86 0.08250932289439092 0.6542739768353125 0.5745405212203901 0.7325799006011573 1.1829221127635798 0.08753955674823373
87 0.07628098524611301 0.6517562597489182 0.5769268625899907 1.1622590058305071 1.4159162578547384 0.08728224154248893
88 0.08107629580026039 0.6535355847306783 0.5709191662070366 0.8780922035301599 1.2188331519243771 0.088522419949295
89 0.08530391245117679 0.6507027476225219 0.5705444619426382 0.8565789933313419 1.2173126981724518 0.10612049580086022
90 0.07875912192122875 0.6503616828991395 0.5780271623171157 0.8565789933313419 1.1603668674632908 0.09856453107204288
91 0.08239289727431254 0.6506145946022441 0.5715147650081281 0.8465156524025224 1.2017297153682216 0.09967495848890394
92 0.08581648000567639 0.6491463112137718 0.5674074873722712 0.4173341574751866 1.1741067933254876 0.09371115415357054
93 0.07541012406481144 0.6487846577972477 0.5660950926033441 0.417106475475654 1.200193030801462 0.0913608372444287
94 0.08132239579074733 0.6478916293744339 0.5659242735427311 0.4135523252936962 1.108876180222258 0.09233984857099131
95 0.0807833921577029 0.6491010062613213 0.5671433210926614 0.6898879643536346 1.3808316132761422 0.08715186663612258
96 0.0765966457824922 0.6449255308443193 0.5702231896626799 0.5145241791723445 1.178295031005866 0.09044160226127133
97 0.08046345049986792 0.6471805578268089 0.5634215429778217 0.5055721997552772 1.2743796144883905 0.08085835732519626
98 0.07897547518114119 0.644919339495069 0.5592493123693684 0.4072146196600889 1.20984279437894 0.08726707582827657
99 0.07530318201937833 0.6438236180908473 0.5581488765675802 0.40320679763964784 1.2846442913732725 0.08477008887799457


==> final-perf-fmnist-mclr-acc.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 0.9261346482841905 0.5031099754564099 0.7017185322805388 0.5494002576805125 0.11484290357529794 0.11484290357529794
1 0.94887793096508 0.6237434018088289 0.7455643288434742 0.5539942747745296 0.2209750812567714 0.9685807150595883
2 0.9596457683405455 0.661533806273745 0.761263353460288 0.5551694884497432 0.2525677139761647 0.9674972914409534
3 0.9627654221596055 0.6834549305718993 0.7738968880631677 0.5560241893044441 0.28637053087757314 0.9685807150595883
4 0.9652812720136862 0.697340550717816 0.7794705062703204 0.5560241893044441 0.31460455037919827 0.9674972914409534
5 0.9676964878736037 0.7075614430286118 0.7854156990246168 0.9846407897363312 0.3729794149512459 0.9609967497291441
6 0.967394585891114 0.7180176848334062 0.7884811890385509 0.9846407897363312 0.4000433369447454 0.9653304442036836
7 0.967394585891114 0.7246410920216522 0.791453785415699 0.9847476273431688 0.41874322860238355 0.9653304442036836
8 0.9677971218677669 0.7301549944524762 0.7939619136089178 0.9848544649500064 0.41009750812567713 0.9664138678223185
9 0.9666901479319714 0.7347611202635914 0.7973989781699954 0.9852818153773568 0.4164247020585049 0.9685807150595883
10 0.9654825400020127 0.7392327606495646 0.8001857872735718 0.9852818153773568 0.4208017334777898 0.9696641386782232
11 0.9662876119553185 0.7437044010355378 0.8012076172782164 0.9837860888816303 0.42507042253521127 0.971830985915493
12 0.965180638019523 0.7468984298826614 0.8026010218300046 0.9843202769158184 0.4292957746478873 0.971830985915493
13 0.9655831739961759 0.7499915946609286 0.8040873200185787 0.9841066017021431 0.4369664138678223 0.9729144095341279
14 0.966086343966992 0.7532864875769089 0.8054807245703669 0.9851749777705192 0.4521343445287107 0.9750812567713976
15 0.9640736640837275 0.7559761960797499 0.8072457036692986 0.9850681401636816 0.45921993499458286 0.9739978331527628
16 0.9648787360370333 0.7582960696634502 0.8084533209475151 0.9850681401636816 0.4609967497291441 0.9761646803900325
17 0.9643755660662172 0.7598090306962982 0.8094751509521598 0.985495490591032 0.4638136511375948 0.9729144095341279
18 0.9633692261245849 0.7617254480045725 0.8102183000464468 0.9853886529841944 0.46619718309859154 0.9750812567713976
19 0.9641742980778907 0.7637427293817033 0.8109614491407339 0.9856023281978696 0.46888407367280605 0.9750812567713976
20 0.9640736640837275 0.7662979524594022 0.8115188109614492 0.9856023281978696 0.4722860238353196 0.9750812567713976
21 0.9635704941129113 0.7680798843425344 0.8141198327914538 0.9856023281978696 0.4751462621885157 0.9750812567713976
22 0.9634698601187481 0.76976095215681 0.814677194612169 0.9856023281978696 0.47744312026002167 0.9750812567713976
23 0.9640736640837275 0.7712739131896581 0.8156061309800279 0.9858160034115449 0.4801733477789816 0.9761646803900325
24 0.9631679581362584 0.7722825538782234 0.8168137482582443 0.9856023281978696 0.48240520043336943 0.9761646803900325
25 0.9630673241420952 0.773761893554786 0.8179284718996749 0.9856023281978696 0.48429035752979416 0.9761646803900325
26 0.9632685921304217 0.7747369128870658 0.8181142591732466 0.9870511005861324 0.4868039003250271 0.9772481040086674
27 0.9627654221596055 0.7763507379887704 0.8192289828146772 0.9872647757998076 0.4886240520043337 0.9772481040086674
28 0.9627654221596055 0.7773593786773358 0.8202508128193219 0.9872647757998076 0.49079089924160346 0.9772481040086674
29 0.9619603502062997 0.7788050969976129 0.820993961913609 0.9873716134066453 0.49308775731310944 0.9772481040086674
30 0.9622622521887894 0.7798473590424638 0.8209010682768231 0.9872647757998076 0.494626218851571 0.9772481040086674
31 0.9637717621012378 0.7805534075244596 0.8215513237343242 0.98715793819297 0.49625135427952327 0.9772481040086674
32 0.9627654221596055 0.7817973977070235 0.82164421737111 0.98715793819297 0.49776814734561214 0.9772481040086674
33 0.9626647881654423 0.783276737383586 0.8221086855550395 0.98715793819297 0.49954496208017335 0.9772481040086674
34 0.962966690147932 0.7843862421410079 0.822480260102183 0.98715793819297 0.5012567713976165 0.9772481040086674
35 0.9626647881654423 0.7852267760481458 0.8226660473757548 0.9851972072513474 0.5028169014084507 0.9772481040086674
36 0.9623628861829526 0.7862017953804257 0.8235949837436136 0.9851972072513474 0.5043336944745396 0.9772481040086674
37 0.9630673241420952 0.7869078438624214 0.8237807710171853 0.9855177200718602 0.5063271939328278 0.9783315276273022
38 0.9627654221596055 0.7880173486198433 0.8236878773803994 0.9854108824650226 0.5076273022751896 0.9794149512459371
39 0.9621616181946261 0.7890596106646942 0.8254528564793312 0.985838232892373 0.5089057421451788 0.9794149512459371
40 0.962966690147932 0.7897992805029755 0.8254528564793312 0.985838232892373 0.5101625135427952 0.9794149512459371
41 0.9627654221596055 0.7902699794909727 0.8261031119368323 0.9860519081060483 0.5115059588299025 0.9794149512459371
42 0.962564154171279 0.7911777561106815 0.826288899210404 0.985838232892373 0.5132177681473457 0.9794149512459371
43 0.9622622521887894 0.7915475910298222 0.8261960055736182 0.9857313952855354 0.5147128927410618 0.9794149512459371
44 0.9621616181946261 0.7919510473052483 0.8265675801207617 0.9857313952855354 0.5163380281690141 0.9794149512459371
45 0.9612559122471571 0.792522610362102 0.8263817928471899 0.9855177200718602 0.5173781148429035 0.9783315276273022
46 0.9617590822179732 0.7929596879938137 0.8266604737575476 0.9859450704992107 0.5183748645720476 0.9772481040086674
47 0.9618597162121365 0.7938002219009515 0.8267533673943335 0.9860519081060483 0.5197399783315276 0.9772481040086674
48 0.96165844822381 0.7944726490266617 0.8267533673943335 0.9865570617162974 0.5206283856988082 0.9772481040086674
49 0.9619603502062997 0.795077833439801 0.8273107292150488 0.9867707369299726 0.521863488624052 0.9772481040086674
50 0.9613565462413203 0.7956830178529402 0.8276823037621923 0.9864502241094598 0.523011917659805 0.9772481040086674
51 0.96165844822381 0.7963218236223649 0.8275894101254064 0.9865570617162974 0.5239653304442037 0.9772481040086674
52 0.9615578142296468 0.7967925226103622 0.8281467719461217 0.9863433865026222 0.5251137594799566 0.9772481040086674
53 0.9613565462413203 0.7972632215983593 0.8281467719461217 0.9877588146696428 0.5258721560130011 0.9772481040086674
54 0.9614571802354835 0.7979356487240695 0.828611240130051 0.9880793274901556 0.5265655471289274 0.9772481040086674
55 0.9620609842004629 0.7984399690683522 0.828611240130051 0.9878656522764804 0.5275406283856988 0.9772481040086674
56 0.9618597162121365 0.7988098039874929 0.829447282861124 0.987972489883318 0.528667388949079 0.9772481040086674
57 0.9608533762705042 0.7994149884006321 0.8295401764979099 0.987972489883318 0.5295774647887324 0.9772481040086674
58 0.9624635201771158 0.7997512019634873 0.8296330701346958 0.9878656522764804 0.5308775731310943 0.9772481040086674
59 0.9612559122471571 0.8000537941700568 0.8296330701346958 0.9878656522764804 0.5319826652221018 0.9772481040086674
60 0.9609540102646674 0.8007598426520526 0.829447282861124 0.9872246266354547 0.5329360780065006 0.9772481040086674
61 0.9618597162121365 0.8008607067209091 0.8300046446818393 0.9873314642422923 0.533477789815818 0.9772481040086674
62 0.96165844822381 0.8013314057089063 0.830283325592197 0.9881861650969932 0.534409534127844 0.9772481040086674
63 0.9613565462413203 0.801768483340618 0.8301904319554111 0.9855177200718602 0.5354712892741061 0.9772481040086674
64 0.9614571802354835 0.8022391823286151 0.8297259637714817 0.985838232892373 0.5362513542795233 0.9772481040086674
65 0.9620609842004629 0.8027435026728978 0.830283325592197 0.9855177200718602 0.5369447453954497 0.9772481040086674
66 0.9610546442588306 0.8033150657297515 0.8307477937761263 0.9857313952855354 0.5380715059588299 0.9783315276273022
67 0.9619603502062997 0.8035840365800356 0.8306549001393404 0.985838232892373 0.5389382448537378 0.9783315276273022
68 0.9621616181946261 0.8039538714991763 0.8307477937761263 0.9855177200718602 0.539783315276273 0.9783315276273022
69 0.9613565462413203 0.8043909491308879 0.8306549001393404 0.9859450704992107 0.5406717226435537 0.9783315276273022
70 0.96165844822381 0.8048616481188852 0.8308406874129122 0.9859450704992107 0.5415167930660888 0.9783315276273022
71 0.9610546442588306 0.8051978616817402 0.8315838365071992 0.9843425063966464 0.5423185265438787 0.9783315276273022
72 0.9614571802354835 0.8055676966008809 0.8312122619600557 0.9856245576786978 0.5431852654387865 0.9783315276273022
73 0.9614571802354835 0.8058030460948795 0.8312122619600557 0.9876075181011488 0.5439653304442037 0.9783315276273022
74 0.96165844822381 0.8063746091517332 0.8312122619600557 0.9877143557079864 0.5448970747562297 0.9783315276273022
75 0.9610546442588306 0.8066772013583028 0.8309335810496981 0.9875006804943112 0.5455687973997834 0.9783315276273022
76 0.9613565462413203 0.8068116867834448 0.8314909428704134 0.9875006804943112 0.5459804983748646 0.9783315276273022
77 0.9619603502062997 0.8071479003463 0.8316767301439851 0.9876075181011488 0.5468255687973997 0.9783315276273022
78 0.9602495723055248 0.8075177352654406 0.832605666511844 0.9877143557079864 0.5476056338028169 0.9783315276273022
79 0.9615578142296468 0.8076858420468682 0.8323269856014863 0.9875006804943112 0.5484507042253521 0.9783315276273022
80 0.9613565462413203 0.8079884342534378 0.8322340919647004 0.9876075181011488 0.5488407367280607 0.9783315276273022
81 0.9609540102646674 0.808391890528864 0.8333488156061309 0.9875006804943112 0.5491874322860238 0.9783315276273022
82 0.9611552782529938 0.8087617254480046 0.832605666511844 0.987287005280636 0.5502925243770315 0.9794149512459371
83 0.9611552782529938 0.8089634535857176 0.8333488156061309 0.9875006804943112 0.5507475622968581 0.9794149512459371
84 0.9608533762705042 0.8093669098611438 0.832605666511844 0.987287005280636 0.5513759479956664 0.9794149512459371
85 0.9604508402938513 0.8096022593551424 0.8334417092429168 0.987287005280636 0.5523076923076923 0.9794149512459371
86 0.9619603502062997 0.809837608849141 0.8332559219693451 0.9866459796396103 0.5527193932827735 0.9794149512459371
87 0.960350206299688 0.8102074437682816 0.8333488156061309 0.9869664924601231 0.5533477789815818 0.9794149512459371
88 0.9609540102646674 0.8105436573311368 0.8332559219693451 0.9861920899341281 0.5540195016251355 0.9794149512459371
89 0.9610546442588306 0.8108126281814209 0.8330701346957733 0.9862989275409657 0.5545395449620801 0.9794149512459371
90 0.9605514742880145 0.8111488417442759 0.8335346028797027 0.9864057651478033 0.554907908992416 0.9794149512459371
91 0.9610546442588306 0.811216084456847 0.8332559219693451 0.9861920899341281 0.55534127843987 0.9794149512459371
92 0.960752742276341 0.81141781259456 0.8341848583372039 0.9859784147204529 0.5564680390032503 0.9794149512459371
93 0.9606521082821777 0.8117876475137007 0.8345564328843474 0.9862989275409657 0.557204767063922 0.9794149512459371
94 0.9601489383113616 0.8120902397202703 0.8343706456107757 0.9860852523272905 0.5577464788732395 0.9794149512459371
95 0.9611552782529938 0.8124936959956964 0.8339061774268463 0.9860852523272905 0.5580498374864572 0.9794149512459371
96 0.9605514742880145 0.812729045489695 0.8341848583372039 0.9861920899341281 0.55863488624052 0.9794149512459371
97 0.960752742276341 0.8131997444776923 0.8345564328843474 0.9859784147204529 0.5595666305525461 0.9794149512459371
98 0.9608533762705042 0.8138385502471169 0.8346493265211333 0.9859784147204529 0.5600650054171181 0.9794149512459371
99 0.9600483043171983 0.8142420065225431 0.8344635392475616 0.9859784147204529 0.5605850487540628 0.9794149512459371


==> final-perf-fmnist-mclr-loss.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 0.556554142661266 1.7599495965205796 1.0565313116871806 1.2454709324482047 2.4486124941349026 2.448612473011017
1 0.4550863801323337 1.464367802310808 0.8701423159544821 1.2313512413330454 4.678592386292684 0.1775070165557554
2 0.40229982090293853 1.2943221986011875 0.7882257315373897 1.2278635516545597 3.742668272647635 0.20850373788925936
3 0.36798480819789675 1.1824464831563852 0.7373146663086391 1.2258180294701064 3.257222215884361 0.1846978446416324
4 0.34748785512793096 1.1033879652749823 0.7046894050452857 1.2258180294701064 2.946677357215629 0.17416127970638626
5 0.33063539557021737 1.0443253434135051 0.6797310892504644 0.12179595992883885 2.2396618166370583 0.2222499348182464
6 0.3178748773523196 0.9979960666259937 0.6610170583197863 0.12179595992883885 1.914052978004783 0.21739153301226907
7 0.3072409156199683 0.960971503283184 0.6453748221957734 0.12094901725545727 1.7548340264867759 0.22179465186782182
8 0.3010394685738905 0.9303325796266478 0.6330044559916396 0.12018248318375505 1.908045320667699 0.18108717515831813
9 0.29223930095539397 0.9044433053235383 0.6216587773600789 0.1193899178787462 1.9133263014809228 0.1704590035090223
10 0.28680110968633643 0.8823488367339237 0.6123007866929865 0.11221921383152358 1.890101094227098 0.1742767879134044
11 0.28341235329450537 0.863150248911895 0.6041050550830237 0.08836293180110824 1.8722981067779472 0.1696030400786549
12 0.27806781846728135 0.8462504206186475 0.5972284312587087 0.08316565130857018 1.8691709473839029 0.1623396654520184
13 0.27493664185933886 0.831232959048254 0.590533104244078 0.08185407850823548 1.8648089488795028 0.16484486292116343
14 0.27084521646529386 0.8178190569336822 0.584827266822457 0.07971155541920971 1.9075610263362526 0.14776436189189554
15 0.2690829668316645 0.8056513849753447 0.5793569746429401 0.07890020517548642 1.9016716713856905 0.14522565871477128
16 0.26500883790536633 0.7945756016812167 0.5745591634492568 0.07890020517548642 1.9056233289994302 0.13189181396737695
17 0.26307514686273525 0.7845328892334206 0.5695942072108685 0.07814738934202789 1.8823830810286106 0.1397545652091503
18 0.2609604571299185 0.7751646407523649 0.5660461964410125 0.07788117563968747 1.8804425293289122 0.13336549766361713
19 0.25867990311619454 0.766605395240012 0.5622381016314445 0.07701618977428198 1.8700830122854561 0.13067330298945307
20 0.2575595637280492 0.7586709354873201 0.5583804756444496 0.0769509568208273 1.8586075346726922 0.1292522414587438
21 0.25414650874729544 0.7511401418782077 0.5556717733975848 0.07719682058044686 1.8472054533094167 0.12834277868270874
22 0.2544552163001912 0.7443007156020429 0.5523028368845797 0.07639617920267992 1.8365462462604045 0.12760713849216698
23 0.2518180700522668 0.737781814493811 0.5493898865681607 0.07619113759444007 1.8279444033604115 0.12688950527459383
24 0.25004641055053084 0.7316062384428147 0.5464000540669995 0.0764043759111635 1.8161568837985393 0.12630800519138574
25 0.2493998076554166 0.7258344268107829 0.543693120790757 0.07589768304111308 1.8088010398618877 0.12566846817731858
26 0.24820330484395442 0.7204176841444853 0.54157235180562 0.06413201057223228 1.7966697435297072 0.12516026044264436
27 0.24640562693405957 0.7151934138195633 0.5390653575679285 0.06406094145800367 1.790510475614667 0.12460629554465413
28 0.2445211472904297 0.710221858646976 0.5373671911286577 0.06438388329515145 1.779032091609761 0.124265548735857
29 0.2457533977731584 0.7056613402718376 0.5351927633679749 0.0637348484200805 1.7723828055147082 0.12371238179504872
30 0.2426584847822532 0.7010851469728037 0.5327137551526939 0.06401027771372116 1.7666654884729533 0.12323249708861113
31 0.24196790365238502 0.6968746363810758 0.5311488965251974 0.06369938640742275 1.758067757856846 0.12294171312823891
32 0.24215307904643002 0.6928608239722753 0.5291163492800743 0.06369938640742275 1.7500979464501143 0.1224977801926434
33 0.24044490544335564 0.6888897122182248 0.5279499172666048 0.06377755998775544 1.7422107833918183 0.12213800301775336
34 0.23951519573311864 0.6851826664234678 0.5258056073647236 0.07182085104828155 1.7355425716701895 0.12176632139831782
35 0.23831201019548154 0.6815661322582268 0.5242719551933349 0.08785687033209034 1.727692343656719 0.12150054723024369
36 0.23854480001352268 0.6781344540920298 0.5227016082210869 0.08785687033209034 1.7201320031434297 0.12119122300297022
37 0.23656098852457985 0.674760070475244 0.5213850404958198 0.08468757419785891 1.7154747192475945 0.12079995146021247
38 0.23653032660448325 0.6716115728307085 0.5201186389630748 0.08360349429240602 1.7086973542984571 0.12053608613088727
39 0.23603167730137364 0.6684838604300846 0.5184574394739898 0.08226573701878906 1.7008384433984758 0.12026269741356373
40 0.23505196998905606 0.6655158455299638 0.5170213528361588 0.08127781030740502 1.6942253503523768 0.11993707826361061
41 0.2347781501978087 0.6627218763365452 0.5159216881241291 0.08108566204988048 1.6891502258919175 0.11966623410582543
42 0.23295894997861527 0.659810320645064 0.5146571916366698 0.0806010243248329 1.6835983609959484 0.11948229514062404
43 0.2338325690129063 0.6571934928329727 0.5136652073415002 0.08019816457997028 1.6788487847495828 0.1191467716731131
44 0.2323351715416499 0.6545643805977659 0.5125216358714584 0.07986706026880158 1.6717458132319154 0.11893954504281283
45 0.2312879490398888 0.651991776708891 0.5116003196847422 0.08044791802663079 1.6652078971218316 0.11866502493619918
46 0.23170886251352268 0.6495619178166196 0.5103467998867859 0.07943996741502721 1.6598863390706482 0.11852649364620448
47 0.23122271875314482 0.6471901396768391 0.5092432797259637 0.07954097538194094 1.6568416631858796 0.11820571044459939
48 0.23027318198399918 0.6448693664618346 0.508000509826405 0.07561774829351764 1.6494898252528158 0.11800242941826582
49 0.2290490146516806 0.6425760612169166 0.5071436023136321 0.0754396394261006 1.646240446353331 0.1177930798009038
50 0.2304489475099376 0.640507708328092 0.5063691560467952 0.0752366355834941 1.6390459088101983 0.11765643743798136
51 0.2283111876305097 0.6382749407202878 0.5054184930910358 0.0754521138122017 1.635303637642413 0.11738553112372756
52 0.2278241593916675 0.6362138602099476 0.5047048721986762 0.07550427572177786 1.6292984570372853 0.11728568125516176
53 0.22860925687298733 0.6342516447368421 0.5039085179110543 0.05502437107542295 1.6257394727237524 0.11706615572795272
54 0.2271143899928927 0.6322065339765522 0.50279656112111 0.05467690432132473 1.6213394769817595 0.11681169588118792
55 0.22701117626987521 0.6303462792153064 0.5019679571382955 0.054667445828360986 1.6157881367713214 0.1166937511973083
56 0.22619116645806078 0.6284320712677367 0.5007637870848816 0.05465130509433237 1.6125456428576264 0.11654672862961889
57 0.2269346934515573 0.6266310765636007 0.5002941027055272 0.05449161436781578 1.6067905423272404 0.11642968719825149
58 0.22529838372370936 0.6248246767132938 0.4995779417527868 0.05469755911378433 1.6019419908955692 0.11627860775217413
59 0.22528246311135153 0.6231334064764265 0.4990213056636089 0.06692562604103225 1.5973871273372322 0.11611720947548747
60 0.22542368483948877 0.6214106389786908 0.49851846442464004 0.05371647707977757 1.593372216724977 0.11607637003064156
61 0.22441621473092985 0.6197184351256667 0.49725582762424525 0.05164887203670866 1.5902307234931734 0.11578941090032459
62 0.2246381451189368 0.6181762977854232 0.4967945345157919 0.049366302281871756 1.5851832943987103 0.1156859614700079
63 0.2228539309367767 0.6164638492031046 0.49608635660996286 0.0978693142058743 1.5823455258216708 0.1155198118276894
64 0.2243618438742201 0.6149893253276895 0.49591036671214583 0.0971870409280047 1.5786233566865322 0.11535809708759188
65 0.22304480630314732 0.6134421759428147 0.49471508687006505 0.09692610748397343 1.5769216676559301 0.11517401879653334
66 0.2224440980127931 0.6119094239018316 0.4940319467022759 0.09615741990154988 1.5708033727455881 0.1151642245426774
67 0.22301635557921154 0.6105027591797072 0.49370328103228056 0.09609173863965585 1.566984126378596 0.11498069340363144
68 0.2224027486445859 0.6090777660982942 0.4932093300046447 0.09631682697109031 1.5623308174040167 0.11495793810114265
69 0.2220396948038266 0.6076871694016052 0.4925262805532977 0.09557746365123689 1.5580690049633383 0.11484540432691574
70 0.22070840730193972 0.6062374600608835 0.4920539200388992 0.1024335528137372 1.5568790471412242 0.1146957347355783
71 0.22247542329173794 0.6049887730200262 0.4910284160183465 0.08039265260778268 1.553026652517542 0.11462273905053735
72 0.2202290691119679 0.6035698730124787 0.49072460665350676 0.076769684635068 1.5492533923596143 0.11447214661166072
73 0.22036373095816142 0.6022876740653618 0.49026149921620993 0.07341631007903626 1.5434795424204322 0.11438490819185972
74 0.2211758541703356 0.6010667498207457 0.48977521372793775 0.07253530574554018 1.542042846176401 0.11423934523016215
75 0.22001875978822835 0.5997347743911643 0.4894338477560381 0.07170754089208715 1.538624348400533 0.1141388943977654
76 0.2200807469872698 0.5985918808021787 0.4889274685758244 0.07170754089208715 1.535876738952473 0.11395663317292928
77 0.21908561043951896 0.5973480092551826 0.48854541627960985 0.07164331051932407 1.532596948859468 0.1137987444549799
78 0.22028493866829776 0.5961934700330834 0.48764315054575014 0.0705509377228497 1.5279631185632199 0.11383183918893337
79 0.21846409233640687 0.5949792285146422 0.48696150719925685 0.07057828942828674 1.5282340147592128 0.11368646977469325
80 0.218838816379126 0.5938683727011422 0.48696604302136554 0.0699896571870132 1.5237619039632377 0.11354749407619238
81 0.2187400004795839 0.5927278868590873 0.4863598757547608 0.06994759607412841 1.5207074715927242 0.11343967780470848
82 0.2182756247169669 0.5915972285555248 0.4860838256212262 0.06971480661881241 1.5175874828670175 0.11343900175765156
83 0.2185554638755409 0.5905917239546644 0.4856611777171389 0.06951765686931738 1.5147862035926432 0.1132929253578186
84 0.21706025303159907 0.5894021986955319 0.48543565664189503 0.06976274790820877 1.5111185315605251 0.11324925046414137
85 0.2186489237666046 0.5884478955702174 0.4846630700621226 0.08793236615858685 1.5079965799808503 0.11321904260665178
86 0.21710882564059827 0.5873974299807537 0.4843881992423363 0.06878506054773448 1.505985570327565 0.11313448527827859
87 0.2169632797955243 0.5863466204274429 0.483524306563516 0.06476116626219011 1.5022556427896023 0.11302228234708309
88 0.21726021887107527 0.5853716303336017 0.48324920895262424 0.09554393318427273 1.4991098804038017 0.11298742320388555
89 0.21699470334985407 0.5843740860389202 0.48314220890908033 0.09423747436057148 1.497872079593688 0.11285460190847516
90 0.21642745782806683 0.5834178665435997 0.4829891702711333 0.09338163561754097 1.4943628300141543 0.11280016204342246
91 0.2155946476473659 0.5823972275334608 0.4824251407919182 0.09275725933684602 1.492479369106516 0.11263299325481058
92 0.21734699603596408 0.5815458187361628 0.4818488192347887 0.09316762294987688 1.4883063612259924 0.1126601724885404
93 0.21534355403888247 0.5805219366383214 0.4814475350528333 0.09190928310873521 1.4862860520187764 0.11253036389127374
94 0.21558590113810758 0.5796415366024705 0.4812945871313284 0.09194325836758688 1.483839638770744 0.11249511340633035
95 0.2161045494820494 0.5788007415467444 0.4809890995123084 0.09194325836758688 1.4821858337275682 0.1124238908290863
96 0.2153406794838734 0.5778391660429456 0.48047292295634 0.09176380131442682 1.478920911941305 0.11237100848928094
97 0.21518459360376624 0.5770216622534468 0.4802552034951231 0.09149577318556647 1.4749649331150576 0.11239062398672103
98 0.21451637012396851 0.5761080451374911 0.47971666533615887 0.09122113128456655 1.4735193976053964 0.11224742578342557
99 0.21544463027227784 0.5752824827664285 0.47999929241175104 0.09138126705909745 1.469814091076143 0.11222066089510918


==> final-perf-mnist-cnn-acc.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 0.6883752965485574 0.11514671301502914 0.7601940841653447 0.120683885573932 0.09401709401709402 0.09401709401709402
1 0.6637330680339787 0.1138176055618035 0.8139404684146683 0.120683885573932 0.16304843304843306 0.8660968660968661
2 0.562868294176169 0.1142776812186893 0.8411868993188393 0.120683885573932 0.1842165242165242 0.9273504273504274
3 0.5863625927910002 0.13907064717309067 0.8525706820938695 0.6275608744513124 0.29108262108262106 0.9487179487179487
4 0.5565164153975664 0.23445966670074633 0.8635812260893907 0.6275608744513124 0.4061823361823362 0.9373219373219374
5 0.5612611923165225 0.2687097433800225 0.8645143230381637 0.6275608744513124 0.5225071225071225 0.9259259259259259
6 0.5676130710951252 0.3463858501175749 0.8725389567976113 0.6275608744513124 0.4143304843304843 0.8803418803418803
7 0.6283768271217571 0.4059912074430017 0.8830829523187459 0.6275608744513124 0.45672364672364674 0.9202279202279202
8 0.5833779750516569 0.44852264594622226 0.8806569002519362 0.6275608744513124 0.5106837606837606 0.9316239316239316
9 0.6330450753807301 0.5076168080973316 0.88466921713166 0.6275608744513124 0.5450712250712251 0.9430199430199431
10 0.6708502334124129 0.5484613025253041 0.8874685079779789 0.6275608744513124 0.5778062678062678 0.9487179487179487
11 0.6698553608326319 0.5893313567119927 0.8921339927218438 0.6741751273199552 0.5811111111111111 0.9415954415954416
12 0.7036810285451902 0.6355434004702996 0.894093496314267 0.6741751273199552 0.611965811965812 0.9544159544159544
13 0.6978648503864697 0.673090686023924 0.8974526453298498 0.6741751273199552 0.6347008547008547 0.9572649572649573
14 0.6888344685084564 0.7007207851957877 0.9042642530558925 0.6741751273199552 0.6411396011396011 0.9586894586894587
15 0.7629142113721589 0.7235200899703507 0.9009984137351871 0.6741751273199552 0.6545014245014245 0.9558404558404558
16 0.7761536695492461 0.7376290767815152 0.9041709433610152 0.6741751273199552 0.6668091168091168 0.9586894586894587
17 0.7522767276344992 0.7516358245578162 0.9042642530558925 0.6741751273199552 0.6771794871794872 0.9601139601139601
18 0.7876329685467207 0.7632399550148247 0.9076234020714752 0.6741751273199552 0.6903133903133903 0.9615384615384616
19 0.8095201653019055 0.7691442592781924 0.9101427638331623 0.6740569519477028 0.7014245014245014 0.9658119658119658
20 0.7795974592484886 0.7742050915039362 0.9121022674255855 0.6740569519477028 0.7063532763532764 0.9658119658119658
21 0.8115099104614678 0.7769144259278192 0.9162078940001867 0.6740569519477028 0.7074643874643874 0.9586894586894587
22 0.8493150684931506 0.7815407422553932 0.915368106746291 0.6740569519477028 0.7237606837606838 0.9601139601139601
23 0.8451059921940767 0.7842245169205603 0.9181673975926099 0.6741751273199552 0.7229629629629629 0.9643874643874644
24 0.8757174561873422 0.7881351600040896 0.9192871139311375 0.7306788819246806 0.7398575498575498 0.9615384615384616
25 0.8695186347287059 0.7914068091197219 0.9184473266772417 0.7306788819246806 0.7441880341880341 0.9629629629629629
26 0.8506160557128645 0.793068193436254 0.9219930950825791 0.7306788819246806 0.747977207977208 0.9629629629629629
27 0.8607178388306421 0.7931193129536858 0.9199402817952785 0.7306788819246806 0.7556695156695157 0.9572649572649573
28 0.8591107369709956 0.7909211737041202 0.9252589344032845 0.7306788819246806 0.7491737891737892 0.9629629629629629
29 0.882222392285911 0.7902821797362233 0.9256321731827937 0.7306788819246806 0.7593447293447293 0.9643874643874644
30 0.8751052269074768 0.7901032614252121 0.929177941588131 0.7306788819246806 0.7601994301994301 0.9558404558404558
31 0.9131399709191093 0.790742255393109 0.9280582252496035 0.7305720899554367 0.76997150997151 0.9572649572649573
32 0.9007423280018367 0.792633677538084 0.9267518895213213 0.7306788819246806 0.7741310541310541 0.9601139601139601
33 0.8962271370628301 0.795982005929864 0.9292712512830084 0.7305720899554367 0.7806552706552706 0.9615384615384616
34 0.9000535700619882 0.7972599938656579 0.930111038536904 0.7305720899554367 0.7851851851851852 0.9629629629629629
35 0.9188030917578633 0.7992792148042123 0.9331902584678549 0.7828116874181139 0.7833333333333333 0.9615384615384616
36 0.916813346598301 0.8007872405684491 0.9340300457217505 0.7828116874181139 0.788062678062678 0.9572649572649573
37 0.9145174867988062 0.8019118699519476 0.9342166651115051 0.8347715207146131 0.795954415954416 0.9572649572649573
38 0.9400780592331828 0.8040844494427972 0.9332835681627321 0.8347715207146131 0.8003418803418804 0.9615384615384616
39 0.9114563403994796 0.8071260607299867 0.9329103293832229 0.8346533453423608 0.7947863247863248 0.9572649572649573
40 0.9155123593785873 0.8083018096309171 0.9376691238219651 0.8346533453423608 0.7952421652421653 0.9658119658119658
41 0.920563250937476 0.810627747674062 0.9380423626014743 0.8345465533731169 0.8131054131054131 0.9629629629629629
42 0.9351802249942603 0.8122380124731623 0.9386955304656154 0.8345465533731169 0.8076353276353276 0.9615384615384616
43 0.945741180071937 0.814589510275023 0.939815246804143 0.8345465533731169 0.8102279202279202 0.9629629629629629
44 0.9265324864161628 0.8167876495245885 0.9386955304656154 0.8636898571405639 0.8167236467236467 0.9643874643874644
45 0.9442871355322568 0.8187046314282793 0.9374825044322105 0.8923290099286496 0.8176923076923077 0.9658119658119658
46 0.9235478686768195 0.8189091094980063 0.9371092656527014 0.8923290099286496 0.8067806267806268 0.9586894586894587
47 0.9250784418764827 0.8164553726612821 0.9408416534477932 0.8923290099286496 0.8188034188034188 0.9572649572649573
48 0.9258437284763144 0.8149217871383294 0.94233460856583 0.8923290099286496 0.829002849002849 0.9629629629629629
49 0.9240070406367185 0.8140016358245579 0.9454138284967808 0.8923290099286496 0.8306837606837607 0.9615384615384616
50 0.9308946200352032 0.8148451078621818 0.9453205188019035 0.8923290099286496 0.8176638176638177 0.9643874643874644
51 0.9341853524144792 0.8172221654227584 0.9434543249043575 0.8923290099286496 0.8266096866096866 0.9629629629629629
52 0.9410729318129639 0.8203148962273796 0.94233460856583 0.8923290099286496 0.8278632478632478 0.9686609686609686
53 0.9355628682941761 0.8234331867907166 0.9471867126994494 0.8923290099286496 0.8226780626780626 0.9672364672364673
54 0.948113568531415 0.823791023412739 0.9481198096482224 0.8923290099286496 0.8313960113960114 0.9658119658119658
55 0.9416851610928293 0.8244300173806359 0.9452272091070262 0.8923290099286496 0.8313960113960114 0.9672364672364673
56 0.92331828269687 0.8253757284531233 0.9488662872072409 0.8923290099286496 0.8213675213675213 0.9643874643874644
57 0.9464299380117854 0.8256568857989981 0.948306429037977 0.8922108345563972 0.836980056980057 0.9643874643874644
58 0.939236243973368 0.825886923627441 0.9504525520201549 0.8922108345563972 0.8389173789173789 0.9672364672364673
59 0.9445932501721895 0.8262192004907474 0.9474666417840814 0.8922108345563972 0.8342450142450143 0.9586894586894587
60 0.9416851610928293 0.8261169614558839 0.9459736866660446 0.8922108345563972 0.8446723646723646 0.9643874643874644
61 0.9468125813117012 0.8267303956650649 0.9483997387328543 0.8922108345563972 0.8486324786324786 0.9658119658119658
62 0.9342618810744624 0.8272671505980983 0.9493328356816273 0.8922108345563972 0.8327350427350427 0.9643874643874644
63 0.9474248105915666 0.8282895409467335 0.9518521974433144 0.8922108345563972 0.8386039886039887 0.9629629629629629
64 0.9556899058697482 0.8290563337082097 0.9526919846972101 0.9090562770204379 0.8482905982905983 0.9658119658119658
65 0.9361750975740415 0.8302320826091402 0.9530652234767192 0.9090562770204379 0.8399715099715099 0.9672364672364673
66 0.9520165301905563 0.8309477558531847 0.9507324811047868 0.9090562770204379 0.8443304843304843 0.9643874643874644
67 0.9572970077293946 0.8320979449953992 0.9525986750023328 0.9090562770204379 0.8501709401709402 0.9658119658119658
68 0.9411494604729471 0.832966976791739 0.9512923392740505 0.9090562770204379 0.8416239316239317 0.9643874643874644
69 0.9442871355322568 0.8341171659339536 0.953625081645983 0.9090562770204379 0.8539316239316239 0.9629629629629629
70 0.9575265937093441 0.8347561599018505 0.957077540356443 0.9090562770204379 0.847037037037037 0.9615384615384616
71 0.946200352031836 0.8353440343523157 0.9544648688998787 0.9089381016481854 0.8580341880341881 0.9643874643874644
72 0.9432157342924925 0.8360085880789285 0.9525986750023328 0.9089381016481854 0.8588888888888889 0.9658119658119658
73 0.9582918803091758 0.8367242613229731 0.9495194550713819 0.9089381016481854 0.8525356125356125 0.9658119658119658
74 0.9436749062523915 0.837593293119313 0.9553979658486517 0.9088199262759331 0.8546438746438746 0.9658119658119658
75 0.9458942373919033 0.8382322870872099 0.9544648688998787 0.9234498455340361 0.8572364672364672 0.9700854700854701
76 0.9556899058697482 0.8392035579184133 0.9553979658486517 0.9234498455340361 0.8617094017094017 0.9686609686609686
77 0.9477309252314992 0.840098149473469 0.9576373985257068 0.9234498455340361 0.8586324786324786 0.9658119658119658
78 0.9436749062523915 0.8408138227175136 0.9563310627974246 0.9347665130269038 0.8648717948717949 0.9672364672364673
79 0.9445167215122063 0.8416828545138534 0.9567043015769339 0.9377566881657334 0.8610541310541311 0.9658119658119658
80 0.9488023264712635 0.8430886412432267 0.955211346458897 0.9377566881657334 0.8672079772079772 0.9672364672364673
81 0.9375526134537384 0.8446477865248952 0.9571708500513203 0.9377566881657334 0.8682621082621083 0.9672364672364673
82 0.9549246192699166 0.846155812289132 0.9585704954744798 0.9377566881657334 0.8600569800569801 0.9643874643874644
83 0.9594398102089232 0.8472548819139147 0.9568909209666885 0.9377566881657334 0.8576923076923076 0.9700854700854701
84 0.9475778679115329 0.8478683161230958 0.9600634505925165 0.9377566881657334 0.8692877492877493 0.9658119658119658
85 0.952322644830489 0.8487629076781515 0.9583838760847252 0.9377566881657334 0.8677777777777778 0.9643874643874644
86 0.9546185046299839 0.8497597382680707 0.9579173276103388 0.9377566881657334 0.8628205128205129 0.9686609686609686
87 0.9525522308104385 0.8503731724772519 0.9603433796771484 0.9377566881657334 0.863988603988604 0.9672364672364673
88 0.9517104155506237 0.8510888457212964 0.9601567602873938 0.9377566881657334 0.8703703703703703 0.9643874643874644
89 0.9645672304277952 0.851574481136898 0.955491275543529 0.9377566881657334 0.8654415954415955 0.9686609686609686
90 0.9533940460702534 0.8520856763112156 0.9581039470000933 0.9440286655794465 0.8712820512820513 0.9672364672364673
91 0.9544654473100176 0.8524690726919538 0.9627694317439582 0.9440286655794465 0.8664387464387464 0.9643874643874644
92 0.9672457335272059 0.852852469072692 0.9624895026593263 0.9439104902071941 0.8694871794871795 0.9715099715099715
93 0.9538532180301523 0.8536959411103159 0.9610898572361668 0.9439104902071941 0.8745584045584046 0.9715099715099715
94 0.9519400015305732 0.8535681423167365 0.9616497154054306 0.9439104902071941 0.8729629629629629 0.9672364672364673
95 0.9703834085865156 0.8543604948369288 0.9600634505925165 0.9439104902071941 0.8752136752136752 0.9672364672364673
96 0.9622713706283003 0.8548461302525304 0.9609032378464123 0.9439104902071941 0.8714245014245015 0.9686609686609686
97 0.9517104155506237 0.8554340047029956 0.9605299990669031 0.9439104902071941 0.8751566951566951 0.9715099715099715
98 0.9719905104461621 0.8557407218075861 0.9653821032005225 0.9498051746981329 0.8724216524216524 0.9700854700854701
99 0.9623478992882835 0.8561241181883243 0.96304936082859 0.9498051746981329 0.8737037037037036 0.9686609686609686


==> final-perf-mnist-cnn-loss.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 0.8480304482427107 2.2767425815030227 1.1300994112741438 2.2986363054258696 2.293462982463837 2.2934629678726197
1 0.840396415469312 2.25534953269687 0.7416071392122329 2.298637645827095 3.5625762075483793 0.4422129139304161
2 0.9361402710549476 2.2324185866591413 0.5999546846569702 2.298638524605773 3.1001426354959607 0.2667048338055611
3 0.8831423056411188 2.206692550891559 0.5257836829773957 1.5468510284843489 2.2919896669667215 0.26492941085249183
4 0.90092819399537 2.1803220003156807 0.4783256796299104 1.5471203488101135 1.9740192891843613 0.2759338299930096
5 0.958114235167789 2.1532837670754574 0.4547704945997014 1.5473896114330596 1.8478198012512177 0.34579386577010157
6 0.884939832330489 2.1243649018041633 0.42886488938427264 1.547658764208671 1.7572224008053536 0.9194909779727459
7 0.8173614382844188 2.0920064319947196 0.40288907409081365 1.5479278537231616 1.6176749010205267 0.7326052948832512
8 0.8958543587854901 2.057489166411571 0.3931843190870813 1.5481969543542569 1.4619267656430603 0.5418654045462609
9 0.8130938444650647 2.0198976010656615 0.37956333614234394 1.5484659395797151 1.346270736423135 0.42007798805832863
10 0.7749100788245198 1.9814163900474477 0.37077928539353366 1.5487348671023549 1.2496864036664368 0.3482612523436546
11 0.7783848088218412 1.9405946276880692 0.35561338458319725 1.021048165478354 1.2637818756580352 0.4080823428928852
12 0.7072868437667407 1.897579840916048 0.3475674964425679 1.0213474378065033 1.1573580129504202 0.33671188436448574
13 0.7071949944277569 1.852631659189179 0.3363939566299454 1.0213474378065033 1.0823739585019647 0.2837269677221775
14 0.7080559418525675 1.8080780783653478 0.32426583768049594 1.0216468199819868 1.0890181347839536 0.2759164498001337
15 0.6069707744222086 1.763010171137216 0.3218799479652655 1.0219463175631076 1.0277524618700147 0.2579146066308022
16 0.6044626671672917 1.7182129541497666 0.31242910650135297 1.0222459715777772 0.9974467555511742 0.25525465864688157
17 0.6108365180416316 1.6735332206129945 0.31021851417432583 1.0225457409980834 0.9567079960487784 0.21877560798078777
18 0.5631606202050011 1.62848265190939 0.3020892031570752 1.0228453894544507 0.9364243567630649 0.24006887275725602
19 0.5138628977098798 1.5851713165799342 0.2932380405036974 1.0231452576054871 0.8947661973154173 0.21206864543259143
20 0.5442071840083799 1.5435343446276881 0.2864423564780256 1.0234452988649791 0.8811749081669376 0.19162012558430433
21 0.5155772816900398 1.5024206672820846 0.27787975678973825 1.0237452136022298 0.8860341408384964 0.24946331705898048
22 0.4490925599195493 1.4614498832937934 0.2768598882033218 1.0240454057369683 0.838220597139746 0.2048853127937764
23 0.4476887373129831 1.4222304397528125 0.2664253766649949 1.0243453781770375 0.8473262127581984 0.21709418714046477
24 0.4017750538690021 1.384159972401852 0.2643904689978539 0.7500442305105907 0.7931382907528431 0.19702214581891894
25 0.40217836140181373 1.3476399577657459 0.2642168118191308 0.7502866037310434 0.7867435154631736 0.1815712875686586
26 0.42773194611186577 1.3123617402138976 0.2596302849371909 0.7505291705739074 0.7709085131865926 0.19105557539500295
27 0.4217491088596273 1.278550571095125 0.2579240114639708 0.7507718156335459 0.7513826123459263 0.17686837144196033
28 0.40662016255165684 1.2474765720660825 0.2425544968712093 0.7510146515364445 0.778099737944454 0.18852570091374218
29 0.3658279205249866 1.2177992210817326 0.24273820033299898 0.7512577126923148 0.7459694014391397 0.1763804520573467
30 0.37474343467800564 1.1896604399441342 0.23369554322280023 0.7515008753580665 0.732727607661998 0.18644152476685122
31 0.3028422736844245 1.1624940361454428 0.23345283778109546 0.7517441162405925 0.7128096199650783 0.19819831888191403
32 0.3302108543946583 1.136327063762723 0.2371162912166418 0.7519876140066505 0.6945838443819434 0.17683741683140397
33 0.3371647984904722 1.1109329262168057 0.228820271130272 0.7522312970576664 0.68130763761024 0.1844239341840148
34 0.32244633427718683 1.087446848454121 0.22631954397073575 0.7524750871768661 0.6647472083016764 0.16297117156907917
35 0.27113532509135607 1.0651578762340246 0.21712760501714565 0.6196188119355975 0.6787459400170949 0.15966376761905848
36 0.2785431349606834 1.0434155159466596 0.2142285575414645 0.6198134099029027 0.6654231899191625 0.15799288578331472
37 0.3021829052910002 1.023063077552231 0.21140680493754083 0.5437549318606352 0.6472134303889702 0.15679834230802953
38 0.22588022532309443 1.0032994763765593 0.21333929063491416 0.5439206196066849 0.6283788679498248 0.16519090931396932
39 0.2921430588206455 0.9842334518730389 0.21303737818710927 0.5440865037542971 0.67093316586609 0.16886466203257441
40 0.2646141714935525 0.9666222192593938 0.20127919481752124 0.5442525498937603 0.6580122550493571 0.14660475984332152
41 0.25850822698041825 0.9495149996173567 0.20002792001026407 0.5444187580250743 0.5984841080513782 0.1527610794454813
42 0.23252343989152063 0.9331876399039565 0.19491862191786413 0.5445850238592069 0.6068221737948944 0.15718779226066545
43 0.204686270608929 0.9178635978275427 0.19470104357416954 0.5447514283920833 0.6018387605542782 0.14869735012762247
44 0.27334210074758936 0.9033203872350195 0.19238891772417654 0.49134873799273415 0.577123812454706 0.13240525643806905
45 0.21923129352567536 0.8883799600137752 0.19343259212874406 0.44865660707800603 0.586683988060616 0.14073124187998473
46 0.26539619873775544 0.8763901460979949 0.19664908848091817 0.4487973974104829 0.6014516568318942 0.17885348530486225
47 0.26815717193120076 0.8663435921596387 0.18470657518064174 0.4489383738875443 0.5628587178750197 0.1546612160652876
48 0.2828278804670161 0.856049291631591 0.18326406789446673 0.4490793187340453 0.5437569534331561 0.14549099962459877
49 0.2765409464203719 0.8460813589337645 0.17639686390124917 0.4492204572029576 0.5385948756959522 0.14994649817468597
50 0.23146862982608862 0.8345379372895462 0.17852716569614865 0.44936166363166635 0.5782075066385441 0.15244109214050694
51 0.22507641282070293 0.8225804836372159 0.1771828431719173 0.44950295105630056 0.555374489879387 0.12682878460502253
52 0.208052634827954 0.8106760171137216 0.1784957397381205 0.4496443902158078 0.5477821909079736 0.12648847216623835
53 0.22169639077686157 0.799376007428063 0.16910441281958571 0.4497859131503916 0.5763147197953192 0.12965836345101706
54 0.19735966033830452 0.7896264504572588 0.1706148976764428 0.44992751708090095 0.5318664670512604 0.12737352275988087
55 0.20986551956383448 0.7805605694449759 0.1692578635287394 0.45006924667402515 0.5392828460998601 0.12698830381035806
56 0.24312531239238158 0.7718079776344992 0.16418119877079057 0.45021104422694574 0.5847771985795814 0.14729568971320986
57 0.1976255488539833 0.7636753128108977 0.1628872557363593 0.45035292555494294 0.513843297667941 0.12241224989877082
58 0.21038410586424772 0.7560960608068034 0.1589092579619413 0.45049497165394226 0.515691753239336 0.11216137667186558
59 0.1951134432755223 0.7486407942000842 0.1648199008985432 0.450637085712738 0.5236890154645778 0.12921769236563704
60 0.1971755506177298 0.7416338629754343 0.16532750017131076 0.4507792388799208 0.494829605612182 0.1278042693156749
61 0.1837395580230734 0.7348755751607102 0.16150555010439022 0.4509216014847952 0.48081699291563135 0.12385134021518752
62 0.21134574004409964 0.7278258955048978 0.15741326162215988 0.4509216014847952 0.5205036955641815 0.15542387862165924
63 0.18689473976070445 0.7209803171873804 0.1522377856333687 0.45106400319805673 0.5127150519910617 0.14086012984858826
64 0.15869577824864162 0.7144118563222239 0.14913611533515675 0.4145126884731015 0.4740131127513014 0.11787922038231045
65 0.21288346912188147 0.707914318990587 0.14980743940701688 0.41464797552250954 0.4996515149999061 0.12658851096697618
66 0.17617486066402963 0.7016075054287518 0.1533774578539062 0.41478334495741864 0.4884566179568413 0.1252979964017868
67 0.15464468243894447 0.6953607040875871 0.14812681698761312 0.4149187967778287 0.47096009455398885 0.12270715719321743
68 0.202969737996958 0.6895508784055253 0.15251009457812353 0.4150543309837399 0.5045160012973124 0.12715181598672642
69 0.20103243813734026 0.6837549534370935 0.14658140933723873 0.41518997781613687 0.4687712401079014 0.11817578370217234
70 0.1530736122005816 0.6782330817852223 0.14062850822583278 0.41532570147573267 0.4740630112501677 0.13430420910473914
71 0.19336671771566732 0.6730422862698018 0.1432098334567743 0.4154615680027991 0.4512422984153382 0.12146163730416447
72 0.19488419360316064 0.6679532798509604 0.1460278386376493 0.4155975257827689 0.44100236776449014 0.12165080445003695
73 0.1482999782222153 0.6631302553665723 0.1525034540077972 0.4157335021571701 0.4553045628883294 0.12044750198256224
74 0.21006780857790616 0.658286454546759 0.14007369597878955 0.4158696521699756 0.4586476214600203 0.11565531193977222
75 0.18833617276584144 0.6537136429077064 0.14183419887795093 0.38327319525112036 0.45065582098464946 0.1114487810479477
76 0.1580269745590036 0.6490601174475779 0.1384481344804108 0.38340463261546015 0.43506943589332514 0.11736073372303508
77 0.1737245983142171 0.6443984458703221 0.1344084693856723 0.3835360974416336 0.44831145523033344 0.10886156398919411
78 0.19354598834372846 0.6399692002037576 0.13493797228920756 0.35432668702005476 0.4271479666659958 0.11597933743032626
79 0.19853331776851993 0.635482184367108 0.13473426738403355 0.3419326264264583 0.42905888032348594 0.1242652230465319
80 0.2242799617177336 0.6307070650302288 0.1379681226198738 0.3420583147993425 0.42003767952910864 0.1199080417235382
81 0.23418375308506162 0.626223785944555 0.13171555295835471 0.342184055316743 0.4142008143297978 0.10907610809081233
82 0.17237000740175634 0.622137461915034 0.13047075925661333 0.34230986657309104 0.4362188263808901 0.11951438860618509
83 0.15755909596933115 0.6182195532519897 0.13377073543712675 0.3424357890663493 0.44489345790684454 0.10430910421651789
84 0.18508196712735325 0.6144952830245083 0.12651703430443453 0.34256176509369946 0.40877064159424037 0.10428678554715588
85 0.1746474637026957 0.6110492512746805 0.1288186468672728 0.34268785235795984 0.4182031838039635 0.11770084787160158
86 0.17101446361779674 0.607587002025618 0.12889459767848396 0.34281399454588757 0.4418657458422007 0.11424310825939755
87 0.17448837152990357 0.6042157800303245 0.12364733974424395 0.34294023215544545 0.4544884513531054 0.10467502361454535
88 0.1727395347057473 0.6010174201351688 0.12535703032054796 0.34306653772479967 0.4109043523440778 0.10976939345535357
89 0.13643654122443463 0.5976463849774241 0.13682512441900135 0.34319287214556315 0.4247863351489301 0.11346661921357735
90 0.1685969538902866 0.5945134929593633 0.12937520183688883 0.3185204434702833 0.405917637094442 0.10870875216030981
91 0.1597200777423567 0.5914957676063748 0.11839630021592447 0.3186431141502916 0.4303386793144833 0.12249230438203085
92 0.12270887653236684 0.5883961326719982 0.11845442513938136 0.318765949601302 0.4067857876834576 0.1019912108394783
93 0.15904867701079053 0.585418876332077 0.12026847404386722 0.31888881112457046 0.3930048042091483 0.10576601644221227
94 0.16494454138406864 0.5826621256672343 0.1203660778982866 0.3190117159249528 0.4063924805776391 0.10342391641810536
95 0.11266117354308564 0.5798005217700123 0.12460821774108892 0.31913471614696526 0.39209627888028037 0.10718253240163904
96 0.13722065170730657 0.5770031152545535 0.12245198013378278 0.31925780014405436 0.40695188398777676 0.09829909193853383
97 0.18092357985526517 0.5744640677015573 0.12134540825178455 0.31938092463910606 0.3996879713738046 0.10530643747595604
98 0.10930247900543832 0.5718020810414594 0.1133448422883911 0.29680571870181893 0.39821312540127835 0.08737320357235148
99 0.13326371268032067 0.569192222057473 0.11601688021586615 0.2969251427972019 0.3943178878497274 0.0953254860691959


==> final-perf-mnist-mclr-acc.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 0.7906175862860642 0.08324813413761374 0.7043015769338434 0.5173066595885962 0.07264957264957266 0.07264957264957266
1 0.796663350424734 0.11276965545445251 0.7775496874125222 0.5173066595885962 0.25914529914529916 0.8390313390313391
2 0.816254687380424 0.1522594826704836 0.8058225249603433 0.5173066595885962 0.32116809116809114 0.8618233618233618
3 0.8533710874722583 0.20148757795726407 0.8270971353923673 0.5173066595885962 0.36854700854700856 0.8660968660968661
4 0.8501568837529655 0.2538084040486658 0.8394140151161705 0.5173066595885962 0.41062678062678065 0.8603988603988604
5 0.8686002908089079 0.312084653920867 0.8446393580292992 0.5173066595885962 0.4529059829059829 0.8475783475783476
6 0.8894926149843116 0.3705398221040793 0.8494914621629187 0.5173066595885962 0.4765811965811966 0.8447293447293447
7 0.9067115634805235 0.427256926694612 0.8554632826350658 0.5173066595885962 0.5006837606837606 0.8461538461538461
8 0.8843651947654396 0.4787087209896739 0.8591023607352803 0.5173066595885962 0.5177492877492877 0.8490028490028491
9 0.9107675824596312 0.521955832736939 0.8628347485303723 0.5173066595885962 0.5349572649572649 0.8532763532763533
10 0.917731690518099 0.5585829669767918 0.8647009424279183 0.5173066595885962 0.552934472934473 0.8575498575498576
11 0.913981786178924 0.5908649422349453 0.8672203041896053 0.5170930756501084 0.5688319088319088 0.8603988603988604
12 0.9360220402540752 0.6170125754012882 0.8690864980871512 0.5170930756501084 0.5825925925925926 0.8603988603988604
13 0.9236243973368027 0.6387639300685002 0.8702995241205561 0.5223258821430601 0.5964387464387464 0.8618233618233618
14 0.9296701614754725 0.6574992332072386 0.8718857889334702 0.5223258821430601 0.6106267806267807 0.8632478632478633
15 0.9365577408739573 0.6717360188119824 0.8739386022207707 0.5215783383583528 0.6213390313390313 0.8703703703703703
16 0.9345679957143951 0.6837491054084449 0.8747783894746665 0.5215783383583528 0.6305413105413106 0.8703703703703703
17 0.9330374225147318 0.6943308455168183 0.8761780348978259 0.5215783383583528 0.6426780626780627 0.8703703703703703
18 0.9456646514119538 0.7029444842040691 0.8773910609312308 0.5215783383583528 0.6543304843304844 0.8717948717948718
19 0.9471186959516339 0.7098456190573561 0.8778576094056172 0.9732446111071119 0.6635612535612536 0.8732193732193733
20 0.9399250019132165 0.7172835088436765 0.8785107772697583 0.9732446111071119 0.671025641025641 0.8746438746438746
21 0.9514808295706743 0.7238268070749412 0.879350564523654 0.9732446111071119 0.678034188034188 0.8732193732193733
22 0.9454350654320043 0.7290154380942644 0.8794438742185313 0.9732446111071119 0.6848148148148148 0.8760683760683761
23 0.9456646514119538 0.7340251508025765 0.8806569002519362 0.9732446111071119 0.6903418803418804 0.8760683760683761
24 0.9497206703910615 0.7384469890604233 0.8814033778109546 0.9766716969024322 0.6965242165242165 0.8774928774928775
25 0.9515573582306573 0.7425109906962478 0.8823364747597275 0.9782079767417137 0.7017948717948718 0.8774928774928775
26 0.9523991734904722 0.746038237399039 0.8821498553699729 0.980980226599888 0.7073504273504273 0.8789173789173789
27 0.9517104155506237 0.7499488804825682 0.8839227395726416 0.980980226599888 0.7123646723646724 0.8789173789173789
28 0.9540062753501186 0.7531182905633371 0.8847625268265373 0.980980226599888 0.7173504273504273 0.8789173789173789
29 0.9514808295706743 0.7564410591964011 0.8855090043855557 0.980980226599888 0.7223931623931624 0.8789173789173789
30 0.9540062753501186 0.7597893875881812 0.8863487916394513 0.980980226599888 0.7271509971509972 0.8789173789173789
31 0.9537766893701691 0.7623964829772006 0.8863487916394513 0.980980226599888 0.7325071225071225 0.8803418803418803
32 0.9552307339098493 0.7648757795726409 0.8875618176728562 0.9806257004831308 0.7381766381766381 0.8803418803418803
33 0.9579857656692431 0.7672272773745016 0.8878417467574881 0.9806257004831308 0.743019943019943 0.8817663817663818
34 0.9561490778296472 0.7699366117983846 0.8878417467574881 0.9806257004831308 0.7473789173789174 0.8817663817663818
35 0.95790923700926 0.7723903486351089 0.889054772790893 0.9775287333750573 0.7511680911680911 0.8831908831908832
36 0.9577561796892936 0.774665167160822 0.8889614630960156 0.9775287333750573 0.7539316239316239 0.8831908831908832
37 0.9585214662891253 0.776965545445251 0.8901744891294205 0.9775287333750573 0.7562108262108262 0.8831908831908832
38 0.9572970077293946 0.7791125651773847 0.8903611085191752 0.9775287333750573 0.7589173789173789 0.8846153846153846
39 0.9605112114486876 0.7810295470810755 0.8905477279089298 0.9782150188025549 0.760997150997151 0.8874643874643875
40 0.9605877401086707 0.7826909313976076 0.8909209666884389 0.9801258908459367 0.7623076923076924 0.8874643874643875
41 0.9585214662891253 0.7843523157141397 0.8918540636372119 0.9808734346306441 0.7648717948717949 0.886039886039886
42 0.962118313308334 0.7856303036499336 0.89157413455258 0.9806598506921563 0.7668945868945869 0.886039886039886
43 0.9608938547486033 0.787419486760045 0.8917607539423346 0.9806598506921563 0.7691168091168091 0.886039886039886
44 0.960740797428637 0.7892597893875882 0.8921339927218438 0.9722232851218873 0.7713105413105413 0.886039886039886
45 0.9602050968087549 0.7906655761169614 0.8926005411962303 0.9722232851218873 0.7729059829059829 0.886039886039886
46 0.9629601285681487 0.7925058787445046 0.8928804702808621 0.9722232851218873 0.7745299145299145 0.886039886039886
47 0.960740797428637 0.7938349861977303 0.8931603993654941 0.9816209784153516 0.7771509971509971 0.886039886039886
48 0.9612764980485192 0.7956241693078417 0.8928804702808621 0.9816209784153516 0.7791737891737892 0.8874643874643875
49 0.9632662432080814 0.7966209998977609 0.8932537090603714 0.9816209784153516 0.7805128205128206 0.8874643874643875
50 0.9618887273283845 0.7977200695225437 0.8938135672296351 0.9791392955980507 0.7818803418803418 0.886039886039886
51 0.9630366572281319 0.7989469379409059 0.8938135672296351 0.9791392955980507 0.7831339031339032 0.886039886039886
52 0.9624244279482667 0.8003527246702791 0.8941868060091444 0.9813006025076199 0.7848148148148149 0.886039886039886
53 0.9628070712481824 0.8015284735712095 0.8939068769245124 0.9813006025076199 0.7867236467236467 0.8846153846153846
54 0.9635723578480141 0.8023463858501175 0.8940001866193897 0.9813006025076199 0.7887749287749288 0.8846153846153846
55 0.9631131858881151 0.8034965749923321 0.8944667350937763 0.9813006025076199 0.7903418803418804 0.886039886039886
56 0.9641080584678963 0.8044934055822514 0.8939068769245124 0.9813006025076199 0.791994301994302 0.8846153846153846
57 0.9634958291880309 0.8055669154483182 0.8941868060091444 0.9750373077782415 0.7938746438746439 0.8874643874643875
58 0.9647968164077447 0.8067171045905327 0.894093496314267 0.9750373077782415 0.7949572649572649 0.8874643874643875
59 0.9628835999081656 0.8078672937327471 0.8951199029579173 0.975571267624461 0.7963817663817664 0.8874643874643875
60 0.9645672304277952 0.8088896840813823 0.8946533544835309 0.975571267624461 0.7976923076923077 0.8888888888888888
61 0.9651029310476773 0.8100398732235967 0.894373425398899 0.975571267624461 0.7987749287749287 0.8888888888888888
62 0.9632662432080814 0.8109344647786525 0.8946533544835309 0.975571267624461 0.7999145299145299 0.8888888888888888
63 0.96540904568761 0.8117268172988447 0.89502659326304 0.975571267624461 0.8017378917378918 0.8888888888888888
64 0.9656386316675595 0.8125191698190369 0.8948399738732854 0.9794710549087909 0.8027920227920228 0.8903133903133903
65 0.9652559883676437 0.813337082097945 0.8951199029579173 0.9794710549087909 0.803988603988604 0.8917378917378918
66 0.9639550011479299 0.8144617114814436 0.8951199029579173 0.9794710549087909 0.8054700854700855 0.8903133903133903
67 0.9664039182673911 0.8149729066557612 0.8957730708220584 0.9794710549087909 0.8062393162393162 0.8903133903133903
68 0.9651029310476773 0.8156630201410898 0.8953998320425492 0.9794710549087909 0.8073219373219374 0.8903133903133903
69 0.964949873727711 0.8163786933851345 0.8956797611271811 0.9794710549087909 0.8083760683760683 0.8903133903133903
70 0.9670161475472564 0.8171199263878949 0.8958663805169357 0.9794710549087909 0.8092877492877493 0.8903133903133903
71 0.9651794597076605 0.8178355996319395 0.8963329289913222 0.9794710549087909 0.8102564102564103 0.8903133903133903
72 0.9667865615673069 0.8188324302218587 0.8965195483810768 0.9675103543534727 0.8108831908831908 0.8917378917378918
73 0.9655621030075764 0.8196247827420509 0.8955864514323039 0.9675103543534727 0.811994301994302 0.8917378917378918
74 0.9662508609474248 0.8203915755035273 0.8966128580759541 0.9675103543534727 0.8132478632478632 0.8917378917378918
75 0.9664039182673911 0.8209794499539924 0.8967061677708313 0.9675103543534727 0.8143019943019943 0.8917378917378918
76 0.9664039182673911 0.8215928841631736 0.8966128580759541 0.9770148396161809 0.8152421652421652 0.8917378917378918
77 0.9664804469273743 0.8220529598200593 0.8967994774657086 0.9770148396161809 0.816096866096866 0.8917378917378918
78 0.9668630902272901 0.8228197525815356 0.896892787160586 0.9770148396161809 0.816923076923077 0.8931623931623932
79 0.9676283768271218 0.823356507514569 0.8970794065503406 0.9770148396161809 0.8177492877492878 0.8917378917378918
80 0.96540904568761 0.823791023412739 0.8973593356349725 0.9770148396161809 0.8183190883190883 0.8903133903133903
81 0.9676283768271218 0.8245322564154994 0.8976392647196043 0.9774420074931566 0.818945868945869 0.8903133903133903
82 0.9671692048672228 0.8251712503833963 0.8974526453298498 0.9774420074931566 0.8197150997150997 0.8903133903133903
83 0.9666335042473406 0.8259380431448727 0.8975459550247271 0.9774420074931566 0.8203418803418804 0.8917378917378918
84 0.9673222621871891 0.8264492383191903 0.8977325744144816 0.9774420074931566 0.8205698005698006 0.8917378917378918
85 0.9671692048672228 0.8270626725283713 0.8976392647196043 0.9786167191548396 0.8210826210826211 0.8917378917378918
86 0.9673222621871891 0.8274716286678254 0.8983857422786228 0.9786167191548396 0.8215669515669516 0.8931623931623932
87 0.9660978036274585 0.8279061445659953 0.8978258841093589 0.9786167191548396 0.8222792022792023 0.8945868945868946
88 0.968164077447004 0.8286729373274716 0.8981991228888682 0.9775487994624005 0.823076923076923 0.896011396011396
89 0.9667865615673069 0.8290563337082097 0.8981991228888682 0.9775487994624005 0.8241595441595442 0.896011396011396
90 0.9670161475472564 0.8296186483999591 0.8982924325837455 0.9775487994624005 0.8246438746438747 0.896011396011396
91 0.9680875487870207 0.8298742459871179 0.8984790519735001 0.9769579226011383 0.825014245014245 0.896011396011396
92 0.9674753195071555 0.8302320826091402 0.8982924325837455 0.9769579226011383 0.8254131054131054 0.896011396011396
93 0.9675518481671386 0.8306665985073101 0.8987589810581319 0.9769579226011383 0.8258689458689459 0.8974358974358975
94 0.9666335042473406 0.8312033534403436 0.8983857422786228 0.9769579226011383 0.8260968660968661 0.9002849002849003
95 0.968164077447004 0.8316123095797976 0.8984790519735001 0.9769579226011383 0.8264102564102564 0.9002849002849003
96 0.9662508609474248 0.8319957059605357 0.8988522907530092 0.9737541635238209 0.8268660968660969 0.9002849002849003
97 0.9674753195071555 0.8325069011348533 0.8984790519735001 0.9737541635238209 0.8272364672364673 0.9017094017094017
98 0.9679344914670545 0.8331458951027503 0.8989456004478865 0.9737541635238209 0.8276638176638177 0.9017094017094017
99 0.9671692048672228 0.8337082097944996 0.8988522907530092 0.9737541635238209 0.8279202279202279 0.9017094017094017


==> final-perf-mnist-mclr-loss.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 0.6691375309701921 2.3810091439791075 1.2518413173870953 1.3185373364833972 2.5174072902679443 2.517407250404358
1 0.6555387468192776 2.295744259154741 0.9656641281083792 1.295579478409366 1.9487506146013736 0.5044423398375512
2 0.6359491287690365 2.2233239326643455 0.8268821768277036 1.295579478409366 1.7268944167315958 0.3981105674803257
3 0.5897560858221091 2.15936914077447 0.7428799417689186 1.295579478409366 1.5375694094106556 0.35021331429481506
4 0.5791429283333015 2.101513473827198 0.685343078972077 1.295579478409366 1.3786104146406053 0.3246561570465565
5 0.5636688557052116 2.048277626846254 0.6433368585687459 1.2766708403156768 1.2571171102464198 0.3251862050592899
6 0.5418668195047639 1.9987957198955384 0.6103969871903284 1.2766708403156768 1.1651106563568114 0.35470209777355194
7 0.5146385724774241 1.9525791354174638 0.5847566402969581 1.2611623730925323 1.106632056798041 0.3648380823433399
8 0.5183545844852491 1.9092183255050892 0.5636559831925912 1.2485354977158565 1.059604855488241 0.3649671894311905
9 0.4880748318761001 1.8683541136546262 0.5462719952091304 1.2383821507881596 1.0190198945239186 0.3625321424752474
10 0.47833151527942525 1.8297466004534324 0.5315616398012504 1.230384580473429 0.983669368481636 0.359284361153841
11 0.4744874821831713 1.7932853275426648 0.5180629891469161 1.2518974198612274 0.9492046849504112 0.3594900248199701
12 0.45107031010847937 1.758695270050509 0.5072704107667724 1.2518974198612274 0.9213747282803059 0.3535137401521206
13 0.4563038914225721 1.725876731460932 0.49739981236003544 1.2282761560679598 0.8957465163320303 0.34862143427133563
14 0.4409400529482666 1.6947238869863013 0.488665560193501 1.21997555214521 0.8697219365686177 0.34842947609722613
15 0.4294418833583646 1.665046012856815 0.4805416026377484 1.2219788727601482 0.8484103019282222 0.34217547670006754
16 0.4229762205125507 1.6368003606413102 0.4738041232679388 1.2219788727601482 0.8283534131944179 0.3381965478509665
17 0.4193500773656922 1.6098609270968853 0.46750038818291034 1.215030889880327 0.8075295674622059 0.3376038558781147
18 0.40607960415550626 1.584135937619576 0.4614547127227769 1.215030889880327 0.7905010433867575 0.3323720855265856
19 0.3999508841451749 1.559557682281702 0.4560730487339041 0.16690182010053947 0.7743290910199286 0.3286987455934286
20 0.40502785822587434 1.5360617394964413 0.45121588728772044 0.16690182010053947 0.7587149751365184 0.32593037888407705
21 0.3873100908419109 1.5135403413656539 0.4464894869862135 0.15132672133497313 0.7442298143967987 0.3228498178720474
22 0.3857852722387503 1.4919579140200505 0.4428859467580713 0.15132672133497313 0.7305697885766627 0.3202704381197691
23 0.38320033738377207 1.471288748612918 0.43827417887468506 0.15132672133497313 0.7177560083538294 0.3179879380017519
24 0.3730661192675251 1.4513905496671002 0.43507066751422974 0.11648083315703425 0.70554205725044 0.315579587444663
25 0.36903267026431086 1.432296350061223 0.4317033174512457 0.10470989817056903 0.6940305481128395 0.31353347197175024
26 0.36744290692919185 1.4139551805119768 0.42872428698271436 0.09723894817653245 0.6831259711965919 0.3115573662519455
27 0.3652604575218107 1.3962680918535242 0.42557472028960996 0.09723894817653245 0.6727269164063037 0.30967712990939616
28 0.35678670206914365 1.3792424081177777 0.42260771802393393 0.09723894817653245 0.6629135651335122 0.3078052543103695
29 0.35619954638832557 1.3628486837070484 0.4200424303967995 0.08906246256495759 0.6535496614918113 0.3061668626219034
30 0.3497853759709574 1.3470181624033826 0.41770157810021463 0.08906246256495759 0.6446485927917064 0.30458238564431667
31 0.3463245840547754 1.3317258827102625 0.41550738786799013 0.08906246256495759 0.6361709940470756 0.30306149899959567
32 0.34430808375822686 1.3169947135436595 0.4131771513716525 0.08933189866300992 0.6179372132703662 0.3170524214953184
33 0.3386137610488253 1.3027254067976581 0.4107469532197677 0.08258775762231423 0.6069421141631901 0.3208946535736322
34 0.34053874831397796 1.2889290232551465 0.40937437125303255 0.07726180115336526 0.5981424089215696 0.32159726731479166
35 0.3355773893084679 1.275602424045305 0.40677135880785203 0.1125831830591764 0.5903881873473525 0.32141541987657546
36 0.33047126857015763 1.2626689310381112 0.4051391225681161 0.1125831830591764 0.5832492262020706 0.3204228053241968
37 0.3284882869298615 1.2501576161561567 0.4034206386465429 0.1125831830591764 0.5765962400183082 0.3194590416550636
38 0.3270127934395806 1.2380301403344303 0.40160360547203044 0.1125831830591764 0.5703568494573236 0.31820678018033505
39 0.32159491556736436 1.2262594494958674 0.40047017515979283 0.09965621572121672 0.564445426697284 0.3169916345924139
40 0.32039541850415165 1.214844497350195 0.39835708417409255 0.10332244414018613 0.5588226297564804 0.31583680465817454
41 0.32315231863903343 1.2037787819507155 0.39726994421829803 0.09670238819642044 0.5534901201285422 0.31472945086658
42 0.3149888629873919 1.193003412102051 0.395671787886652 0.0957576599235803 0.5483511107251048 0.31357340842485426
43 0.313271545657716 1.1825382673193923 0.39456902037942054 0.0875972253640317 0.5434580587737262 0.312433186173439
44 0.3132431089827906 1.1723959030860183 0.39333672188462254 0.3621889800801903 0.5387715427659452 0.31138806939125063
45 0.30872236896858496 1.1624862637034132 0.3916148664213399 0.3621889800801903 0.5342582293458282 0.3104365503787994
46 0.3062145419699912 1.152870856092638 0.3906719737770598 0.3621889800801903 0.5299373310618103 0.30943834155797956
47 0.3066760867667598 1.1435248682272137 0.3895124367972614 0.08794309016310427 0.5258062105298043 0.3084456302970648
48 0.3061595369956283 1.1343937435428944 0.3885728701333162 0.08794309016310427 0.5218270111694933 0.30770751714706424
49 0.3014103693942757 1.1255099170381495 0.38731738089892226 0.08794309016310427 0.5180107774361968 0.3067710208892822
50 0.3008480631074462 1.1168659899460474 0.3861852263051694 0.09749677631724372 0.5143137621298431 0.3059458108246326
51 0.2975723524670927 1.1084223527062447 0.38541815500489873 0.09749677631724372 0.5107515440158547 0.30509835839271543
52 0.2959117403334736 1.1001787811136834 0.3842131933347719 0.08503919738970475 0.507329221509397 0.30444236397743224
53 0.2950094083916067 1.092173165823257 0.3833372759109359 0.07821790936143719 0.5040388588294387 0.3038037320971489
54 0.29282555770260965 1.0843294265850998 0.3823810337839414 0.07283317133586656 0.5008415788374841 0.303012496419251
55 0.29412938485306495 1.0766785784323103 0.38149907947799055 0.07283317133586656 0.4977452390596271 0.30234748162329195
56 0.29102754523561264 1.069224731790962 0.380936920459317 0.07283317133586656 0.49475457258820527 0.3016951099783182
57 0.28803825655754955 1.0619111627812428 0.3794834670529299 0.19192998167656045 0.4918888417072595 0.3011023222655058
58 0.2869614557126253 1.0547871217810132 0.37915585798993423 0.19192998167656045 0.4890955481342971 0.3005253152176738
59 0.28649798648910424 1.0478228642525063 0.37805252096552205 0.1898086743165497 0.4863995276167989 0.2999047864228487
60 0.28281024300241064 1.0410035926618582 0.37762406180017727 0.17196891224446406 0.4837912908896804 0.29937025234103204
61 0.2827571437710454 1.0343384246814495 0.3769233962031702 0.15711277703265375 0.48124835748970507 0.2988120036199689
62 0.28530700921811625 1.0278338622579781 0.3758858725841537 0.14539651361496045 0.47877500504180787 0.29819510873407123
63 0.28012506980250823 1.0214445412345987 0.3751455458106863 0.1372096242750272 0.4763926218360662 0.29759143833070995
64 0.27868100238793336 1.0151927326471264 0.3745846169491229 0.13537980298527227 0.47405642208233467 0.2971484810113907
65 0.27876663003654245 1.0091001096512207 0.37397887847578615 0.13013279156614582 0.4676956606976688 0.3014112671837211
66 0.2763802474446602 1.0030901435868982 0.3733024970913619 0.12978576057502567 0.4631883700042963 0.3037943259626627
67 0.2743788249382988 0.9972304696468203 0.37266689313707196 0.13538523875222291 0.45956081188023085 0.30503125097602607
68 0.275288499595833 0.9915003114955614 0.372301240326409 0.13538523875222291 0.4563712291508913 0.30546324159950017
69 0.2753175715184243 0.9858558744116859 0.3713959130353644 0.13538523875222291 0.45350970707982774 0.3056594841182232
70 0.2719855667246212 0.9803334796146782 0.3709432835608729 0.13538523875222291 0.4509164468050003 0.30564795549958945
71 0.2718740247079953 0.9749289419434454 0.37020507539131753 0.13538523875222291 0.4481150802336632 0.30730379741638897
72 0.26989790000573965 0.9696166272862937 0.36948470449986004 0.18814798036905334 0.445849800453335 0.30764371357858183
73 0.2687339020767965 0.9643978061385552 0.3694310332007558 0.18814798036905334 0.4437564638145268 0.3076209707185626
74 0.2678262078972794 0.9593085007796357 0.3683995920252286 0.17016358290030048 0.4417511064499617 0.3074595345184207
75 0.2670289720766052 0.9542848875028698 0.3682139977663992 0.17016358290030048 0.4398194618932903 0.30722191225737333
76 0.2682793450043526 0.9493617928273513 0.36758424844872634 0.1146733474041934 0.43796399462074026 0.30684775676578285
77 0.26596014919501415 0.9445460923748756 0.3671188390087011 0.10489775460124853 0.43618714565858246 0.3065784910321236
78 0.26380069948988866 0.9397846495465677 0.366749336261897 0.10489775460124853 0.43447991356626153 0.3062816658616066
79 0.2630875218824137 0.9351297788560878 0.36591011852518196 0.10489775460124853 0.4328035121627152 0.3059670066460967
80 0.2632266224374856 0.9305574156271523 0.3656883485350378 0.10489775460124853 0.4312001719079911 0.30568011082708835
81 0.26053485387211106 0.9260568727519706 0.3652084050165625 0.10622095755000006 0.42966934148818253 0.30531069081276657
82 0.2605684846308927 0.9216385383982552 0.3649756547351754 0.10622095755000006 0.4264385822318495 0.3120944415405393
83 0.2627966345027072 0.9173086903076452 0.36451341181067465 0.09791059938373661 0.42482382847070693 0.31362352684140204
84 0.25915378807898715 0.91303048411552 0.3637914462711113 0.09157537600521573 0.42349382995814094 0.3140600848570466
85 0.258054641463228 0.908826340327734 0.3635731617261127 0.0834995853066294 0.4222119345113635 0.3138920924440026
86 0.2580673277327906 0.9047198004754343 0.363049410946102 0.0834995853066294 0.4209643914803863 0.31365441277623174
87 0.25644279392984237 0.9006406883752965 0.36262361712116264 0.0834995853066294 0.4197514281034469 0.31338516883552076
88 0.2547694768429058 0.8966517814437132 0.362409660906737 0.08857003658925935 0.4185688240788877 0.3132781695574522
89 0.25598879737004476 0.8927391789670545 0.3618213268784408 0.08369143268305479 0.41740746081769464 0.31294244185090064
90 0.25660052218852836 0.8888644671452897 0.3617260124830876 0.08369143268305479 0.41630456125512716 0.31271221715956926
91 0.25365106727586667 0.8850616504122981 0.3608438075895773 0.12281835066703833 0.4152100067451596 0.3125062917545438
92 0.25360663730676514 0.8813248994365578 0.36078207192719514 0.12281835066703833 0.4141394549891352 0.3122500103712082
93 0.2523210081335616 0.8776356799332288 0.3602862047083489 0.11285592007395046 0.41310369363054633 0.3120324136316776
94 0.2515375796077428 0.873997728653287 0.3601836688351451 0.11285592007395046 0.4120719003528357 0.31187799517065284
95 0.25055668247661095 0.8704444521504553 0.3599687330511687 0.11285592007395046 0.4110888707116247 0.3116822524368763
96 0.25017200264741335 0.8669176318445321 0.3592528499550947 0.13906673268783407 0.41013005500957367 0.31145393546670674
97 0.251545557571076 0.8634499269390449 0.3591437076825954 0.13906673268783407 0.4091800526879728 0.3112642493471503
98 0.24984929683314838 0.8600515013966481 0.358541226847532 0.13906673268783407 0.4082565311878919 0.3110911674425006
99 0.24846606372445856 0.8566731048394811 0.35838907463755015 0.13906673268783407 0.40736032091751695 0.31085865419358016


==> final-perf-synthetic-dnn-acc.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 0.4599897189856066 0.06259645245489359 0.29535069682430887 0.07822933600318263 0.16479908643208907 0.16479908643208907
1 0.46353095727667354 0.06654981233448283 0.5088530957276673 0.4067556215533119 0.1891656555563486 0.7814574263079009
2 0.47232693625771077 0.07092232362299236 0.6460189627598812 0.4059512549919789 0.21915780458211406 0.7531939190635929
3 0.4799520219328307 0.07654276296987826 0.6760909298606351 0.4044654765270671 0.23451145528513312 0.7225751195489258
4 0.4829220927575965 0.08323013317583401 0.6888279643591501 0.4044654765270671 0.2394675612019128 0.6486332167582614
5 0.49191798035183915 0.0916322136910092 0.6998229380854466 0.402817580020492 0.24377703233173934 0.6158732424523589
6 0.494888051176605 0.1017108998418656 0.7089901759195796 0.4011234806246395 0.25075297980158445 0.6861037756048819
7 0.5029700708247659 0.11384723836378532 0.7165581448480695 0.39949305963015136 0.2557790307615445 0.7104417957319249
8 0.5057402330363262 0.12658372549393182 0.7221841443911354 0.3975496544174401 0.2592891299693098 0.7094425808293484
9 0.5124228923920493 0.13998704441099702 0.7274960018277359 0.3960638759525283 0.2627835272286061 0.7319962886303618
10 0.5161069225496916 0.154543029702593 0.7345213616632397 0.39544614245031373 0.2663764185282992 0.7362786382128328
11 0.5196196024674434 0.1685083925543468 0.7415467214987435 0.39529829320462606 0.2691470987081579 0.7322817786025266
12 0.5313856522732465 0.18232133671194772 0.7505997258396162 0.39529829320462606 0.2720947826707587 0.7476268646063807
13 0.5342129312314371 0.19504829767370968 0.7568254512222984 0.39529829320462606 0.274382984797659 0.7390621654414389
14 0.5357550833904501 0.2063653857145579 0.7654786383367603 0.39934885338848125 0.2773720648062237 0.7454143173221041
15 0.5456933973040896 0.21665364756987446 0.7692197852410326 0.3992626712569099 0.28013418028691744 0.7644707729640996
16 0.5478923920493489 0.22561777201973823 0.772446881425634 0.4000095830638619 0.2824466490614517 0.7509813717793162
17 0.5562885538039753 0.2339817478613752 0.7787297235549463 0.4011299507742899 0.2856883876953822 0.768182142602241
18 0.565284441398218 0.24163126107417074 0.782699337445739 0.4011299507742899 0.28862036970951394 0.7668974377274999
19 0.567312085903587 0.24910930325604436 0.7885538039753256 0.8254977843227751 0.2906444936121619 0.7536935265148812
20 0.5727667352067626 0.25587288280907655 0.790809915467215 0.8253828748140132 0.2932296053101135 0.7491256869602455
21 0.5749657299520219 0.2627412502143388 0.7962360063970756 0.8277385197436311 0.2966155163799872 0.7812433088287773
22 0.57907813570939 0.26904757368491244 0.798006625542609 0.8379080112690549 0.2989979301977018 0.7813860538148597
23 0.5824480237605666 0.27468706536856746 0.7996058944482523 0.8379080112690549 0.3010677324958961 0.7698950824352294
24 0.583133424720128 0.2800026673271477 0.8028615490061686 0.8409531132512439 0.3043665691242595 0.7882378131468132
25 0.5844471098926205 0.2849372225503458 0.8049177518848526 0.8433662129352427 0.30715866105203055 0.782242523731354
26 0.5873315055974412 0.2893668908491627 0.8087160155357551 0.8434236676896236 0.3103076154450075 0.7734637070872885
27 0.589758967329221 0.2937965591479795 0.8103724011880283 0.8428388739243349 0.31391192634358717 0.7666119477553351
28 0.5937285812200137 0.29775944519595327 0.8137422892392049 0.8449359724592387 0.3171293983298837 0.7794589965027479
29 0.593385880740233 0.30164612189685064 0.8154272332647933 0.8448497903276673 0.3217700378274213 0.7939476125901078
30 0.5954992003655472 0.30528511821974963 0.81636965958419 0.8447923355732863 0.32449503961173365 0.7783884091071301
31 0.5971841443911354 0.3090955855735706 0.8182830705962988 0.8474927090291898 0.3288045107415602 0.7632574405823995
32 0.5968700022846699 0.31306799778992894 0.8198252227553119 0.8475501637835707 0.33228606095210905 0.7656841053457998
33 0.5996401644962303 0.31664983710252065 0.8216244002741604 0.8475501637835707 0.33708657483405896 0.7989436871029905
34 0.6018962759881197 0.3208794558652619 0.8226239433401873 0.8476650732923325 0.3413346656198701 0.7849546784669188
35 0.6012679917751885 0.3249280774286966 0.8245944710989263 0.8477799828010945 0.3462122617943045 0.8034401541645849
36 0.6036954535069683 0.32882428029797856 0.825536897418323 0.8329279287936253 0.34996217257868817 0.7866676182999072
37 0.6065798492117889 0.333177739249719 0.8259367146447338 0.8367199425827664 0.3554521447434159 0.795589179930055
38 0.6083219099840073 0.3375883552117667 0.8272218414439113 0.8480098018186182 0.3602112625794019 0.7978017272143316
39 0.6110920721955677 0.34198944500542994 0.8281928261366233 0.8477799828010945 0.36465348654628504 0.7843836985225894
40 0.6143191683801691 0.3462571684417094 0.8295065113091158 0.8415174145735735 0.36921276140175574 0.7840982085504247
41 0.6173177975782499 0.35058204888829614 0.8302490290153073 0.8492163516606175 0.37370209121404613 0.7920205552779959
42 0.6191455334704136 0.3547545106407301 0.8322481151473612 0.850738902651712 0.3771336806794661 0.7852401684390836
43 0.6247144162668494 0.35902223407700956 0.8325336988805118 0.8506527205201406 0.3826764684890443 0.7693241024909
44 0.6291980808773132 0.3631756434926744 0.8334475668265936 0.8506527205201406 0.3881864249518236 0.7814574263079009
45 0.631654100982408 0.36733857907672374 0.834704135252456 0.8470043436169519 0.3939162086931697 0.771251159803012
46 0.6381368517249257 0.3714348314820813 0.836217729038154 0.8534105487304251 0.4002840625223039 0.796802512311755
47 0.6450479780671693 0.37545487454036236 0.837245830477496 0.8541705339044894 0.4051031332524445 0.7889515380772251
48 0.6478466986520448 0.37904624002133863 0.8385023989033584 0.8539796884856357 0.4104360859324816 0.7836699735921776
49 0.6578135709389993 0.38271381484939127 0.8399874343157414 0.8554447847223493 0.4171679394761259 0.7917350653058312
50 0.665324423120859 0.38640044201421303 0.840815627141878 0.8552724204592066 0.4235543501534509 0.7946613375205196
51 0.6740632853552662 0.3900870691790348 0.8418722869545351 0.8571109725993962 0.42909142816358575 0.7945899650274784
52 0.6813171121772904 0.39349743746070454 0.8433002056202878 0.8571304593987311 0.4337220755120976 0.7926629077153665
53 0.6875428375599726 0.3969268580791434 0.8447852410326708 0.8493740675573063 0.4404910427521233 0.7902362429519663
54 0.7015935572309802 0.3997466039209709 0.8462131596984236 0.8556653631620175 0.44627221468845907 0.795232317464849
55 0.7104180945853324 0.4024615619105683 0.8474982864976011 0.8495177044432585 0.45009778031546643 0.7927342802084076
56 0.7195282156728353 0.4050717320479357 0.8491261137765593 0.8495177044432585 0.45637998715295125 0.7920205552779959
57 0.7259538496687229 0.4076247451749957 0.8502398903358465 0.8494510091110221 0.4618242809221326 0.7796017414888302
58 0.7407185286726068 0.4099300779240574 0.8516106922549691 0.8493463458237398 0.46701591606594817 0.7892370280493898
59 0.7436314827507425 0.4122639891782727 0.8526959104409413 0.8616703906384482 0.4717807437013775 0.7895938905145957
60 0.7689627598811972 0.4143692723912588 0.8538382453735435 0.8615749679290214 0.4771922061237599 0.775604881878524
61 0.771447338359607 0.416493607941014 0.8546664381996801 0.8530716642806444 0.4829248447648276 0.7894511455285134
62 0.7743031756911126 0.41845599862823174 0.8552661640392963 0.8530716642806444 0.4853443722789237 0.7780315466419242
63 0.78569796664382 0.4201611827690666 0.8568368745716244 0.8553698544558814 0.4925601313253872 0.7758189993576475
64 0.7961217729038154 0.4220092594356698 0.8572366917980352 0.8553698544558814 0.49696524159588895 0.79287702519449
65 0.7950079963445282 0.42369539123973554 0.8583504683573223 0.8474698257285043 0.5028948683177503 0.7907358504032546
66 0.8175691112634225 0.4251433688341875 0.8594071281699794 0.8492543196156634 0.5078609663835558 0.7821711512383127
67 0.8120859035869317 0.4267247127860232 0.8599497372629655 0.8492543196156634 0.512464492184712 0.7820284062522304
68 0.8284784098697738 0.4280679025282451 0.860749371715787 0.8491106827297112 0.5159945756905289 0.7838840910713011
69 0.8118859949737263 0.42966829881684987 0.8609778387023075 0.8479903150192831 0.5208507601170509 0.7816715437870245
70 0.8247658213388166 0.43107817173776364 0.8615490061686086 0.8543965201327564 0.5247248590393262 0.7853115409321247
71 0.8386737491432488 0.43218320727037174 0.8624343157413754 0.8573554399833739 0.5275783313111126 0.782670758689601
72 0.8375599725839616 0.43345971383390175 0.8624628741146905 0.8583321708078497 0.531242595103847 0.7762472343158947
73 0.840844185515193 0.43466953721873985 0.8631482750742517 0.8581690471225624 0.5351009920776533 0.7848119334808364
74 0.8411012108750285 0.4358698344351935 0.8640050262737035 0.8580541376138004 0.5380286917422026 0.7965883948326316
75 0.8449565912725611 0.4368605559471869 0.8648332190998401 0.858063378191656 0.5407437013774891 0.7977303547212904
76 0.8523532099611606 0.43785127745918034 0.865318711446196 0.8581393141017479 0.54355292270359 0.8008707444151024
77 0.8537240118802834 0.4389372606550193 0.8661469042723327 0.8530701459987305 0.5455185211619442 0.7911640853615016
78 0.8521818597212703 0.44001371768247377 0.8665467214987435 0.8529747232893037 0.5493783455856113 0.78502605095996
79 0.8591501028101439 0.4410806485415436 0.8668608636052091 0.8528033646697849 0.5508628934408679 0.7771750767254301
80 0.8507253826822024 0.4422333149160745 0.8672035640849897 0.8525550644965503 0.5533566483477268 0.8042966240810792
81 0.8707448023760567 0.44335740278545166 0.8677461731779758 0.8631266258677848 0.5546056669759475 0.7840268360573834
82 0.868374457390907 0.44451959532836705 0.8682316655243317 0.8522584367119346 0.5586025265862536 0.7811719363357362
83 0.8667180717386338 0.4456151046925905 0.8684601325108522 0.8523158914663154 0.5596402826350725 0.7791735065305831
84 0.8684030157642221 0.44683445424581325 0.8691169750970985 0.8564239064045516 0.5616287202911998 0.7791735065305831
85 0.8722012794151245 0.44798712062034407 0.8696310258167694 0.8564239064045516 0.5626893155377918 0.7935193776318606
86 0.86477610235321 0.44919694400518223 0.8700879597898104 0.856510088536123 0.564353722075512 0.7922346727571195
87 0.8743145990404386 0.4502067178539448 0.870402101896276 0.856529575335458 0.5663635714795517 0.7794589965027479
88 0.8709447109892621 0.45119743936593826 0.8710589444825223 0.8418507014495163 0.5677567625437157 0.7941617300692313
89 0.874514507653644 0.45227389639339266 0.8712874114690428 0.847165266229752 0.5696766826065235 0.7883805581328955
90 0.8657756454192369 0.4534170365995389 0.871944254055289 0.847165266229752 0.5704889015773321 0.7872385982442367
91 0.8711446196024675 0.45471259549983806 0.8721441626684944 0.8470790840981806 0.571930625936764 0.7863107558347013
92 0.8745430660269591 0.4557700001905234 0.8727153301347955 0.8528699465671656 0.5736050246235102 0.794804082506602
93 0.874485949280329 0.45669403852382495 0.8726867717614805 0.8581845113474013 0.5754150310470345 0.7893797730354721
94 0.8747715330134795 0.4577228647093566 0.8730865889878913 0.8581557839702108 0.5763757048033687 0.796374277353508
95 0.8739433401873429 0.45867548154781185 0.8732008224811515 0.8580316338835934 0.5773221040610949 0.7904503604310898
96 0.8755997258396162 0.45967572922818983 0.8735149645876171 0.8632887439094481 0.5785611305402898 0.8142887731068447
97 0.8754283755997259 0.4606664507401833 0.874000456933973 0.851424337129787 0.5799700235529227 0.7840268360573834
98 0.8752570253598355 0.46167622458894586 0.8742860406671236 0.8514530645069776 0.5814131753622154 0.7870244807651131
99 0.8760852181859722 0.46255263208032465 0.8747144162668494 0.8438115821743145 0.5820940689458283 0.8017272143315965


==> final-perf-synthetic-dnn-loss.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 1.7139479980947865 2.286313789903186 1.9707258824537355 2.3122822328436614 2.3298029169082644 2.329802930355072
1 1.6794774563354484 2.2629534592300646 1.7143158663182545 1.4654567482936036 2.329329565936327 1.0386685413122176
2 1.6474437532707529 2.240004016893439 1.5179496069653873 1.4561069969649625 2.3638777898758647 1.0051117980480193
3 1.6135255343592596 2.217397492559037 1.3776979853852525 1.4595647509156537 2.4673346544504167 0.971867691129446
4 1.5768206595064433 2.1947337300484073 1.270546745594871 1.4595647509156537 2.7130386049140247 1.0220484019070863
5 1.5463541070435665 2.1724450820141294 1.1807894516078363 1.471784972682886 3.2034792999690405 1.1855443722382188
6 1.5145160103355793 2.15051749443972 1.1061554896333106 1.4947909147851028 3.0845230439491576 1.0584351493418216
7 1.4809952645630273 2.1286528944119185 1.0404366486034955 1.5303983583015595 2.9989339472718535 1.031601775214076
8 1.448440540778112 2.106864697128279 0.9847113417794723 1.5788306191101167 2.9267837771035734 0.9945956979691982
9 1.4167271415254792 2.0849984361712566 0.935625577860835 1.6378876034761753 2.8631273716956374 0.9762634740769863
10 1.3888315797327795 2.063000578514424 0.8921196850189913 1.7034653493290324 2.802384242833034 0.9730563072860241
11 1.3610170201805456 2.0409295122080855 0.8539332912097327 1.7710020092579981 2.7490318218182765 0.957653969451785
12 1.3319402821842088 2.018729021186302 0.8191272159512795 1.7710020092579981 2.698730722947791 0.9359675513952971
13 1.3046026648459474 1.9963361179024661 0.7895802320724812 1.7710020092579981 2.6495026264291255 0.9149490731209516
14 1.2737741575766992 1.9739786051874142 0.7614274211253427 1.4503026154505432 2.6022906015247105 0.9018682035803794
15 1.2508990737636554 1.9516675984905476 0.7380571894812371 1.4444109782593624 2.556319234970957 0.870277347266674
16 1.2257113376561783 1.9293117467047165 0.7172361273239376 1.4402784721099082 2.516833512672037 0.8823454608023167
17 1.2028508189147642 1.9070715211454177 0.6972882151195168 1.4381725084859496 2.474667386899516 0.8557738377898931
18 1.1814359474144698 1.884863364296461 0.679625140114519 1.4381725084859496 2.43811504849568 0.856891186311841
19 1.1572353143193563 1.8626469028013999 0.662754169522504 0.4288840598506604 2.402351186575741 0.8391097774729133
20 1.1353831073788185 1.8405749421485575 0.6489108327264679 0.43326379344566646 2.3699512059539556 0.8389077764376998
21 1.118664066077386 1.8185566422859292 0.6339354799413125 0.429460614132969 2.3384881917160003 0.825417215116322
22 1.0974129877510304 1.7964604065137044 0.6219813464737548 0.4175525552059365 2.3082160288270566 0.8210667935013771
23 1.0819269947504415 1.7746116491953947 0.6114575859071567 0.43653816393067374 2.2797954936653375 0.8047036774083972
24 1.0630928878499706 1.7527326118597502 0.6000693209889765 0.4284984258884445 2.2547577415943145 0.8270088291168213
25 1.0455288807483483 1.730900719361222 0.5899017034177233 0.4222427589644284 2.228816772843152 0.8091914052888751
26 1.0278979893046378 1.7093771208788513 0.5797261653601211 0.4568578415068911 2.2040550961330534 0.8065523657202721
27 1.0126417155916791 1.688001089569569 0.5719309565627142 0.404162322731226 2.1784110930234193 0.770329778380692
28 0.9996856372039968 1.6668671706351803 0.5619543788910784 0.40119871784936734 2.1580383553974327 0.779213628321886
29 0.9818449576233074 1.6459840520131483 0.5548812730251885 0.40619488828795924 2.13764738259986 0.77139719247818
30 0.9714971130494865 1.6252904070860863 0.5483043131175748 0.4308157232723 2.1176035452958195 0.7648644100502133
31 0.9600978363969386 1.6049191101916662 0.5408051185529472 0.4205554487463018 2.096567854430899 0.7708604608476162
32 0.9447324524105449 1.584874122007261 0.5339934445146505 0.45610295666733536 2.078720802102983 0.7669900816865265
33 0.9332399720759469 1.5649151188509844 0.5272444650302719 0.45610295666733536 2.060094679962471 0.7503133665956557
34 0.921540131116308 1.5453878295283574 0.5221046829485092 0.5165007812068569 2.043877345629409 0.7489178579114377
35 0.9131797800009812 1.526150052945313 0.5151511094928033 0.6037387845204132 2.0280008054472507 0.7383794732950628
36 0.9015134131533329 1.507118231585661 0.5103033814006455 0.5454941955912261 2.0111126852769403 0.7497665615193546
37 0.8887991916129718 1.4885340945329364 0.5058469364897475 0.5458332852475749 1.9951117424253375 0.7163360531628132
38 0.8804354547573101 1.470197435934127 0.5005076920193626 0.5370242201890428 1.9809202693738042 0.7315162315219641
39 0.8730242608098384 1.4520096221462682 0.4948734373215102 0.6145291473602849 1.9675851027216762 0.7271151536889374
40 0.8613603853560214 1.4341778860306142 0.49016593530457503 0.6089461330953466 1.9541847246877844 0.7256948232464492
41 0.8529006340150127 1.4166778247039968 0.48608772150588303 0.5939107737338125 1.9414933269817383 0.7402259581536055
42 0.8450572151787467 1.3992893011627527 0.48107014918180263 0.37973687712292326 1.9280401703875512 0.7117609116993845
43 0.8357509648721135 1.3822725702394192 0.4773804296607265 0.389524889010308 1.916173568059877 0.7208690197579563
44 0.8285462372031792 1.3654856863675018 0.4738190554853495 0.389524889010308 1.9045572840480136 0.7224685395881534
45 0.8222855561506509 1.3489165119873094 0.4697122275352696 0.411512862787599 1.8938370499467476 0.7166366568952799
46 0.811966905601982 1.3327319066036503 0.46597233563763707 0.37799004752707765 1.8831478324986994 0.7100396280363203
47 0.8049307622489698 1.316694229574148 0.4620664481951108 0.37304728336590637 1.8729407933508975 0.7110586160421372
48 0.7980071787916203 1.300876689548309 0.45917117576607835 0.38649612850160997 1.8633258733592926 0.7095100250281393
49 0.7911633199368745 1.2855180770425851 0.45526361498136564 0.37618688558021524 1.8536442489260807 0.706523192282766
50 0.7864004776321384 1.2702527321008046 0.4523557367078621 0.40020892021860777 1.8444359113197775 0.7028935747034848
51 0.7804022233965133 1.2551505415140316 0.449541147261252 0.3938453152245328 1.835961255702935 0.7056454296037554
52 0.7731809503172631 1.2405369196457774 0.44664492660498056 0.43195448099197314 1.8276454996008424 0.6886105525307358
53 0.76635069830575 1.2259972730097468 0.4427722271158185 0.42143798855984155 1.8189972105173395 0.6987850001081825
54 0.7609318528406489 1.2117091932687905 0.43972189164417697 0.41594356907729346 1.8121516355125231 0.7003049312531948
55 0.7555747172842938 1.1978762081343626 0.43746014656692656 0.4203009426992771 1.805908043034561 0.6861313859559596
56 0.7493323703350886 1.184083468592595 0.4338634369823795 0.4203009426992771 1.7978918663801629 0.6856910947896541
57 0.7455290340648918 1.1706112883904625 0.43136720088673747 0.46793323801353787 1.7911068034840747 0.6983276752009988
58 0.7387106640854975 1.1574913529469484 0.4293695928736149 0.5385509909064917 1.7836233381468805 0.6839213274978101
59 0.7342186171256623 1.1445000756361614 0.4264432520579878 0.5155311880930042 1.7776682535490018 0.6858209585212172
60 0.7305902533606986 1.1317823405916791 0.4237322424927176 0.5963327884009046 1.7717639383368193 0.7094587630219757
61 0.7268228825963237 1.1193797988078105 0.4214407677026217 0.5934106053671141 1.7639642150767143 0.6821729494538158
62 0.7207013363069928 1.1070781904150586 0.4193803256903987 0.5934106053671141 1.7586013365488498 0.7156752055324614
63 0.7161535204544711 1.0951203943710341 0.4166573238394591 0.587016800156686 1.752183115280047 0.690697162207216
64 0.7100816742779813 1.083374686212141 0.41469438189863206 0.587016800156686 1.7466367972902952 0.6686947610788048
65 0.7052799917822332 1.0716932432377184 0.4128356055089102 0.5986443884260411 1.7385167442357166 0.6803617436811328
66 0.6991234382154772 1.0603381089733106 0.4105513260902159 0.3909959923051796 1.7352142112497242 0.6792202668078243
67 0.6965521920177274 1.049309794474063 0.40817465029379424 0.3909959923051796 1.729931363425218 0.6856183835770935
68 0.6950527562226074 1.0383981283116372 0.40568376889314883 0.393753303995213 1.7242714802443984 0.6915216955449432
69 0.6917001705902074 1.027799675071139 0.404210893100654 0.3955862453195451 1.7205580202849584 0.6832568428106606
70 0.6845041947406293 1.0174225725902728 0.4015900487901959 0.38052932639807857 1.7164705861652274 0.6759215084929019
71 0.681089196498659 1.0070561383855563 0.40009926823630626 0.3737094919395896 1.7135867786480115 0.7140828606206924
72 0.6787976891108458 0.9971115163210571 0.39833110332597954 0.3742680206041257 1.7090335445882752 0.6843054061103612
73 0.6766434000294368 0.9873599453375417 0.396409409270048 0.38934375586406733 1.705763778346963 0.7050643162522465
74 0.6727520983924249 0.9776741727039314 0.3944517383571082 0.42805786155327236 1.7017301314279436 0.6639205370843411
75 0.6686768807851442 0.9684098289191797 0.3925936870823338 0.49343258222002556 1.6976962491393086 0.683239974072203
76 0.6636855968306404 0.9592056618777393 0.3910831889796807 0.3940938586730117 1.6933783878475426 0.6695126206427813
77 0.6608989408893178 0.9501178876455485 0.38920198980466075 0.3674761727989504 1.6901851544994861 0.6604353981278837
78 0.6589568035749329 0.941374820108589 0.38780985277266106 0.37778537934633216 1.686061633857712 0.6731699286494404
79 0.6558550182548898 0.9327625826887225 0.3866329075458362 0.40768767282086144 1.6824643343650738 0.6877979028224945
80 0.6518827782593053 0.9242469985731341 0.38500566593664326 0.46238733987068137 1.6795391698203983 0.6847490045242012
81 0.6485822563697913 0.9160683914437103 0.38337675098526386 0.40003629100536076 1.6759486244543453 0.6751795004121959
82 0.6449008067516517 0.9079254942925361 0.3813904380318997 0.3856578800861648 1.6737390527416023 0.6840502255037427
83 0.6443571079593773 0.8999661298202721 0.38023903916245433 0.3967123476036459 1.6709061303148045 0.6860249176900833
84 0.6404247941469876 0.892336395916465 0.3781772026984093 0.38013349488082915 1.668222528026905 0.6840494682639837
85 0.6376060694953228 0.8847796151345915 0.37677689417873256 0.38013349488082915 1.6663717596158383 0.6909221575967968
86 0.6361289284808987 0.8774082196065284 0.37553510694218356 0.4041915025616631 1.6633111529329794 0.6746994517929852
87 0.6314352702664028 0.8701272808391116 0.37410992140200194 0.44885480343667705 1.6610726616688072 0.6773499580007046
88 0.629929126872506 0.8630857714070779 0.37257674951272274 0.3941385808617425 1.657594134297874 0.6620503332093358
89 0.6269004224381828 0.8561438538464055 0.3712798814292038 0.38609387724747934 1.6543254814408719 0.6792305759713053
90 0.6254832665213907 0.8494384909359259 0.370290099525931 0.38609387724747934 1.6515900814106692 0.6658856070693582
91 0.6238354969704651 0.8427643662711781 0.3683678198002342 0.3940841617397105 1.6490197660537438 0.6695118936616927
92 0.6220364550966507 0.8363228994611435 0.36760402275923865 0.3802568244490041 1.6462678049404174 0.6754032204952091
93 0.6169430239950612 0.8300229949262445 0.36679551959282897 0.3705934705950469 1.6441917161729187 0.6748670686036349
94 0.6165345631705044 0.8237895275601819 0.36526513660719384 0.38196350965544046 1.6407569429292346 0.6592838521115482
95 0.6123112673349905 0.8177577992125662 0.36405006706755483 0.41208050846017535 1.638146384331584 0.6583057085238397
96 0.6108168143275332 0.811777751316478 0.36272968852631654 0.3943562357341268 1.6354994250323622 0.6488425182364881
97 0.6085111251594492 0.8058974230555374 0.3611493562764165 0.3968788445166247 1.6335109102581626 0.6892535137943924
98 0.6060823994652319 0.8002694282723883 0.3597650839526931 0.430530348773706 1.6314236636430954 0.6677552988752723
99 0.6037173001365539 0.7947111925165173 0.3586639411269134 0.4329158712977651 1.6290517998332161 0.6626743687503039


==> final-perf-synthetic-mclr-acc.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 0.8676033813114005 0.01992874426048355 0.4763822252684487 0.4691199084737778 0.10591677967311398 0.10591677967311398
1 0.8717157870687685 0.02154819288585745 0.5955277587388622 0.4698412996196507 0.13659838698165727 0.7867389907929484
2 0.8713445282156729 0.022986644311924858 0.6758910212474297 0.4720814089673613 0.15608022268217828 0.7554778388409107
3 0.8728581220013708 0.024587040600529655 0.7075908156271419 0.4744733901352556 0.17025622725001785 0.7263578616801085
4 0.8732293808544666 0.0265780097929011 0.7291523874800091 0.7967493649665915 0.18093212475911782 0.698308471914924
5 0.8722298377884395 0.028826185531655456 0.7514564770390678 0.797129044517051 0.18877738919420456 0.6664049675255157
6 0.8770847612519991 0.0316364052050984 0.7673063742289239 0.832324293935103 0.19393476554136035 0.7248590393262436
7 0.8772561114918894 0.03529445386476651 0.7753312771304547 0.8303750446458869 0.19800585254442937 0.7397758903718507
8 0.8779129540781357 0.03971459599519881 0.7834989718985607 0.8298055253201977 0.20129612447362785 0.7302833487973734
9 0.8778558373315056 0.04538266618400747 0.7902387480009139 0.8304889485110247 0.20482192562986226 0.7402041253300978
10 0.8783127713045465 0.05202240554804047 0.7926090929860635 0.8307926921513922 0.2082849189922204 0.7500535293697809
11 0.879597898103724 0.0592146626783775 0.7970356408498972 0.8310584678367138 0.21095282278209979 0.7519092141888516
12 0.8789981722641078 0.0678930020767047 0.8014907470870459 0.8444659180504283 0.21365498536863892 0.7527656841053458
13 0.8796835732236692 0.07638081810734086 0.8044322595384967 0.8495496581695161 0.2167397045178788 0.7506245093141103
14 0.8803689741832306 0.08660239678396556 0.8058316198309344 0.8497394979447459 0.2203511526657626 0.7621154806937407
15 0.8802547406899703 0.09718596985920323 0.8076307973497829 0.8500052736300674 0.22418100064235244 0.7637570480336878
16 0.8802261823166553 0.10825537752205308 0.8094870916152616 0.8557312622688249 0.2288716008850189 0.772464492184712
17 0.8804832076764908 0.12093470764189228 0.8100297007082476 0.8559970379541466 0.2339847262864892 0.7845264435086717
18 0.8805117660498059 0.1338331396345762 0.8113148275074252 0.8560729738642384 0.23920633787738205 0.781885661266148
19 0.8805117660498059 0.14696019966848933 0.8135994973726297 0.856376717504606 0.24433944757690387 0.7812433088287773
20 0.880625999543066 0.1611637167298569 0.8146561571852867 0.8566424931899276 0.2507401327528371 0.7820284062522304
21 0.8807687914096413 0.17627221978775698 0.8156842586246288 0.8567563970550653 0.256835343658554 0.7878095781885661
22 0.8804546493031757 0.19090441442642941 0.8163982179575051 0.8566045252348816 0.26349439725929624 0.7888801655841838
23 0.8805974411697509 0.20597481281079125 0.8171978524103267 0.8662261853064385 0.2704218114338734 0.7786025265862536
24 0.8807402330363262 0.21991159715739136 0.8182830705962988 0.8662261853064385 0.2774762686460638 0.7824566412104775
25 0.8801405071967101 0.23407700954522073 0.8197395476353667 0.8664539930367141 0.2846477767468418 0.7838840910713011
26 0.880654557916381 0.24897593689866063 0.8212816997943797 0.8662261853064385 0.29145243023338807 0.7947327100135608
27 0.8807402330363262 0.2629508259187989 0.8222526844870917 0.8666438328119439 0.29855256584112483 0.7921633002640782
28 0.8805974411697509 0.2764113018461714 0.8233093442997487 0.8667957046321275 0.30561273285275853 0.7921633002640782
29 0.8807973497829563 0.28980509459485204 0.8242517706191456 0.866605864856898 0.31239597459139246 0.7883091856398544
30 0.8807687914096413 0.30395145464591233 0.8250799634452821 0.866567896901852 0.3186182285347227 0.7912354578545429
31 0.8805403244231209 0.31744050907843846 0.8263079734978296 0.8666818007669898 0.32470772964099637 0.79287702519449
32 0.8808830249029015 0.33130108407796216 0.828078592643363 0.8670614803174492 0.33004639212047676 0.7835272286060952
33 0.880568882796436 0.34533313010840777 0.8293351610692254 0.8666818007669898 0.336123046178003 0.8022981942759261
34 0.880625999543066 0.36060357802884524 0.8307345213616633 0.8673652239578167 0.34156448504746273 0.7929483976875312
35 0.8809401416495316 0.3764646483891249 0.8315912725611149 0.8555480257110571 0.3475711940618086 0.7974448647491257
36 0.8807973497829563 0.39113494770133556 0.8327621658670322 0.8557378654862868 0.35230890014988225 0.7989436871029905
37 0.8805403244231209 0.4070912797454608 0.8338188256796892 0.8555859936661031 0.3578174291628007 0.7925201627292842
38 0.8805403244231209 0.4228666145902795 0.8349040438656614 0.8558517693514247 0.3632246092356006 0.7851687959460424
39 0.8808544665295864 0.43863242326671364 0.8359607036783184 0.8558897373064707 0.3682620797944472 0.7899507529798016
40 0.8807687914096413 0.4542077085754568 0.8364747543979895 0.8561555129917922 0.3736292912711441 0.7929483976875312
41 0.8805117660498059 0.4696019966848934 0.837217272104181 0.8557378654862868 0.37781600171293983 0.796017414888302
42 0.880568882796436 0.48446281936479507 0.8380454649303176 0.856345352767022 0.3828634644208122 0.7955178074370137
43 0.8804260909298607 0.4986758625945472 0.8391306831162897 0.8565351925422516 0.3873071158375562 0.796017414888302
44 0.880568882796436 0.5126983824566083 0.8397018505825908 0.8567250323174813 0.3912511598030119 0.7903789879380487
45 0.8805117660498059 0.5254253434183702 0.8407585103952478 0.8565351925422516 0.3955049603882664 0.787738205695525
46 0.8804546493031757 0.5370948996894469 0.8414439113548092 0.8568009682275732 0.3995432160445364 0.7927342802084076
47 0.8808830249029015 0.5487358774553699 0.8420721955677405 0.8568009682275732 0.4040882164013989 0.7916636928127899
48 0.880654557916381 0.5591479794996856 0.8424720127941513 0.8567250323174813 0.4074455784740561 0.7898793804867604
49 0.8807402330363262 0.5684740983481624 0.843385880740233 0.8566111284523434 0.41264577831703664 0.7898793804867604
50 0.8808544665295864 0.5774668013031798 0.8440427233264793 0.8568389361826192 0.4173121119120691 0.7905217329241311
51 0.8808830249029015 0.5864213995846591 0.8442711903129998 0.8733981629530532 0.4216173006923132 0.7893797730354721
52 0.8808544665295864 0.5946139043953741 0.8447281242860407 0.8736259706833287 0.4250374705588466 0.781885661266148
53 0.8808830249029015 0.6026349381751672 0.8451564998857665 0.8740056502337882 0.4294754121761473 0.7848833059738777
54 0.880568882796436 0.6095604625907367 0.8457847840986977 0.8741195540989259 0.43359645992434515 0.7898080079937192
55 0.8805974411697509 0.616600301026921 0.8461846013251085 0.874043618188834 0.43737777460566696 0.7871672257511955
56 0.8810829335161069 0.6235639301160287 0.8464701850582591 0.8741195540989259 0.44219970023552924 0.7867389907929484
57 0.8806831162896961 0.6302417741535999 0.8472127027644505 6.669533223640374e-05 0.44677895938905143 0.7881664406537721
58 0.8799120402101896 0.6364052050984054 0.8476125199908613 0.42534575980182404 0.4505845407180073 0.7804582114053243
59 0.8808830249029015 0.6422352201497513 0.8480694539639022 0.7070261745912075 0.45431446720433943 0.7838840910713011
60 0.8807116746630111 0.6479318688437137 0.848440712816998 0.7087347325682749 0.45836271500963527 0.78381271857826
61 0.8806831162896961 0.653352258654524 0.848983321909984 0.709911739174699 0.4633088287773892 0.7853115409321247
62 0.8804260909298607 0.6583249185512603 0.8495544893762851 0.768648599737237 0.4674641353222468 0.785811148383413
63 0.8807402330363262 0.6631832644273821 0.8503255654557916 0.7706609013546718 0.4706816073085433 0.7868103632859896
64 0.8807116746630111 0.667993979461581 0.8508681745487777 0.7732047543427498 0.4727585468560417 0.7820284062522304
65 0.8808830249029015 0.6726618019700116 0.851496458761709 0.7818234801381785 0.47676111626579115 0.7790307615445008
66 0.8808544665295864 0.6772153104578277 0.8524960018277359 0.7828486149244189 0.4803425879665977 0.784240953536507
67 0.880654557916381 0.6816068740831063 0.8530100525474069 0.7846331088115781 0.4833273856255799 0.7847405609877953
68 0.8809687000228467 0.6855983386362338 0.8533813114005027 0.7701181177518809 0.48630076368567554 0.7875954607094425
69 0.8808830249029015 0.689380227484901 0.8538953621201736 0.775811546224191 0.4892926985939619 0.7812433088287773
70 0.8807687914096413 0.6931430639967993 0.8541523874800091 0.7779757196618097 0.49312682892013415 0.7848833059738777
71 0.8802261823166553 0.6971821593918495 0.8546664381996801 0.7798361494590609 0.49539647419884375 0.7836699735921776
72 0.880625999543066 0.7009259435669785 0.8552376056659813 0.780975188110439 0.49828991506673326 0.7801727214331596
73 0.8806831162896961 0.7048507249414141 0.8560657984921178 0.8026820231865643 0.5027820997787452 0.7823138962243951
74 0.8804832076764908 0.7082325147179301 0.8562942654786383 0.8033654463773914 0.5045978160017129 0.7845264435086717
75 0.8802547406899703 0.7119572465562901 0.8567511994516792 0.8045424529838154 0.507357076582685 0.780315466419242
76 0.8800262737034499 0.715386667174729 0.85715101667809 0.805491651859964 0.5104917564770537 0.7864535008207837
77 0.8804832076764908 0.7184540933945548 0.8575508339045008 0.8002212786817579 0.5120405395760473 0.7788166440653772
78 0.8799691569568198 0.7214453102673043 0.8581791181174321 0.8009047018725848 0.5138148597530512 0.778745271572336
79 0.8799405985835047 0.7245889458342065 0.858664610463788 0.8018159327936873 0.5169052887017344 0.7725358646777531
80 0.8810543751427918 0.7278659477584926 0.8595784784098698 0.8029170034900197 0.5202897723217472 0.7738205695524945
81 0.8804546493031757 0.7309714786518566 0.8601210875028559 0.8035624587258007 0.5226607665405753 0.7818142887731069
82 0.8804832076764908 0.7337054889782232 0.8604352296093215 0.8044736896469032 0.5256712582970523 0.7760331168367711
83 0.8805403244231209 0.736582391830358 0.8608064884624171 0.8048913371524087 0.5285689815145242 0.7803868389122832
84 0.8809115832762165 0.7394878731876464 0.8615490061686086 0.8056886642083734 0.5312654343016202 0.7748911569481122
85 0.8807116746630111 0.7422790405243203 0.8620630568882797 0.805954439893695 0.5335821854257369 0.7759617443437299
86 0.8804832076764908 0.7450511555242251 0.8624628741146905 0.8314725857730572 0.5358361287559774 0.7792448790236243
87 0.8803689741832306 0.7475184331358241 0.8631197167009367 0.8317763294134246 0.5389137106559132 0.7731782171151238
88 0.8804260909298607 0.7499857107474232 0.8634909755540324 0.8323838166941597 0.5391221183355934 0.7753193919063592
89 0.8809972583961617 0.7522815173281003 0.8640335846470185 0.832801464199665 0.5428663193205339 0.7726072371707944
90 0.8804260909298607 0.7544344313830091 0.8645476353666895 0.8333709835253542 0.5453929055741917 0.7780315466419242
91 0.8794836646104638 0.756396822070227 0.8649760109664153 0.8271710880555736 0.5470301905645564 0.7758189993576475
92 0.8805117660498059 0.7583973174309829 0.865347269819511 0.8272470239656655 0.5487474127471272 0.772036257226465
93 0.8805974411697509 0.76058833615943 0.865804203792552 0.8294877593865215 0.5503704232388837 0.7752480194133181
94 0.8801690655700252 0.7625316745098787 0.8660612291523875 0.8299433748470728 0.5524487902362429 0.7761758618228535
95 0.880654557916381 0.7641797016404062 0.8665467214987435 0.8297915030268892 0.553759189208479 0.7661123403040468
96 0.8805974411697509 0.765884885781241 0.8670893305917295 0.8303610223525782 0.556074512882735 0.7678966526300763
97 0.8805974411697509 0.7675805437536913 0.8675462645647704 0.8307027339479918 0.5576375704803369 0.772464492184712
98 0.8807687914096413 0.7692571493893726 0.8676604980580306 0.8480695339958699 0.5589865105988152 0.7684676325744059
99 0.8806831162896961 0.7709051765199002 0.8679460817911812 0.8500814560428264 0.5604053957604739 0.7762472343158947


==> final-perf-synthetic-mclr-loss.dat <==
GR PerMFL(PM) PerMFL(GM) h-sgd AL2GD DemLearn(C-GEN) DemLearn(C-SPE)
0 1.131476601851246 2.5531016958853927 1.689408056317112 1.6006666426839902 2.552356559753418 2.552356584072113
1 1.0812148394060312 2.3965126107967554 1.3917942199637308 1.5851167721458181 2.5688563121885064 0.9229137273132801
2 1.0404478427340225 2.273689961241578 1.2344735040767079 1.578439760570931 2.601621555224061 0.921648945659399
3 1.0077186574990187 2.172786466850919 1.1274686259495659 1.574034643528777 2.659109928819537 0.9517343039810657
4 0.9831882021897691 2.08608263966115 1.045611180424663 0.5960955914449251 2.752593523155152 0.998389319702983
5 0.9561591343952378 2.009043887371623 0.9803774970727668 0.5935255613315906 2.8934570610076182 1.0561507178097964
6 0.9417752318146138 1.9397046918950742 0.9271489283470413 0.49172262880868367 2.82132583784908 0.9764017456769943
7 0.9247974688460784 1.8761528126430955 0.8831843166338246 0.4788420093256729 2.7557024845317004 0.9658508301526308
8 0.9036605474627134 1.8168012956270034 0.8450708805438942 0.47736733061466124 2.69447007829994 0.9457644549012184
9 0.8930147577394191 1.7613266429400798 0.8116914410555175 0.47588446691724684 2.6376332817524673 0.9341514835506678
10 0.877631422941061 1.7095981522290182 0.7835202791224012 0.47396326614507356 2.5824311021730306 0.911024262830615
11 0.8623000241218028 1.6607397472116832 0.7580616606515593 0.47301856298625833 2.530202986885607 0.9034665753692388
12 0.8538432113478773 1.6146364404804736 0.7347668409619889 0.4286209067924943 2.480139091485739 0.8869254303723574
13 0.8432037459320011 1.5710688616144437 0.7144982048385023 0.4041107911395868 2.432655381722748 0.8730176298320294
14 0.8319690929180023 1.5296268888598155 0.6969123824644449 0.402820223640275 2.387477404271066 0.8658574450016022
15 0.8233094551334467 1.490433814270295 0.6807282072838131 0.4020803768795348 2.3440110309988267 0.856033838391304
16 0.8123175533132727 1.453087309683064 0.6655626512701337 0.3962571937273912 2.302250703638047 0.8371104856953024
17 0.8063140607624125 1.4175983627837379 0.6522981235363834 0.39525203475734316 2.262463497526944 0.8374537299573421
18 0.7957422462713417 1.384237066216393 0.6397992614090702 0.3944897001404161 2.2240060787670317 0.8216671928390861
19 0.7844788464054425 1.352135137289854 0.6277288864376285 0.3936299614044405 2.188275336360931 0.8146689744666219
20 0.7770279179204553 1.3215852828383594 0.6172130463573795 0.393077525804618 2.1528428947202856 0.8021325993165374
21 0.7718870225722836 1.2926460186759992 0.6075223313092586 0.39216860299406386 2.1198235437490043 0.8007276936247945
22 0.7643467872007261 1.2651216106822791 0.5979071955498915 0.3914499000090707 2.087502552764118 0.7891992121934891
23 0.7576841612767384 1.2385455932736966 0.5889377467621945 0.38787161381146873 2.0565655328147114 0.7816448056325317
24 0.7519652625596912 1.2136036746909138 0.5812530901052376 0.38725164975644366 2.0271814596638085 0.777245055064559
25 0.7464318768602407 1.1898338610829462 0.5735018902073338 0.38660860459593416 1.9985214415356518 0.7782700734212995
26 0.7381133683849022 1.1669185316772421 0.56595455916581 0.38598573918106305 1.9712400435283783 0.7588514599204064
27 0.7312406349144698 1.1451262459524432 0.5591783599818654 0.3853665908438222 1.945002000260353 0.7594698744639754
28 0.728204775708118 1.12432911235854 0.5529453276716358 0.38481013227220034 1.9200153358675538 0.753255350664258
29 0.7226027808554655 1.104475131034539 0.5464604573623486 0.3841715086728619 1.8958412911325688 0.7504420347139239
30 0.7156900573199451 1.0855234175688493 0.5405058691919409 0.3836553632449156 1.8725757673613725 0.7409071993455291
31 0.7109317506296199 1.0673828125 0.5354680494274047 0.3836466313568167 1.8501662428647279 0.7388926454260946
32 0.7047427450611631 1.0499580040434684 0.530254696067512 0.38283638258958874 1.8291296495504679 0.7391857898235321
33 0.7006420385785308 1.0335369717734022 0.5250206490425805 0.38279250068060744 1.8082870094008745 0.7291724655777216
34 0.6972837674576438 1.0176368963416629 0.5200429022625371 0.3815264047148213 1.7893331817284228 0.7310754400491715
35 0.6947458676080984 1.0024276397020344 0.5154162226732065 0.39665406539931974 1.770023896938562 0.7230735579505563
36 0.6878305249149604 0.9878396344729181 0.5109006530050548 0.3961592213289651 1.752171985128522 0.7190561925992369
37 0.6839362847108654 0.9738586988740433 0.5065426563927918 0.39573444556236836 1.734127707257867 0.717892169430852
38 0.6780719269232027 0.9604105382637208 0.502459645679832 0.39512019153183264 1.7175322271056472 0.7203355480730533
39 0.6757226064221233 0.9475859288120625 0.49847748172264106 0.3948577992214114 1.7013592407360674 0.712561485953629
40 0.6711839895622097 0.9352042125253484 0.49445939668651473 0.3944795564465946 1.685481706932932 0.7115868857130409
41 0.6696850009403414 0.9234104651828351 0.4904901174641592 0.39402661060788247 1.6702835730820893 0.7061149076744914
42 0.6663498550647609 0.9121481513091189 0.4869554052076194 0.39367542556274804 1.6559484622702003 0.7079331646859646
43 0.6628405032666644 0.9011509472918166 0.48351194587831275 0.3935614938890494 1.6416661592885853 0.7015416755154729
44 0.6592380755503042 0.8907699480154707 0.4803072724790096 0.3929467207653783 1.627986934364587 0.6965427112951875
45 0.6552241206785177 0.8807746037278407 0.477405027790867 0.39285488762801496 1.614916500284523 0.6966826396435499
46 0.6538675886782888 0.8710975829135867 0.4742280760937857 0.39208463684077316 1.602578122524917 0.6982305521145463
47 0.6505657252690195 0.8617264286035521 0.4712254866525303 0.39184094115274637 1.589941274762899 0.6940854135155677
48 0.6455470359823706 0.8526917402245372 0.4681708562692769 0.3915201879426744 1.5785440619692204 0.6881097380071879
49 0.6432453713735526 0.8439606824834827 0.46532137763807974 0.39126639774706823 1.5666926039937883 0.690846285764128
50 0.6412081139203245 0.8355872994619612 0.4624763891417495 0.39076673352617064 1.5556599073749036 0.6883993249759078
51 0.6381411442320272 0.8276522101090796 0.45958744752398906 0.34550125855825337 1.5448918749205771 0.6865781188197434
52 0.6351063071359652 0.8198144767613005 0.4570146560233179 0.34520844368229 1.5350517846655096 0.6860901929624379
53 0.6330253544678485 0.8122747524448878 0.4543505279283042 0.34501336662810494 1.5248702684901654 0.6849816131778061
54 0.630983944691568 0.8050023099692549 0.4517128107507996 0.34471706641251815 1.5145845476865765 0.6730569387972355
55 0.626923994856741 0.7980159306109766 0.44908039249021875 0.34429138223293443 1.5054452700603749 0.6805404400266707
56 0.6241812257759861 0.7912411280826847 0.4468176712966929 0.34403798135717983 1.4962211829334497 0.678607208430767
57 0.6239987790892588 0.7846848016288349 0.4445326667630512 2.426725017585948 1.4871812594581397 0.6754107715934515
58 0.6230234942271211 0.7783992066379931 0.44202070125085674 1.438200387061611 1.4783961115859447 0.6760385039262473
59 0.6162743083379669 0.7723271049339308 0.44003525285762224 1.241960211823007 1.4702741605613383 0.6749044006876648
60 0.6154127971274612 0.7663475042110944 0.4380207998664896 1.176247396095731 1.4621081741090864 0.6733995593525469
61 0.6146282635981553 0.7606414457545627 0.4357994102249686 1.1293447729253119 1.4541857583194975 0.6696713737025857
62 0.6133175987971806 0.7551030133855564 0.433667070276802 1.1470455795750565 1.4467081977713854 0.6706161215342581
63 0.6099836027956761 0.749698860755871 0.4316079669383282 1.1234937307729453 1.4387272272519767 0.6633210193738341
64 0.6076951617387323 0.7443723246263165 0.42958358545022274 1.1059895023885769 1.4318391452759507 0.671132545620203
65 0.6082673518553346 0.7394118317442926 0.427744442942155 1.0927059832100134 1.4245283349249511 0.6696647652611136
66 0.6047099608736181 0.7344538941379931 0.42589194158563226 1.0787447323260722 1.4174434182513505 0.6603822107054294
67 0.6033685688820567 0.7297299559061621 0.4239094773192969 1.0696271394884895 1.4103482915703205 0.6580080947838723
68 0.601868238740433 0.7251537764930988 0.4219546231990376 0.9809250364555868 1.4038744258940221 0.6599821798503399
69 0.5996151882522732 0.72066658455714 0.42019560589266336 0.747688560315995 1.3974216638177632 0.6595000695995986
70 0.5962061310263622 0.7162626946097992 0.41833010824515937 0.7407216630335514 1.3907421577133237 0.6574141034856439
71 0.5948142723392424 0.7119476004938837 0.41663278148739147 0.7347399118268823 1.3844824742410333 0.6583759116195143
72 0.5946510541023419 0.7078640782404985 0.4150762106965387 0.7289804066383239 1.3787537814874204 0.660124594271183
73 0.5929447687373258 0.7038163298472558 0.41369297026716356 0.7053227289902375 1.3729031119171529 0.6566175300441682
74 0.5906062442761824 0.6998942371377641 0.41214671841979383 0.7006044690141574 1.3675091841075568 0.659459267873317
75 0.5885058076306666 0.6960425422744816 0.41028969903936774 0.6968375028258078 1.3615943931274115 0.6538912203535437
76 0.5889353494799503 0.692377638066658 0.4089821773439285 0.6919580644311879 1.356079388733953 0.658980281483382
77 0.586111833686302 0.6888139866594165 0.40748623731829736 0.6762762362090348 1.3508418522298336 0.651353746522218
78 0.5849047214340616 0.6853384283827763 0.406126535235678 0.6729640697634524 1.3457468810595574 0.6526641447842121
79 0.5840155493638386 0.6819202999280435 0.4046077540892021 0.6698705527621139 1.3401532095823436 0.649198215957731
80 0.5820553334737032 0.6785624759804082 0.403227999789382 0.6658663053937678 1.3350498709361998 0.6513319834508002
81 0.5796165144403742 0.6753490251112056 0.40161322457947796 0.6629911597510653 1.3302015230242166 0.6462487941607833
82 0.5784440900560934 0.672212743568882 0.4000727736516878 0.6601670335479557 1.3254975149501116 0.6509430008754135
83 0.5798534523819259 0.6691055282879244 0.39871343412654214 0.6579998382467274 1.3208889770805836 0.650741096176207
84 0.5773006041693923 0.666120199659024 0.39737450937607094 0.6551512961272138 1.316209799893573 0.645967654697597
85 0.575624471057925 0.6632650623282855 0.3961620614058573 0.6523118566766101 1.3118164315294474 0.6483874222636223
86 0.573781031268398 0.6603030505903709 0.39484681444732406 0.6276300930385732 1.3071634836927055 0.6458693858608604
87 0.5725041599888795 0.6574606896382548 0.39354936069403984 0.6253193777549289 1.3029431652467698 0.6459682784788311
88 0.5719575226295218 0.6548163625547851 0.3922129738458847 0.6232703595676852 1.2992422346390784 0.6502693383209407
89 0.5705324453579839 0.6521847479680447 0.3909964540763508 0.6209123790001592 1.2947960917398333 0.6459905061870813
90 0.5691154810868712 0.6495464257825276 0.38987902405328995 0.6189925964645879 1.2909471368677914 0.643535887952894
91 0.5691020020074246 0.6470172138704455 0.3888605443315199 0.6434035496612553 1.2870165500674398 0.6426658981107175
92 0.5661979950284556 0.6445446013156604 0.3876981850707534 0.6417295762643336 1.2830576926469803 0.6428758691437543
93 0.5660777693056191 0.6420763966115 0.3864600791870145 0.5141587077555109 1.2790950286846607 0.6416697185300291
94 0.5666649077852096 0.6397206240392164 0.3854358543237377 0.5128805336048066 1.2749547095701097 0.6362561271898448
95 0.5644670512526984 0.6374031806027998 0.38421236229509365 0.5113504231625511 1.271633456231281 0.6436056853272021
96 0.5640122121737424 0.6351434225158632 0.38291401609264336 0.5095943310855141 1.267625115356222 0.6403469290584326
97 0.5627780139988225 0.6329325340771571 0.3818612886341244 0.5082121251087647 1.263939910404384 0.6370737907290459
98 0.5623432338343036 0.6307899353821875 0.38094650034984007 0.4550153079695395 1.2607080153677612 0.6406389523297549
99 0.5607590267670243 0.6286937788235102 0.379700780759153 0.4690400474461726 1.2572596381846817 0.6378662778809666


==> final-pm-gm-tr-cnn-mnist-acc.dat <==
GR  pt20  pt30  pt10  pt40  pt50  gt20  gt30  gt10  gt40 gt50
0 0.84	0.85	0.64	0.87	0.91	0.64	0.72	0.41	0.72	0.74
5 0.94	0.95	0.9	0.95	0.96	0.86	0.87	0.8	0.88	0.88
10  0.95	0.96	0.93	0.96	0.97	0.89	0.9	0.86	0.91	0.91
15  0.96	0.96	0.94	0.97	0.97	0.91	0.92	0.88	0.93	0.93
20  0.96	0.97	0.95	0.97	0.98	0.92	0.93	0.89	0.94	0.94
25  0.97	0.97	0.96	0.98	0.98	0.93	0.94	0.9	0.94	0.95
30  0.97	0.97	0.96	0.98	0.98	0.93	0.94	0.91	0.95	0.95
35  0.97	0.97	0.96	0.98	0.98	0.94	0.94	0.92	0.95	0.95
40  0.97	0.97	0.96	0.98	0.98	0.94	0.94	0.92	0.95	0.95
45  0.97	0.97	0.97	0.98	0.98	0.94	0.94	0.93	0.95	0.95
50  0.97	0.97	0.97	0.97	0.98	0.94	0.94	0.93	0.94	0.95



==> final-pm-gm-tr-cnn-mnist.dat <==
GR   pt20  pt30  pt10  pt40  pt50  gt20  gt30  gt10  gt40  gt50
0   0.14	0.11	0.25	0.1	0.09	2.3	2.3	2.3	2.3	2.3
5 0.04	0.03	0.06	0.03	0.03	0.69	0.56	0.86	0.51	0.42
10  0.03	0.02	0.04	0.02	0.02	0.53	0.41	0.58	0.38	0.31
15  0.02	0.02	0.03	0.01	0.01	0.47	0.34	0.47	0.32	0.24
20  0.02	0.01	0.03	0.01	0.01	0.44	0.3	0.42	0.27	0.2
25  0.01	0.01	0.02	0.01	0.01	0.41	0.28	0.38	0.27	0.18
30  0.01	0.01	0.02	0.01	0.01	0.39	0.27	0.35	0.29	0.2
35  0.01	0.01	0.02	0.01	0.01	0.4	0.29	0.33	0.28	0.2
40  0.01	0.01	0.01	0.01	0.01	0.38	0.29	0.3	0.36	0.22
45  0.01	0.01	0.01	0.01	0.01	0.36	0.37	0.27	0.42	0.29
50  0.01	0.01	0.01	0.01	0.01	0.41	0.39	0.3	0.46	0.36


==> final-pm-gm-tr-mclr-mnist-acc.dat <==
GR pt30  pt20  pt50  pt40  pt10  gt30  gt20  gt50  gt40  gt10
0 0.82	0.75	0.83	0.82	0.65	0.56	0.52	0.59	0.56	0.36
5 0.92	0.91	0.92	0.92	0.81	0.82	0.81	0.84	0.83	0.64
10  0.93	0.92	0.94	0.93	0.86	0.86	0.84	0.86	0.86	0.72
15  0.93	0.93	0.94	0.94	0.89	0.87	0.86	0.87	0.87	0.77
20  0.94	0.93	0.94	0.94	0.9	0.88	0.87	0.88	0.88	0.8
25  0.94	0.94	0.94	0.94	0.91	0.88	0.87	0.88	0.88	0.81
30  0.94	0.94	0.94	0.94	0.92	0.88	0.88	0.89	0.89	0.83
35  0.94	0.94	0.94	0.94	0.92	0.89	0.88	0.89	0.89	0.84
40  0.94	0.94	0.94	0.94	0.93	0.89	0.88	0.89	0.89	0.84
45  0.94	0.94	0.94	0.94	0.93	0.89	0.89	0.89	0.89	0.85
50  0.94	0.94	0.94	0.94	0.93	0.89	0.89	0.89	0.89	0.85


==> final-pm-gm-tr-mclr-mnist.dat <==
GR  pt30  pt20  pt50  pt40  pt10  gt30  gt20  gt50  gt40  gt10
0 0.14	0.15	0.14	0.14	0.17	2.4	2.4	2.4	2.4	2.4
5 0.08	0.09	0.08	0.08	0.11	0.87	0.93	0.77	0.86	1.32
10  0.07	0.08	0.07	0.07	0.09	0.63	0.68	0.56	0.63	0.99
15  0.07	0.07	0.06	0.06	0.08	0.53	0.57	0.47	0.53	0.83
20  0.06	0.07	0.06	0.06	0.08	0.47	0.5	0.42	0.47	0.74
25  0.06	0.06	0.06	0.06	0.07	0.43	0.46	0.39	0.43	0.67
30  0.06	0.06	0.07	0.07	0.07	0.41	0.43	0.38	0.4	0.61
35  0.07	0.06	0.07	0.07	0.07	0.39	0.4	0.37	0.39	0.57
40  0.07	0.06	0.08	0.07	0.07	0.37	0.39	0.37	0.38	0.54
45  0.07	0.07	0.09	0.08	0.06	0.37	0.37	0.38	0.38	0.52
50  0.08	0.07	0.11	0.09	0.06	0.37	0.36	0.4	0.39	0.49


==> final-tr-fmnist-cnn-acc.dat <==
GR  pt30  pt50  pt10  pt20  pt40  gt30  gt50  gt10  gt20 gt40
0 0.44	0.5	0.33	0.44	0.44	0.11	0.27	0.11	0.11	0.23
5 0.82	0.89	0.57	0.76	0.84	0.58	0.63	0.29	0.5	0.6
10  0.88	0.89	0.72	0.87	0.89	0.68	0.71	0.47	0.63	0.69
15  0.89	0.9	0.78	0.89	0.9	0.71	0.73	0.56	0.69	0.72
20  0.9	0.91	0.81	0.9	0.9	0.73	0.74	0.6	0.71	0.73
25  0.91	0.92	0.83	0.9	0.91	0.73	0.75	0.63	0.71	0.75
30  0.91	0.92	0.84	0.91	0.92	0.75	0.77	0.65	0.72	0.76
35  0.91	0.93	0.85	0.91	0.92	0.75	0.78	0.67	0.73	0.76
40  0.91	0.93	0.85	0.91	0.92	0.76	0.78	0.69	0.74	0.77
45  0.91	0.93	0.85	0.91	0.93	0.76	0.78	0.7	0.75	0.78
50  0.91	0.93	0.85	0.92	0.93	0.78	0.78	0.71	0.76	0.78


==> final-tr-fmnist-cnn-loss.dat <==
GR  pt30  pt50  pt10  pt20  pt40  gt30  gt50  gt10  gt20 gt40
0 2.09	0.9	2.15	2.12	1.94	2.31	2.31	2.31	2.31	2.31
5 0.1	0.08	0.48	0.13	0.09	1.46	1.08	2.35	1.71	1.34
10  0.08	0.06	0.15	0.08	0.07	1.14	0.9	1.63	1.15	1.1
15  0.06	0.05	0.09	0.07	0.06	0.99	0.86	1.35	1	1.02
20  0.05	0.04	0.08	0.06	0.05	0.93	0.83	1.22	0.92	1.04
25  0.05	0.04	0.07	0.05	0.04	0.89	0.85	1.15	0.89	1
30  0.04	0.03	0.07	0.05	0.04	0.86	0.85	1.12	0.86	0.95
35  0.04	0.03	0.06	0.04	0.03	0.86	0.85	1.11	0.85	0.94
40  0.03	0.03	0.06	0.04	0.03	0.81	1	1.09	0.83	0.93
45  0.03	0.02	0.06	0.04	0.03	0.83	1.1	1.06	0.83	0.92
50  0.03	0.02	0.06	0.04	0.02	0.83	1.16	1.06	0.81	0.95


==> final-tr-fmnist-mclr-acc.dat <==
GR  pt30  pt20  pt50  pt40  pt10  gt30  gt20  gt50  gt40  gt10
0 0.82	0.75	0.83	0.82	0.65	0.56	0.52	0.59	0.56	0.36
5 0.92	0.91	0.92	0.92	0.81	0.82	0.81	0.84	0.83	0.64
10  0.93	0.92	0.94	0.93	0.86	0.86	0.84	0.86	0.86	0.72
15  0.93	0.93	0.94	0.94	0.89	0.87	0.86	0.87	0.87	0.77
20  0.94	0.93	0.94	0.94	0.9	0.88	0.87	0.88	0.88	0.8
25  0.94	0.94	0.94	0.94	0.91	0.88	0.87	0.88	0.88	0.81
30  0.94	0.94	0.94	0.94	0.92	0.88	0.88	0.89	0.89	0.83
35  0.94	0.94	0.94	0.94	0.92	0.89	0.88	0.89	0.89	0.84
40  0.94	0.94	0.94	0.94	0.93	0.89	0.88	0.89	0.89	0.84
45  0.94	0.94	0.94	0.94	0.93	0.89	0.89	0.89	0.89	0.85
50  0.94	0.94	0.94	0.94	0.93	0.89	0.89	0.89	0.89	0.85


==> final-tr-fmnist-mclr-loss.dat <==
GR  pt30  pt20  pt50  pt40  pt10  gt30  gt20  gt50  gt40  gt10
0 0.14	0.15	0.14	0.14	0.17	2.4	2.4	2.4	2.4	2.4
5 0.08	0.09	0.08	0.08	0.11	0.87	0.93	0.77	0.86	1.32
10  0.07	0.08	0.07	0.07	0.09	0.63	0.68	0.56	0.63	0.99
15  0.07	0.07	0.06	0.06	0.08	0.53	0.57	0.47	0.53	0.83
20  0.06	0.07	0.06	0.06	0.08	0.47	0.5	0.42	0.47	0.74
25  0.06	0.06	0.06	0.06	0.07	0.43	0.46	0.39	0.43	0.67
30  0.06	0.06	0.07	0.07	0.07	0.41	0.43	0.38	0.4	0.61
35  0.07	0.06	0.07	0.07	0.07	0.39	0.4	0.37	0.39	0.57
40  0.07	0.06	0.08	0.07	0.07	0.37	0.39	0.37	0.38	0.54
45  0.07	0.07	0.09	0.08	0.06	0.37	0.37	0.38	0.38	0.52
50  0.08	0.07	0.11	0.09	0.06	0.37	0.36	0.4	0.39	0.49


==> final-tr-synthetic-cnn-acc.dat <==
GR  pt50  pt30  pt20  pt10  pt40  gt50  gt30  gt20  gt10  gt40
0 0.78	0.64	0.65	0.6	0.78	0.75	0.58	0.58	0.48	0.76
5 0.83	0.83	0.83	0.68	0.84	0.82	0.81	0.81	0.67	0.82
10  0.85	0.84	0.83	0.69	0.84	0.84	0.82	0.81	0.68	0.83
15  0.86	0.85	0.84	0.7	0.86	0.85	0.84	0.82	0.68	0.85
20  0.87	0.86	0.85	0.7	0.87	0.86	0.85	0.84	0.68	0.86
25  0.87	0.87	0.85	0.7	0.87	0.87	0.86	0.85	0.69	0.86
30  0.88	0.87	0.86	0.71	0.88	0.87	0.87	0.85	0.69	0.87
35  0.88	0.88	0.86	0.71	0.88	0.88	0.87	0.85	0.7	0.87
40  0.88	0.88	0.87	0.72	0.88	0.88	0.88	0.86	0.71	0.88
45  0.88	0.89	0.87	0.72	0.88	0.88	0.88	0.86	0.71	0.88
50  0.88	0.89	0.88	0.72	0.89	0.88	0.88	0.87	0.72	0.88


==> final-tr-synthetic-cnn-loss.dat <==
GR  pt50  pt30  pt20  pt10  pt40  gt50  gt30  gt20  gt10  gt40
0 0.45	0.62	0.64	0.86	0.47	2.34	2.34	2.34	2.34	2.34
5 0.36	0.38	0.4	0.75	0.37	0.84	1.14	1.26	1.55	0.93
10  0.32	0.35	0.36	0.72	0.33	0.51	0.76	0.86	1.25	0.57
15  0.3	0.32	0.34	0.7	0.31	0.42	0.56	0.65	1.09	0.46
20  0.29	0.31	0.33	0.69	0.3	0.39	0.47	0.54	1	0.43
25  0.28	0.3	0.31	0.68	0.29	0.39	0.43	0.49	0.93	0.41
30  0.28	0.29	0.3	0.67	0.28	0.4	0.41	0.46	0.89	0.42
35  0.28	0.28	0.29	0.66	0.28	0.41	0.41	0.45	0.87	0.43
40  0.29	0.28	0.29	0.65	0.27	0.44	0.41	0.44	0.85	0.45
45  0.31	0.27	0.28	0.65	0.28	0.48	0.43	0.44	0.84	0.48
50  0.34	0.27	0.28	0.64	0.29	0.53	0.44	0.44	0.84	0.53


==> final-tr-synthetic-mclr-acc.dat <==
GR  pt10  pt30  pt40  pt50  pt20  gt10  gt30  gt40  gt50  gt20
0 0.54	0.68	0.77	0.77	0.69	0.38	0.6	0.73	0.74	0.57
5 0.68	0.81	0.82	0.83	0.82	0.65	0.79	0.81	0.82	0.79
10  0.68	0.83	0.83	0.84	0.82	0.66	0.81	0.82	0.83	0.8
15  0.69	0.83	0.84	0.85	0.83	0.67	0.82	0.82	0.84	0.81
20  0.7	0.84	0.85	0.86	0.84	0.68	0.83	0.83	0.85	0.82
25  0.7	0.85	0.85	0.86	0.84	0.69	0.84	0.84	0.86	0.83
30  0.7	0.85	0.86	0.86	0.85	0.69	0.84	0.85	0.86	0.84
35  0.71	0.86	0.86	0.86	0.85	0.69	0.85	0.85	0.86	0.84
40  0.71	0.86	0.86	0.86	0.85	0.7	0.85	0.86	0.86	0.84
45  0.71	0.86	0.86	0.86	0.85	0.7	0.85	0.86	0.86	0.85
50  0.72	0.86	0.86	0.86	0.86	0.71	0.86	0.86	0.86	0.85


==> final-tr-synthetic-mclr-loss.dat <==
GR  pt10  pt30  pt40  pt50  pt20  gt10  gt30  gt40  gt50  gt20
0 0.74	0.43	0.43	0.42	0.44	2.4	2.4	2.4	2.4	2.4
5 0.71	0.39	0.38	0.38	0.39	1.52	1.08	0.92	0.87	1.17
10  0.69	0.37	0.36	0.35	0.37	1.23	0.76	0.63	0.6	0.84
15  0.68	0.35	0.34	0.34	0.36	1.08	0.62	0.53	0.49	0.68
20  0.67	0.34	0.33	0.33	0.35	0.99	0.54	0.47	0.44	0.59
25  0.66	0.33	0.33	0.32	0.34	0.94	0.5	0.44	0.4	0.54
30  0.65	0.33	0.32	0.32	0.33	0.91	0.46	0.42	0.39	0.5
35  0.65	0.32	0.32	0.32	0.33	0.89	0.44	0.4	0.38	0.48
40  0.64	0.32	0.32	0.32	0.32	0.87	0.43	0.39	0.38	0.46
45  0.64	0.32	0.32	0.33	0.32	0.87	0.42	0.39	0.38	0.45
50  0.64	0.32	0.33	0.34	0.32	0.86	0.42	0.4	0.4	0.44


==> hyperparameters_emnist_beta_acc_cnn.dat <==
GR  pbeta_0.5  pbeta_0.8  pbeta_0.98  gbeta_0.5  gbeta_0.8  gbeta_0.98
5     0.967896    0.967896    0.967896    0.087806    0.088176    0.089140
10     0.974894    0.974450    0.975117    0.138695    0.199222    0.244107
15     0.954232    0.975783    0.974117    0.236323    0.380356    0.452001
20     0.968118    0.976450    0.980227    0.355004    0.524648    0.615715
25     0.977338    0.980338    0.981560    0.453892    0.651816    0.739548
30     0.973450    0.980671    0.980338    0.541105    0.742661    0.782876
35     0.981782    0.984559    0.985114    0.616790    0.778651    0.802187
40     0.981671    0.985670    0.987003    0.689251    0.798517    0.812231
45     0.983559    0.984670    0.985781    0.739807    0.808673    0.817087
50     0.983004    0.987225    0.987558    0.769199    0.815308    0.817309

==> hyperparameters_emnist_beta_acc_mclr.dat <==
GR    pbeta_0.1  pbeta_0.3  pbeta_0.5  gbeta_0.1  gbeta_0.3  gbeta_0.5
5     0.976450    0.976450    0.976450    0.014381    0.015678    0.017902
10     0.976561    0.976672    0.976672    0.018755    0.033247    0.054374
15     0.976005    0.975783    0.975783    0.024870    0.061749    0.126205
20     0.976672    0.976339    0.975894    0.030208    0.105523    0.203669
25     0.976339    0.976116    0.975561    0.038918    0.153225    0.268162
30     0.975339    0.975228    0.975228    0.046479    0.197146    0.320645
35     0.976339    0.976228    0.975561    0.056709    0.238844    0.367087
40     0.976005    0.975339    0.975339    0.069644    0.275834    0.403781
45     0.976116    0.975339    0.974117    0.083988    0.306931    0.433840
50     0.976672    0.975894    0.973673    0.100111    0.335397    0.458933

==> hyperparameters_emnist_beta_loss_cnn.dat <==
GR     pbeta_0.5  pbeta_0.8  pbeta_0.98  gbeta_0.5  gbeta_0.8  gbeta_0.98
5     0.121705    0.121705    0.121705    2.295498    2.290145    2.286641
10     0.098917    0.094803    0.091451    2.229981    2.157798    2.104083
15     0.128721    0.086778    0.083271    2.119807    1.904648    1.735456
20     0.102555    0.083042    0.073040    1.960575    1.545859    1.284239
25     0.084050    0.068898    0.066882    1.752005    1.188444    0.928796
30     0.082443    0.066145    0.063839    1.520035    0.915847    0.727993
35     0.064490    0.051743    0.049111    1.292640    0.747142    0.649587
40     0.065484    0.049455    0.041994    1.090325    0.662877    0.627064
45     0.059093    0.049641    0.047486    0.928740    0.633324    0.641427
50     0.055409    0.050155    0.049189    0.805197    0.626029    0.706666

==> hyperparameters_emnist_beta_loss_mclr.dat <==
GR  pbeta_0.1  pbeta_0.3  pbeta_0.5  gbeta_0.1  gbeta_0.3  gbeta_0.5
5   0.150621    0.150621    0.150621    4.431322    4.401925    4.372618
10     0.149206    0.148793    0.148379    4.357644    4.183107    4.012012
15     0.149564    0.148722    0.147881    4.284429    3.969227    3.667423
20     0.149326    0.148086    0.146854    4.211716    3.761346    3.343874
25     0.149506    0.147814    0.146147    4.139536    3.560530    3.045904
30     0.149810    0.147687    0.145670    4.067925    3.367849    2.776705
35     0.148370    0.145923    0.143697    3.996927    3.184302    2.537520
40     0.148503    0.145636    0.143170    3.926579    3.010691    2.327741
45     0.148579    0.145308    0.142658    3.856922    2.847572    2.145485
50     0.147961    0.144259    0.141481    3.787990    2.695242    1.988276

==> hyperparameters_emnist_gamma_acc_cnn.dat <==
GR     pgamma_0.99  pgamma_0.98  pgamma_0.97  ggamma_0.99  ggamma_0.98  ggamma_0.97
5      0.968229     0.968007     0.967896     0.089288     0.089251     0.089251
10      0.974117     0.974894     0.975450     0.231060     0.235730     0.246331
15      0.975228     0.956121     0.971451     0.355782     0.408006     0.455374
20      0.971562     0.977783     0.980560     0.473573     0.545812     0.620645
25      0.972117     0.979227     0.981560     0.562157     0.665864     0.741030
30      0.977783     0.978227     0.971673     0.652150     0.746850     0.784804
35      0.982115     0.983448     0.985114     0.718421     0.785063     0.803225
40      0.983226     0.985226     0.986781     0.757598     0.805448     0.813269
45      0.983670     0.986336     0.976894     0.783136     0.819830     0.818903
50      0.983559     0.980338     0.986447     0.802001     0.829503     0.816938

==> hyperparameters_emnist_gamma_acc_mclr.dat <==
GR     pgamma_0.98  pgamma_0.99  pgamma_0.97  ggamma_0.98  ggamma_0.99  ggamma_0.97
5      0.976450     0.976450     0.976450     0.023684     0.023795     0.023425
10      0.977005     0.976783     0.976561     0.147887     0.155782     0.140808
15      0.976005     0.976339     0.975561     0.291957     0.307969     0.276649
20      0.976339     0.977338     0.975006     0.394218     0.417717     0.370460
25      0.976116     0.977561     0.974783     0.461305     0.482431     0.435804
30      0.975561     0.976561     0.972117     0.505708     0.529170     0.479503
35      0.976005     0.978227     0.970562     0.541586     0.564529     0.512898
40      0.975228     0.977449     0.968007     0.571275     0.593032     0.541512
45      0.973228     0.977561     0.964786     0.597776     0.619311     0.565604
50      0.971784     0.978671     0.959898     0.620200     0.644070     0.588325

==> hyperparameters_emnist_gamma_loss_cnn.dat <==
GR     pgamma_0.99  pgamma_0.98  pgamma_0.97  ggamma_0.99  ggamma_0.98  ggamma_0.97
5      0.121482     0.121379     0.121705     2.287181     2.286808     2.286440
10      0.095771     0.094486     0.091452     2.150870     2.127578     2.100808
15      0.091025     0.113437     0.087973     1.955555     1.852278     1.725388
20      0.093771     0.081006     0.073151     1.717150     1.499551     1.270531
25      0.089469     0.072728     0.066416     1.471454     1.171568     0.920038
30      0.070457     0.065355     0.086845     1.248773     0.912823     0.721367
35      0.060360     0.052358     0.050946     1.059861     0.748280     0.646369
40      0.057128     0.049842     0.043461     0.908586     0.646861     0.624944
45      0.054184     0.045975     0.079222     0.792618     0.585219     0.640346
50      0.054161     0.057442     0.052587     0.699835     0.557424     0.711342

==> hyperparameters_emnist_gamma_loss_mclr.dat <==
GR  pgamma_0.98  pgamma_0.99  pgamma_0.97  ggamma_0.98  ggamma_0.99  ggamma_0.97
5      0.150622     0.150622     0.150621     4.296471     4.291775     4.301200
10      0.146823     0.146334     0.147364     3.600143     3.591882     3.610637
15      0.144691     0.143764     0.145863     3.007332     3.016777     3.005073
20      0.142077     0.140733     0.144055     2.528096     2.560724     2.511727
25      0.139697     0.138023     0.142664     2.152138     2.203860     2.131512
30      0.137725     0.135724     0.142063     1.859336     1.922907     1.847749
35      0.134465     0.131884     0.141075     1.630162     1.698371     1.640168
40      0.132651     0.129429     0.142630     1.449237     1.515928     1.491290
45      0.131215     0.127031     0.146277     1.305095     1.365356     1.387569
50      0.129892     0.124363     0.152108     1.189472     1.239390     1.319532

==> hyperparameters_emnist_lamda_acc_cnn.dat <==
GR    plamda_0.4  plamda_0.3  plamda_0.2  glamda_0.4  glamda_0.3  glamda_0.2
10     0.968229     0.965452     0.960786     0.089288     0.087991     0.087324
20     0.972895     0.953010     0.967341     0.357191     0.302076     0.220756
30     0.977005     0.968340     0.975117     0.561675     0.492439     0.398369
40     0.982559     0.981893     0.979338     0.718421     0.645441     0.540252
50     0.983892     0.982559     0.981226     0.782987     0.746887     0.661045
60     0.984892     0.983781     0.982893     0.815419     0.791475     0.744885
70     0.987669     0.984781     0.984337     0.834692     0.816494     0.784136
80     0.988447     0.986892     0.985892     0.851520     0.831838     0.805708
90     0.986781     0.986559     0.986336     0.864381     0.844477     0.819718
100     0.986892     0.987003     0.984559     0.873907     0.854818     0.829985

==> hyperparameters_emnist_lamda_acc_mclr.dat <==
GR    plamda_0.4  plamda_0.3  plamda_0.1  glamda_0.4  glamda_0.3  glamda_0.1
5  0.976561     0.976450     0.976339     0.025019     0.020237     0.015382
10      0.977005     0.976783     0.976561     0.181653     0.101927     0.028651
15      0.976339     0.976116     0.975894     0.344552     0.226612     0.048592
20      0.977561     0.977116     0.976228     0.449889     0.327613     0.078466
25      0.977561     0.977005     0.975561     0.510341     0.406709     0.113232
30      0.977116     0.976116     0.974894     0.554930     0.459303     0.151668
35      0.978560     0.977561     0.975783     0.588955     0.498332     0.186175
40      0.977449     0.976672     0.975117     0.618866     0.530393     0.218532
45      0.977894     0.976339     0.974672     0.645960     0.556894     0.247554
50      0.978671     0.978116     0.975117     0.669385     0.578503     0.274055

==> hyperparameters_emnist_lamda_loss_cnn.dat <==
GR    plamda_0.4  plamda_0.3  plamda_0.2  glamda_0.4  glamda_0.3  glamda_0.2
10     0.121482     0.123955     0.133409     2.287181     2.291544     2.295659
20     0.094709     0.130865     0.111461     1.955626     2.052236     2.146719
30     0.082432     0.099147     0.093500     1.472091     1.661445     1.880063
40     0.059767     0.064168     0.073999     1.059871     1.254427     1.530041
50     0.053887     0.058575     0.065970     0.792097     0.941193     1.196923
60     0.046978     0.051856     0.058647     0.626762     0.738404     0.932515
70     0.043276     0.049481     0.054452     0.535456     0.613333     0.758628
80     0.037471     0.043913     0.048543     0.482018     0.542109     0.653559
90     0.040783     0.042582     0.044958     0.454554     0.507813     0.586559
100     0.043911     0.040936     0.044942     0.440214     0.491028     0.555671

==> hyperparameters_emnist_lamda_loss_mclr.dat <==
GR   plamda_0.4  plamda_0.3  plamda_0.1  glamda_0.4  glamda_0.3  glamda_0.1
5 0.150551     0.150766     0.151054     4.272383     4.330897     4.410486
10      0.145823     0.147367     0.149475     3.497740     3.790882     4.233045
15      0.142836     0.145670     0.149662     2.883325     3.315807     4.057168
20      0.139438     0.143440     0.149278     2.414023     2.908655     3.883630
25      0.136382     0.141506     0.149294     2.057720     2.566457     3.713254
30      0.133796     0.139875     0.149433     1.783122     2.281399     3.546934
35      0.129725     0.136634     0.147974     1.566899     2.043856     3.385614
40      0.127057     0.134779     0.148011     1.393124     1.844782     3.230193
45      0.124516     0.132862     0.148056     1.250950     1.676587     3.081499
50      0.121792     0.130497     0.147308     1.132910     1.533254     2.940237

==> hyperparameters_fmnist_beta_acc_cnn.dat <==
GR pbeta_0.2 pbeta_0.3 pbeta_0.1 gbeta_0.2 gbeta_0.3 gbeta_0.1
0 0.7032303512126397 0.7056455670725571 0.7066519070141893 0.07063846955586188 0.06996604243015163 0.07141176075042867
1 0.6968904095803562 0.7000100633994163 0.7001106973935796 0.07003328514272265 0.06996604243015163 0.07063846955586188
2 0.6927644158196639 0.6944751937204388 0.6977961155278253 0.06993242107386612 0.07342904212755942 0.06993242107386612
3 0.6884371540706451 0.695884069638724 0.6937707557612962 0.07248764415156507 0.07662307097468311 0.06999966378643714
4 0.7080607829324745 0.7086645868974539 0.709570292844923 0.07413509060955518 0.07958175032780822 0.06969707157986753
5 0.6921606118546845 0.6969910435745195 0.6950789976854181 0.07662307097468311 0.08381804121978281 0.06999966378643714
6 0.7035322531951294 0.7125893126698198 0.706953808996679 0.07827051743267323 0.0878189826177588 0.07077295498100393
7 0.7111804367515346 0.7171178424071651 0.7072557109791687 0.08082574051037218 0.09121473960259557 0.0725548868641361
8 0.6978967495219885 0.7039347891717822 0.6951796316795814 0.0837844198634973 0.095047574219144 0.07349628484013045
9 0.7141994565764315 0.7218476401328369 0.7162121364596961 0.08681034192919343 0.0998554281679723 0.07430319739098275
10 0.6949783636912549 0.7088658548857805 0.6895441280064406 0.08916383686917931 0.10422620448508893 0.07591702249268735
11 0.7112810707456979 0.7247660259635705 0.7004125993760693 0.09171905994687826 0.1092357865716303 0.0768584204686817
12 0.7170172084130019 0.7337224514440979 0.7060481030492101 0.09403893353057863 0.1148505530713109 0.07736274081296439
13 0.7163127704538593 0.7329173794907919 0.7014189393177015 0.09726658373398783 0.12019634872070739 0.07850586692667182
14 0.7209419341853678 0.7394585891114018 0.70292844923015 0.09995629223682884 0.12456712503782402 0.07985072117809232
15 0.7135956526114522 0.7277850457884674 0.7082620509208011 0.10325118515280907 0.12870255186094207 0.08106109000437077
16 0.7222501761094898 0.738653517158096 0.7110798027573715 0.10620986450593417 0.1330733281780587 0.08311199273778704
17 0.7092683908624333 0.7384522491697696 0.6870282781523599 0.11041253404162324 0.1360320075311838 0.08422149749520896
18 0.729395189695079 0.7472074066619704 0.7173191103954916 0.11397639780788757 0.1384191238274552 0.08556635174662947
19 0.7348294253798934 0.7560631981483346 0.7082620509208011 0.11814544598729113 0.14120969639915273 0.0870120700669065
20 0.7306027976250378 0.7569689040958035 0.7045385931367616 0.1213058534781293 0.1432269777762835 0.0883233029620415
21 0.7381503471872799 0.7653215256113515 0.7224514440978163 0.1239619406246848 0.14558047271626937 0.08926470093803585
22 0.7251685619402234 0.7625037737747811 0.7059474690550468 0.1269542413340954 0.14763137544968563 0.09097939010859699
23 0.7352319613565462 0.76995068934286 0.7140988225822683 0.1301482701812191 0.14911071512624818 0.09198803079716236
24 0.7318104055549964 0.7752842910335112 0.7030290832243131 0.13240090105234845 0.15072454022795279 0.09279494334801466
25 0.7444902888195633 0.7746804870685318 0.7195330582670826 0.13431731836062266 0.15250647211108495 0.09417341895572068
26 0.7527422763409479 0.7878635403039147 0.7161115024655329 0.1363009783814679 0.15445651077564468 0.09575362270113977
27 0.7483143805977659 0.7768944349401228 0.7192311562845929 0.13794842483945802 0.1564065494402044 0.0974346905154154
28 0.751434034416826 0.7943041159303613 0.7251685619402234 0.13936052180344954 0.15835658810476413 0.09881316612312141
29 0.7483143805977659 0.7901781221696689 0.7086645868974539 0.14090710419258312 0.16131526745788924 0.09995629223682884
30 0.751836570393479 0.7870584683506089 0.723659052027775 0.1424536865817167 0.16464378173015498 0.10153649598224793
31 0.7538492502767434 0.7997383516151756 0.7083626849149642 0.1437649194768517 0.16840937363413241 0.10311669972766702
32 0.7644158196638825 0.8064808292241119 0.7220489081211633 0.14527788050969975 0.17254480045725046 0.104427932622802
33 0.7665291335413102 0.7970212337727685 0.7292945557009157 0.14632014255455064 0.17846215916350067 0.10580640823050802
34 0.7639126496930663 0.7868572003622823 0.7250679279460602 0.14773223951854217 0.1844803819386074 0.10805903910163736
35 0.7807185267183254 0.8211733923719432 0.729797725671732 0.14877450156339306 0.1927512355848435 0.11007632047876811
36 0.7689443494012277 0.7951091878836671 0.7185267183254503 0.1496822781831019 0.2031738560333524 0.1116565242241872
37 0.7698500553486968 0.8009459595451344 0.7288920197242629 0.15082540429680932 0.2155128937901355 0.11367380560131796
38 0.7879641742980779 0.8109087249672939 0.7171178424071651 0.1521366371919443 0.22953299936119423 0.11559022290959217
39 0.7763912649693067 0.8198651504478213 0.7330180134849552 0.1534478700870793 0.24382207578253706 0.11757388293043741
40 0.7814229646774681 0.8030592734225621 0.7373452752339741 0.15485996705107083 0.2593215210301584 0.11979289244528124
41 0.7867565663681192 0.7807185267183254 0.7331186474791185 0.15650741350906094 0.27478734492149415 0.12096963991527418
42 0.7915869980879541 0.8242930461910033 0.7392573211230754 0.15781864640419593 0.28880745049255285 0.1223481155229802
43 0.7816242326657945 0.802556103451746 0.7244641239810808 0.15970144235618464 0.3036008472581784 0.12382745519954275
44 0.7912850961054644 0.7824293046191003 0.7367414712689947 0.1617523450896009 0.31832700131123287 0.12540765894496184
45 0.7952098218778303 0.8043675153466842 0.7274831438059777 0.16373600511044614 0.3329186699391453 0.12671889184009683
46 0.7947066519070142 0.8164435946462715 0.7390560531347489 0.1665938203947147 0.3450559795582154 0.12843358101065797
47 0.8000402535976653 0.765522793599678 0.7453959947670323 0.1691826648286992 0.3573277746024275 0.13001378475607706
48 0.7845426184965282 0.7691456173895542 0.740867465029687 0.1718387519752547 0.36849006488921765 0.13139226036378307
49 0.8079903391365604 0.8103049210023145 0.743483948877931 0.17594055744208723 0.37924889890058167 0.13260262919006152
50 0.7950085538895039 0.7541511522592331 0.7355338633390359 0.17926907171435297 0.38832666509767005 0.1331069495343442
51 0.799939619603502 0.7637113817047398 0.74127000100634 0.1836398480314696 0.3960259556870524 0.13435093971690817
52 0.8058770252591325 0.7818255006541209 0.7369427392573211 0.18854856604915443 0.4037252462764348 0.1354604444743301
53 0.818858810506189 0.7541511522592331 0.7493207205393982 0.19480213831825977 0.41088659516524895 0.13633459973775341
54 0.7998389856093389 0.744792190802053 0.751836570393479 0.20206435127593048 0.4179470799852066 0.13730961907003328
55 0.7869578343564456 0.7472074066619704 0.7498238905102144 0.21003261271559695 0.42416703089802643 0.13794842483945802
56 0.8207708563952903 0.745697896749522 0.7548555902183758 0.21837070907440406 0.42954644790370844 0.1386880946777393
57 0.7965180638019523 0.7478112106269498 0.7433833148837677 0.22717950442120835 0.43384998150825405 0.1394950072285916
58 0.8015497635101138 0.7588809499849049 0.7496226225218879 0.23629089197458225 0.43798540833137206 0.1403355411357294
59 0.8106068229848042 0.7145013585589212 0.7511321324343363 0.24671351242309114 0.4426251554987728 0.1413778031805803
60 0.8199657844419845 0.7556606621716816 0.7547549562242125 0.2559593854016071 0.44713041724103153 0.14205023030629055
61 0.8097011170373352 0.7555600281775183 0.7595853879440475 0.266314763137545 0.45207275661500185 0.1427226574320008
62 0.7873603703330985 0.6844117943041159 0.760692361879843 0.2762666845980567 0.456409911575833 0.14319335641999797
63 0.8256012881151253 0.7628056757572708 0.7660259635704941 0.2854116935077161 0.45980566856066973 0.1438321621894227
64 0.7978263057260743 0.7274831438059777 0.7582771460199256 0.29489291598023065 0.4634031536832196 0.14490804559055911
65 0.7838381805373855 0.7006138673643957 0.7637113817047398 0.30423965302760314 0.46669804659919983 0.1456477154288404
66 0.8112106269497836 0.73160913756667 0.7639126496930663 0.314595030763541 0.47056450257203375 0.1462192784856941
67 0.8185569085236993 0.7233571500452853 0.7638120156989031 0.3239417678109135 0.47345593921258783 0.14685808425511884
68 0.76995068934286 0.6929656838079903 0.7739760491093891 0.33315401943314393 0.47641461856571293 0.14766499680597114
69 0.7784039448525713 0.7286907517359364 0.7643151856697192 0.3416266012170931 0.47890259893084086 0.14820293850653934
70 0.8232867062493711 0.7261749018818557 0.7759887289926537 0.3491241636687624 0.4811888511582557 0.148640016138251
71 0.7656234275938412 0.6952802656737446 0.7748817550568582 0.35682345425814477 0.48374407423595467 0.14911071512624818
72 0.7836369125490591 0.7244641239810808 0.767736741471269 0.36364858958410384 0.4875769088525031 0.14964865682681638
73 0.8097011170373352 0.6828016503975043 0.7766931669517964 0.3710789093232021 0.4917795783881922 0.1502202198836701
74 0.7808191607124887 0.7068531750025159 0.7802153567475093 0.37837474363715834 0.49598224792388124 0.15099351107823689
75 0.7652208916171883 0.7290932877125893 0.7765925329576331 0.3847291799751202 0.5001849174595703 0.15139696735366304
76 0.777900774881755 0.714400724564758 0.7714601992553084 0.39014221833708773 0.5047574219144 0.15203577312308778
77 0.7605917278856797 0.7016202073060279 0.7925933380295864 0.39531990720505666 0.5107084019769358 0.15270820024879803
78 0.7533460803059273 0.7493207205393982 0.7763912649693067 0.40019500386645596 0.5168947315334701 0.1534142487307938
79 0.7901781221696689 0.6671027473080406 0.7758880949984905 0.40540631409071043 0.5219379349762969 0.15405305450021853
80 0.7307034316192009 0.6812921404850558 0.7945053839186877 0.4101805466832532 0.5289984197962546 0.15489358840735634
81 0.7649189896346986 0.7468048706853175 0.780114722753346 0.4147866724943684 0.5341761086642235 0.1555660155330666
82 0.7645164536580457 0.703834155177619 0.7837375465432223 0.41939279830548365 0.5381098073496284 0.1561039572336348
83 0.7052430310959042 0.712186776693167 0.7886686122572205 0.42319201156574654 0.5425142050230306 0.1566755202904885
84 0.7759887289926537 0.7359363993156889 0.7922914360470967 0.4268231180445819 0.5459435833641529 0.1574824328413408
85 0.7637113817047398 0.7101740968099024 0.7815235986716312 0.4308240594425579 0.548835020004707 0.15818848132333657
86 0.7189292543021033 0.6669014793197142 0.7905806581463218 0.43391722422082507 0.5518609420704031 0.15886090844904682
87 0.7461004327261749 0.716614672436349 0.7931971419945658 0.43583364152909926 0.5542480583666745 0.16020576270046732
88 0.7661265975646574 0.7052430310959042 0.7911844621113012 0.4386578354570823 0.5564670678815183 0.1609790538950341
89 0.7016202073060279 0.6893428600181141 0.7962161618194626 0.44265877685505833 0.5579464075580809 0.16215580136502705
90 0.7453959947670323 0.7561638321424977 0.7798128207708563 0.44507951450761524 0.5587869414652187 0.16289547120330833
91 0.7772969709167756 0.7011170373352118 0.8017510314984402 0.44820630064216793 0.5585852133275057 0.1644420535924419
92 0.711784240716514 0.7158096004830432 0.793297775988729 0.4520055139024308 0.5587869414652187 0.16545069428100728
93 0.7453959947670323 0.7155076985005535 0.791989534064607 0.45503143596812695 0.559392125878358 0.16682916988871332
94 0.7370433732514844 0.6724363489986918 0.8001408875918286 0.45745217362068386 0.5591903977406448 0.16817402414013383
95 0.7088658548857805 0.713998188588105 0.8063801952299486 0.46014188212352486 0.5587533201089332 0.16961974246041087
96 0.7574720740666196 0.7337224514440979 0.7944047499245245 0.4624281343509397 0.5584843492586491 0.17116632484954444
97 0.7060481030492101 0.7292945557009157 0.7846432524906913 0.4641428235215009 0.5577446794203679 0.17217496553810982
98 0.7071550769850056 0.6784743886484854 0.8146321827513334 0.46706788151834044 0.5567696600880879 0.17436035369666814
99 0.7448928247962162 0.7545536882358861 0.7903793901579954 0.46965672595232494 0.5551222136300978 0.1761759069360858


==> hyperparameters_fmnist_beta_acc_mclr.dat <==
GR pbeta_0.3 pbeta_0.1 pbeta_0.2 gbeta_0.3 gbeta_0.1 gbeta_0.2
0 0.9160712488678676 0.9160712488678676 0.9161718828620308 0.14242006522543119 0.1381837743334566 0.14023467706687287
1 0.9167756868270102 0.9143604709670927 0.9161718828620308 0.14900985105739165 0.14026829842315838 0.14447096795884745
2 0.9217067525410083 0.9208010465935393 0.9212035825701922 0.15623844265877684 0.14242006522543119 0.14904347241367716
3 0.9190902686927644 0.9159706148737043 0.9179832947569689 0.16296271391587935 0.14450458931513296 0.1536832195810779
4 0.921102948576029 0.9186877327161115 0.9200966086343967 0.17099821806811688 0.1467235988299768 0.15832296674847862
5 0.9235181644359465 0.9203985106168864 0.9221092885176613 0.17795783881921798 0.14904347241367716 0.16296271391587935
6 0.9202978766227231 0.9168763208211734 0.9189896346986012 0.1855226439834583 0.15169955956023265 0.1681067814275628
7 0.9244238703834156 0.9196940726577438 0.9225118244943141 0.19295296372255658 0.15358235551222135 0.1734525770769593
8 0.9255308443192111 0.9203985106168864 0.9235181644359465 0.20088760380593754 0.15630568537134787 0.1779914601755035
9 0.9250276743483948 0.9190902686927644 0.922008654523498 0.20888948660188952 0.15835658810476413 0.18353898396261306
10 0.9270403542316594 0.9210023145818658 0.9254302103250478 0.21732844702955317 0.16047473355075142 0.18757354671687457
11 0.9300593740565563 0.9227130924826407 0.9266378182550066 0.2262717278014995 0.16292909255959384 0.19315469186026965
12 0.9244238703834156 0.917580758780316 0.9216061185468452 0.2353831153548734 0.16541707292472177 0.19806340987795448
13 0.9267384522491697 0.9189896346986012 0.9236187984301097 0.24247722153111656 0.16800591735870626 0.20377904044649162
14 0.931266981986515 0.924222602395089 0.9283485961557815 0.2522946575664862 0.1710318394244024 0.20899035067074606
15 0.9289524001207607 0.92019724262856 0.9256314783133742 0.26194398682042835 0.17355344114581583 0.21487408802071076
16 0.9307638120156989 0.9230149944651304 0.9273422562141491 0.27186228692465453 0.17600780015465825 0.2203207477389638
17 0.933883465834759 0.9253295763308845 0.9305625440273725 0.281209023972027 0.17789059610664695 0.2264734559392126
18 0.931266981986515 0.9209016805877025 0.9273422562141491 0.2909928386511112 0.18064754732205898 0.23225632922032075
19 0.9332796618697796 0.922411190500151 0.9271409882258227 0.30064216790505327 0.1833708771811855 0.23770298893857378
20 0.9341853678172487 0.9231156284592935 0.9292543021032504 0.3099552835961403 0.1854890226271728 0.24267894966882964
21 0.9323739559223105 0.9210023145818658 0.9267384522491697 0.3197054769189389 0.18753992536058905 0.24896614329422048
22 0.9337828318405957 0.9232162624534568 0.9288517661265976 0.32895134989745484 0.19019601250714455 0.2557240359076085
23 0.9376069236187984 0.9271409882258227 0.9333802958639429 0.3388360286453956 0.1929865850788421 0.26194398682042835
24 0.9366005836771661 0.9252289423367214 0.9310657139981886 0.34898967824362037 0.19550818680025553 0.26893722892781496
25 0.9370031196538191 0.9251283083425581 0.9315688839690047 0.3585717647849914 0.19799616716538346 0.2749890730592072
26 0.9395189695078998 0.9269397202374963 0.9337828318405957 0.3683555794640756 0.200786739737081 0.28134350939716907
27 0.9367012176713294 0.922411190500151 0.9301600080507195 0.37864371448744244 0.20367817637763508 0.2874962175974179
28 0.9377075576129617 0.9252289423367214 0.9326758579048002 0.38799045153481493 0.2064351275930471 0.2940523820730928
29 0.9394183355137365 0.926839086243333 0.9336821978464325 0.3959250916181959 0.2085532730390344 0.3004068184110547
30 0.9380094595954513 0.924625138371742 0.9320720539398208 0.4043640520458595 0.2120498940927277 0.30666039068016004
31 0.939619603502063 0.9266378182550066 0.9344872697997384 0.41354268231180447 0.21463873852671217 0.31251050667383923
32 0.9425379893327966 0.9293549360974137 0.9363993156888397 0.4224187203711798 0.21705947617926907 0.3194028847123693
33 0.9413303814028379 0.9258327463017008 0.9358961457180236 0.4300507682479911 0.22021988367010725 0.3253874861311905
34 0.9413303814028379 0.9252289423367214 0.9336821978464325 0.439027670376223 0.22297683488551928 0.3317419224691524
35 0.9439468652510818 0.9296568380799034 0.9375062896246352 0.4473657667350301 0.22613724237635746 0.3380291160945433
36 0.9404246754553688 0.9251283083425581 0.9343866358055751 0.4543253874861312 0.22933127122348115 0.34471976599536025
37 0.9426386233269598 0.9282479621616182 0.9368018516654926 0.4624281343509397 0.23228995057660626 0.35144403725246276
38 0.9443494012277347 0.9306631780215356 0.9384119955721043 0.4695894832397539 0.23528225128601687 0.35783209494671014
39 0.9419341853678173 0.9265371842608433 0.9357955117238603 0.47701980297885216 0.2377366102948593 0.36445550213495614
40 0.9437455972627553 0.9275435242024755 0.9375062896246352 0.48310526846652996 0.2404599401539858 0.37057458897891943
41 0.946663983093489 0.9296568380799034 0.9398208714903895 0.4895269475170628 0.24271257102511515 0.3775342097300205
42 0.9447519372043877 0.9289524001207607 0.9380094595954513 0.4945029082473187 0.24567125037824025 0.3837205392865548
43 0.944047499245245 0.9277447921908021 0.9372043876421455 0.5003194028847123 0.24889890058164946 0.3893689271425209
44 0.9478715910234478 0.9329777598872899 0.941833551373654 0.5063376256598191 0.2521601721413442 0.39478196550448846
45 0.9451544731810405 0.9288517661265976 0.9390157995370836 0.5120532562283563 0.2554214437010389 0.4005312174293111
46 0.9459595451343464 0.9300593740565563 0.9398208714903895 0.5168611101771845 0.2585818511918771 0.4067847896984164
47 0.9490791989534064 0.9317701519573311 0.9423367213444701 0.522206905826581 0.26187674410785733 0.41273576976095216
48 0.9456576431518567 0.9266378182550066 0.9388145315487572 0.5269138957065528 0.26554147194297817 0.41868674982348786
49 0.9471671530643051 0.9302606420448828 0.9403240414612056 0.531318293379955 0.2687691221463874 0.42450324446088156
50 0.9483747609942639 0.9318707859514944 0.9417329173794908 0.5348821571462192 0.2715260733617994 0.4297481760414215
51 0.9484753949884271 0.9318707859514944 0.9413303814028379 0.5398917392327607 0.2749890730592072 0.435161214403389
52 0.9478715910234478 0.9313676159806783 0.9410284794203482 0.543522845711596 0.27875466496318463 0.4410113303970682
53 0.9507899768541813 0.9340847338230854 0.9437455972627553 0.5476918938909996 0.2814107521097401 0.44686144639074743
54 0.9493811009358961 0.9309650800040253 0.9421354533561437 0.551591971220119 0.28420132468143766 0.4519046498335743
55 0.9497836369125491 0.9307638120156989 0.9425379893327966 0.5547860000672427 0.2875298389537034 0.45661163971354607
56 0.9512931468249974 0.9340847338230854 0.9447519372043877 0.5579800289143664 0.29069024644454156 0.46168846451265844
57 0.9481734930059375 0.9295562040857401 0.9408272114320217 0.5606024947046364 0.2939851393605218 0.4664626971052012
58 0.9502868068833652 0.9335815638522693 0.9435443292744289 0.5638301449080456 0.29741451770164407 0.47100158020374544
59 0.951494414813324 0.9354936097413706 0.9452551071752038 0.5668896883300273 0.30047406112362574 0.4761792690717144
60 0.9508906108483446 0.933883465834759 0.9446513032102244 0.5696802609017247 0.30326463369532325 0.4811216084456847
61 0.9517963167958137 0.9335815638522693 0.9448525711985508 0.5723363480482803 0.3066267693238745 0.48508892848737517
62 0.9529032907316092 0.9347891717822281 0.9471671530643051 0.5750260565511213 0.3098207981709982 0.488619170897354
63 0.9511925128308343 0.9332796618697796 0.944047499245245 0.5780855999731029 0.3127122348115523 0.4928554617893286
64 0.9508906108483446 0.9332796618697796 0.9443494012277347 0.5805735803382308 0.3157045355209629 0.496553810980735
65 0.9531045587199356 0.9364999496830029 0.9474690550467948 0.5829606966345022 0.3192011565746562 0.5002185388158559
66 0.9519975847841401 0.9331790278756164 0.9439468652510818 0.5849443566553475 0.32219345728406684 0.5044884510641159
67 0.9531045587199356 0.9347891717822281 0.945355741169367 0.5873987156641899 0.32498402985576436 0.5081531788992368
68 0.9548153366207105 0.9369024856596558 0.9487772969709167 0.5896177251790338 0.3283461654843156 0.5115153145277881
69 0.9539096306732414 0.9346885377880648 0.9463620811109993 0.5917694919813066 0.3317755438254379 0.5149446928689103
70 0.953708362684915 0.9349904397705545 0.9458589111401832 0.5935850452207242 0.33483508724741956 0.5178697508657499
71 0.9540102646674047 0.9368018516654926 0.9480728590117742 0.5960394042295666 0.3380291160945433 0.5218034495511549
72 0.9541108986615678 0.9361980477005132 0.9467646170876522 0.5976196079749857 0.3413240090105235 0.5244931580539959
73 0.9543121666498944 0.9357955117238603 0.946663983093489 0.5992334330766903 0.3443163097199341 0.5280570218202603
74 0.9552178725973633 0.9378081916071249 0.9491798329475697 0.6008472581783949 0.3480146589113405 0.5310493225296709
75 0.9544128006440575 0.9355942437355339 0.9476703230351212 0.6024610832800995 0.35171300810274686 0.5335709242510843
76 0.9549159706148737 0.9359967797121868 0.9475696890409581 0.6040412870255186 0.3547053088121575 0.5362270113976397
77 0.9556204085740163 0.9380094595954513 0.9499849049008755 0.6057559761960798 0.3577648522341391 0.5390175839693373
78 0.953708362684915 0.9357955117238603 0.9474690550467948 0.6069999663786437 0.36105974515011935 0.5413038361967522
79 0.9562242125389957 0.9373050216363088 0.9489785649592433 0.609118111824631 0.3646236089163837 0.5445651077564468
80 0.9558216765623427 0.939619603502063 0.9502868068833652 0.6111690145580473 0.3677503950509364 0.5474901657532865
81 0.9551172386032002 0.9368018516654926 0.9486766629767536 0.6132199172914635 0.37091080254177455 0.5499781461184144
82 0.9576330884572809 0.937405655630472 0.9503874408775285 0.6150354705308813 0.37417207410146924 0.5521635342769727
83 0.9572305524806279 0.9395189695078998 0.9513937808191607 0.6162794607134452 0.3774669670174495 0.5547523787109572
84 0.9557210425681796 0.9356948777296971 0.94887793096508 0.6176579363211512 0.3807282385771442 0.5570050095820865
85 0.9562242125389957 0.9364999496830029 0.9489785649592433 0.6193726254917123 0.3842248596308375 0.5590559123155028
86 0.9579349904397706 0.9411291134145114 0.9515950488074871 0.6209528292371315 0.38728440305281914 0.5612076791177756
87 0.9566267485156486 0.9388145315487572 0.9501861728892019 0.6220287126382679 0.3895370339239485 0.5625861547254817
88 0.9574318204689544 0.9388145315487572 0.9506893428600182 0.6230373533268332 0.3921594997142185 0.5648724069528965
89 0.9583375264164234 0.9419341853678173 0.9527020227432826 0.6243822075782537 0.3947483441482029 0.5667888242611707
90 0.9578343564456073 0.9381100935896146 0.9505887088658549 0.6256261977608176 0.3979087516390411 0.5688061056383015
91 0.9584381604105867 0.9385126295662675 0.9512931468249974 0.6266012170930976 0.40069932421073867 0.5705207948088626
92 0.9574318204689544 0.9403240414612056 0.951091878836671 0.6279124499882325 0.40362438220757824 0.5725716975422789
93 0.9580356244339338 0.9389151655429204 0.9507899768541813 0.6290891974582254 0.4066839256295599 0.5741182799314124
94 0.9579349904397706 0.9398208714903895 0.951091878836671 0.6307702652725011 0.4101805466832532 0.5756312409642605
95 0.9585387944047499 0.942236087350307 0.9531045587199356 0.6316780418922099 0.4126349056920956 0.5778838718353898
96 0.9588406963872396 0.940927845426185 0.9531045587199356 0.6324849544430622 0.4158625558955048 0.5796994250748075
97 0.9588406963872396 0.9403240414612056 0.9528026567374459 0.6336953232693406 0.4187203711797734 0.5815485996705108
98 0.9595451343463822 0.9424373553386334 0.9536077286907517 0.6349729348081902 0.42157818646404194 0.5827589684967892
99 0.9575324544631176 0.9386132635604307 0.951091878836671 0.6361496822781831 0.4249067007363077 0.5840029586793531


==> hyperparameters_fmnist_beta_loss_cnn.dat <==
GR pbeta_0.2 pbeta_0.3 pbeta_0.1 gbeta_0.2 gbeta_0.3 gbeta_0.1
0 1.5754450302530945 1.5735156878962464 1.5770493759119957 2.2978386884245747 2.297426718010969 2.298254000201268
1 1.5492016697381001 1.535028983376522 1.5635857464526517 2.296998630434236 2.2961628965608334 2.297834953959948
2 1.5274674787096205 1.501148053046694 1.5539575104407768 2.2961507104131025 2.2948674304367516 2.297414728414008
3 1.5014515274353426 1.4592598409039448 1.5395834578154877 2.295284707721143 2.293510247370937 2.296991554606521
4 1.4742774990251082 1.4218919033662072 1.5279247540756768 2.294394922386032 2.292074443997182 2.296567201494415
5 1.4490227888824594 1.3874300672360873 1.5165541937644662 2.2934685786077287 2.2905708306078294 2.296139310468451
6 1.4230120462035827 1.3529026814242227 1.5040089477772467 2.2925068556908523 2.2889758211104962 2.2957072918763206
7 1.3983595676197544 1.319474604068129 1.48990652831589 2.291514863955419 2.28731889812066 2.2952699664134046
8 1.3764185069060078 1.2895248856860722 1.4764266834180335 2.29049122754604 2.28560222369679 2.2948255651227734
9 1.3534335650535876 1.2580137679883265 1.4626524054669416 2.2894290671857704 2.283829925405052 2.2943742845551975
10 1.3307012892158097 1.22848289929682 1.4488199484879742 2.288338800065412 2.2820025928977556 2.2939143557537487
11 1.3100572670323034 1.2041838189971823 1.4378914308581563 2.287217871024957 2.2801115779410286 2.2934451890661167
12 1.286193055310959 1.1769593753144811 1.4234196925002516 2.2860772869075174 2.2781307392824797 2.29296855344923
13 1.2686077562078595 1.1578732145328068 1.412894398774781 2.2849170477130927 2.2760769802883165 2.292482679946161
14 1.2481810209004227 1.134668627195079 1.4011201231822985 2.283750911995572 2.2739752629063097 2.2919905168184562
15 1.228555033429355 1.1113523990200764 1.3876696626245346 2.282542910964074 2.271832662964174 2.291486364093791
16 1.2129896865880043 1.0933452036894937 1.376657021265221 2.2812898998062794 2.2696552735357756 2.290975135541411
17 1.1975783372748314 1.0744387885868472 1.3660819019195933 2.2799885371591024 2.267444273925732 2.2904550622043875
18 1.1782158261107478 1.050934657875868 1.352708096162071 2.27864137818255 2.265203988250981 2.289924571676562
19 1.1627380426373655 1.0343218919819865 1.341272575821425 2.2772588400674247 2.2629238027699508 2.2893854329148637
20 1.151688351457935 1.0222218334884774 1.3338111154963772 2.275851929656838 2.26061786913807 2.2888394148762203
21 1.1326623352118346 0.9990823044555701 1.3196948392057462 2.274425560720036 2.2582627978137264 2.2882829796467745
22 1.1209170508579047 0.9870403267145517 1.3101733302618999 2.2729860228816543 2.2558230131075776 2.287719272038845
23 1.10831981719206 0.9727531495295361 1.3016914766151757 2.271543143680185 2.2532853461180435 2.2871482920524304
24 1.0911356782102244 0.9535302876874309 1.2888904198009963 2.2700890610848345 2.250643507220489 2.286573381050619
25 1.0788071294467647 0.939928876138422 1.278477847942035 2.268624168197142 2.247900837778001 2.2859915907718626
26 1.0677906553474388 0.9293562136774177 1.2694541038228337 2.2671488581186474 2.245065003270605 2.2854099970438764
27 1.0545529609980377 0.914826689393177 1.258908368817299 2.2656690273724465 2.2421354140459897 2.2848228998943343
28 1.041606751440324 0.8998868653768743 1.2474914225244038 2.2641758311738958 2.239112463205696 2.284231085526316
29 1.0322596813047198 0.891937172939519 1.2405218305009058 2.262673003987622 2.2359959541989536 2.283636715998289
30 1.0173689949808795 0.8735461139554191 1.2300239556078294 2.2611579906536177 2.2327760594872696 2.283031536177921
31 1.008713095627453 0.8652691644862635 1.2223475670159505 2.259615067110295 2.2294667341753045 2.282417904674449
32 0.997474126056657 0.8536631363527725 1.214197491068733 2.258036960979169 2.2260666024076685 2.281794445632485
33 0.984006663857301 0.8394188072355842 1.2031621480955017 2.2564150240263663 2.2225744848797424 2.2811589969935593
34 0.9797719775208815 0.8388255187367918 1.1978429928864345 2.2547470941934185 2.219001978086948 2.2805129346130624
35 0.9688383495710476 0.8260475566380698 1.1901445906083326 2.2530335645818655 2.215343185506189 2.2798550791863743
36 0.9549513497534468 0.812239078853024 1.1796688276768643 2.2512740420901682 2.2116091139805776 2.2791848410611855
37 0.9471356066657441 0.8030420752302002 1.1728524469784642 2.2494685267183256 2.207787773913153 2.2785041857451946
38 0.9394198096445104 0.7972425008019272 1.1664874451230252 2.247621146032505 2.2038901721470263 2.2778166511522593
39 0.9238001165152964 0.7791575696418688 1.155365324984905 2.2457315069311665 2.1999100190575627 2.277121844180839
40 0.9193132555411593 0.7765575469205998 1.1497992037335212 2.2438029507773978 2.195860483546342 2.2764231061940223
41 0.9166440960865956 0.7807152344929305 1.1454657506352521 2.241837049977357 2.1917397966564356 2.2757178820318003
42 0.8993120526504478 0.7564282420656385 1.1338668966048606 2.239831052820268 2.187547565286304 2.275007744100332
43 0.8955118417907819 0.7612128774560984 1.1286566305222905 2.23778279724766 2.1832924376698197 2.2742924958488477
44 0.8893499751559827 0.7552453012572959 1.1238704227256717 2.2356887453456777 2.1789726448500555 2.2735742993358157
45 0.8740766044832444 0.7360164937544027 1.1127852541322834 2.233550862622019 2.1745799316946766 2.2728547269673944
46 0.8669427942915366 0.727682691975068 1.1059090237244642 2.2313776007597865 2.1701146913052227 2.2721300442789576
47 0.863927508931267 0.733171716186978 1.1009483771196036 2.229158935669719 2.165589306380195 2.271403199532052
48 0.8567516368748113 0.7309333960199256 1.0934791530391466 2.2268987983672135 2.1609988631503474 2.2706739961759084
49 0.8478268560682298 0.709956465969986 1.087511773391114 2.2245997440122776 2.1563518132987824 2.269942041108987
50 0.8457978624710677 0.7348981690116484 1.0821406305034216 2.22226295190953 2.1516538567978265 2.269206155026668
51 0.8313435188562946 0.7151395589086244 1.0733472438864848 2.219889404812821 2.1469085315613365 2.268467124132032
52 0.8275143167580759 0.7194609732722401 1.0680518713205696 2.2174789061713795 2.142124878924726 2.2677296656435546
53 0.8223785925549714 0.7270729423493006 1.0626898680436752 2.2150318490867464 2.1373048643956927 2.2669870968350607
54 0.8098760472225017 0.7149215841048606 1.0528277366156789 2.212548037008151 2.132465194789675 2.2662431521711786
55 0.8135823559518718 0.7221695411561588 1.050347560726326 2.2100270768340544 2.127609801122069 2.2654948833903594
56 0.8033198506056909 0.7220010480087048 1.0442174370408575 2.207468968564456 2.122741238552883 2.2647474008126194
57 0.796094349479848 0.729762248257774 1.0351965429078192 2.204876660460904 2.117868155315991 2.2639977561764115
58 0.7902838664838483 0.7022819446104207 1.0327226566431016 2.202250938726477 2.1129921238175506 2.2632449667278856
59 0.787252267409681 0.7467217788473633 1.0267441718765724 2.1995906240565564 2.1081131440575627 2.2624902117716617
60 0.7725550853187582 0.7072897142623529 1.0167792443959445 2.1968978785096107 2.103205074783637 2.2617321154523498
61 0.7732776550864194 0.704334868263812 1.0135692754981382 2.1941738813902587 2.0982922882912347 2.260965370899165
62 0.7821831247798632 0.7557366290442287 1.0131952393831136 2.1914172568431116 2.093394832758881 2.2601978401429004
63 0.7566998260918788 0.7114975222809953 1.0006922518114119 2.1886321324343365 2.0884763462941534 2.259422054254302
64 0.7627694612779259 0.7342048361710023 0.9975935306493409 2.1858177219608534 2.0835700459771562 2.258635851174902
65 0.757556787448425 0.7514822384931318 0.9947277221495421 2.1829779564380596 2.07866256635554 2.257840410209319
66 0.7451978715910235 0.7356834876125843 0.9846612761962866 2.1801130324167253 2.073749779863138 2.2570333727483143
67 0.739441292643655 0.7162731163360421 0.9813416319689041 2.1772213774906914 2.068839155429204 2.2562157215457384
68 0.743662220426185 0.7615130104816594 0.977835264510164 2.174305350269196 2.0639277447921907 2.2553866703985106
69 0.7417436883616786 0.7258919179109641 0.9728911281699708 2.1713618059399216 2.0590206582721144 2.254546219306632
70 0.7284963630245547 0.7299639584853326 0.9669477277158599 2.168397623779813 2.0541137683028077 2.253695154473181
71 0.746872484150146 0.7705158219438714 0.9652379325689343 2.1654124106873303 2.0492045197242628 2.2528315103904597
72 0.7212265888378031 0.7192458484546392 0.9552606223898058 2.162406952865553 2.0443039193795913 2.2519545008553887
73 0.7177071998905605 0.7548324955029184 0.9515564265812116 2.1593832158221797 2.039420418951897 2.2510664844772066
74 0.7204668218369478 0.7642662445280266 0.9474716102068028 2.1563396271510515 2.03459254239207 2.2501680509082216
75 0.7171208398064054 0.7333572601137164 0.9392422260239509 2.1532805109691053 2.029809479407769 2.2492562518868873
76 0.7180033036253396 0.7377210803059273 0.9423374092721646 2.1501983983470865 2.0250645472728186 2.2483346253270606
77 0.718978735958413 0.78364231769523 0.9349944690613364 2.1471031168234878 2.020327084067123 2.2474025815764316
78 0.7247137434587904 0.7245850518422311 0.9276679408397907 2.143992700890611 2.0155953208337527 2.2464612999396194
79 0.7082337967476351 0.7718508439103854 0.9251910080381403 2.1408657746930664 2.0109563295637516 2.2455107804166246
80 0.7439047640761799 0.8051711131692161 0.9225270571789775 2.1377313795662674 2.0063047590444802 2.2445480747458992
81 0.7065072947852722 0.7188264091117792 0.910335799128258 2.134576739710174 2.001655743685217 2.2435777035951494
82 0.7082226424914461 0.7423315225766076 0.9093687693405957 2.1314144343740566 1.9970790590092584 2.242595539398209
83 0.7449746881918587 0.7736736066122823 0.9123523117515346 2.128238567034819 1.9925169190902687 2.241602564908926
84 0.7060731632723659 0.7247443562411945 0.898695767711583 2.1250556238678677 1.9879335516881353 2.2405981904749925
85 0.7198252801241571 0.7377742472891717 0.9000033217080105 2.1218614773070343 1.9833625669845023 2.2395877229671934
86 0.7305106153139781 0.809639694921757 0.8963156361640837 2.1186606480200263 1.9788222442009662 2.238563496905505
87 0.723281477998893 0.73703271037222 0.8869646350130824 2.115454511862232 1.9742697352696992 2.237527477797625
88 0.7000993957243131 0.7382293114590671 0.8838367260616886 2.112227148221294 1.9697414020831236 2.236481631151253
89 0.7420713384950186 0.7964776726187481 0.8842703170599778 2.1089982121741975 1.9651998999949682 2.235424974212539
90 0.7198956452997635 0.7121682026454161 0.8790605423543323 2.1057667209670927 1.9606619358206703 2.234356917329174
91 0.697544727093187 0.7436563239030894 0.8727353420297876 2.1025138057260744 1.956122792341753 2.233277853602697
92 0.7544312862439619 0.7681440929417832 0.8739856014768038 2.0992530284542616 1.9515838454136056 2.2321930899038946
93 0.7126982017963168 0.7330487245427443 0.8634592267220992 2.0959922511824494 1.9470551191254906 2.2310951573035123
94 0.722767694286505 0.7687471598413756 0.8631177197594847 2.092743266956828 1.942541527246654 2.229990148875415
95 0.7381728031127353 0.7773217363137768 0.8588498163429606 2.0894903517158094 1.9380363870509207 2.228873543951897
96 0.7058922874264114 0.7165480417253698 0.8517548249282982 2.0862264296316795 1.933520436562846 2.227746325286807
97 0.7196948195506692 0.7147382513742829 0.8573634994213545 2.0829699764768037 1.929065023711885 2.226610065286304
98 0.7551931170279008 0.8034208777013938 0.8512984340407065 2.079705857841904 1.924613345325551 2.225462994993459
99 0.7327484932417984 0.6972492130107175 0.843233562852219 2.0764275875515747 1.9201712979269396 2.224309635075979


==> hyperparameters_fmnist_beta_loss_mclr.dat <==
GR pbeta_0.3 pbeta_0.1 pbeta_0.2 gbeta_0.3 gbeta_0.1 gbeta_0.2
0 0.6014940020567072 0.6027567916153014 0.6004284511956577 2.3991199242729193 2.413120039058569 2.4061224385503674
1 0.6017454396290379 0.6055477634094797 0.6020108814437204 2.3785998273498037 2.4061340350457883 2.3923169090268694
2 0.5972462942317852 0.603339269821752 0.5988000280674499 2.3585618694651305 2.399201492842407 2.378726995697897
3 0.5912061416612157 0.5995526701028983 0.593676588287461 2.3389936679203984 2.392323984854584 2.3653513227080607
4 0.5895355092551826 0.6001445827463017 0.5932340050914512 2.3198834296694173 2.385504066242327 2.352190086608131
5 0.5872223523825099 0.6000999657215458 0.5921001037001862 2.30121405479521 2.3787407542517864 2.3392373908750126
6 0.5848749465381906 0.5997632251151002 0.59062695568016 2.282955471029989 2.372027169606018 2.326477314896347
7 0.579901868097137 0.5969368741823488 0.5867004609508655 2.2651049266629766 2.365367832972728 2.3139149689921505
8 0.579994934886661 0.5994257965809601 0.5880211838488729 2.2476525941556806 2.3587658891642347 2.301549763510114
9 0.5718104134170273 0.5927264127283134 0.5804822333828117 2.2305654529787664 2.352209938235886 2.2893616502717116
10 0.569840679876975 0.5927807590161769 0.579437811729521 2.213850382409178 2.3457092180738655 2.277359277510818
11 0.5669161518346835 0.5916440567764416 0.5774669480225421 2.1974814377452954 2.3392572425027676 2.2655312452827814
12 0.5629936863961709 0.5895048964727785 0.574272408360169 2.1814513466086343 2.332854404624132 2.253874801876824
13 0.5652225721262705 0.5937765343539297 0.577524537398108 2.165750674562242 2.3265026699456577 2.242388178336017
14 0.5584446662410687 0.5886028758522441 0.5714947037429556 2.1503635009937607 2.3201977143504076 2.231063905731106
15 0.5563183800128308 0.588276061059676 0.570095557087778 2.1352837328293246 2.31394209299839 2.2199002151051626
16 0.5536922160391717 0.5872853960419392 0.5683296958337526 2.1205019356319816 2.3077330541788266 2.208893961645869
17 0.5515804254302104 0.5870749393051222 0.5670725571097917 2.1060108370232467 2.3015737427040355 2.198044162599376
18 0.5453338454136057 0.5816330872779762 0.561098691286354 2.0917905853753647 2.295456886195532 2.1873370594117945
19 0.5449423162800644 0.5831532109319966 0.5616155706733672 2.0778494358206703 2.2893893639302605 2.176784052027775
20 0.5455631218866358 0.5856120610628208 0.5631359400158499 2.064167536731408 2.283364689732817 2.166370595690349
21 0.5377638399259083 0.5786004071745748 0.5555151752918386 2.0507317192059977 2.277381880849351 2.1560921697318105
22 0.5397647267629818 0.5826876804336067 0.5585031400950992 2.0375520073337023 2.2714484062091174 2.1459580120383417
23 0.5352107437009409 0.579365677596986 0.5545982168127956 2.024609139139076 2.2655556175782428 2.135955543360672
24 0.5313857674442739 0.5765808480143655 0.5510445788939066 2.011897021548254 2.259705480464426 2.1260822085387945
25 0.5300835203186324 0.5766138194060079 0.550405051826507 1.999412902850458 2.2538989776215157 2.1163387937757876
26 0.5292455752490691 0.5777636905473231 0.55049949447142 1.9871532451318306 2.2481355193972026 2.1067247094193418
27 0.5266203940292593 0.5760064775271712 0.5481383300732112 1.9751013415769347 2.2424107816745495 2.0972283589740366
28 0.5223678215727835 0.5726720428543575 0.5442512929109641 1.9632593542442387 2.2367277127151053 2.0878542631075776
29 0.5227319318739307 0.574916210406813 0.5454748214532806 1.9516221728137264 2.2310876883742576 2.078600652863037
30 0.5172283629050518 0.5698473626031498 0.5400922786209369 1.9401774145868975 2.225484025925833 2.069458880006541
31 0.5173289968992151 0.571417606703482 0.540798780363163 1.9289307795360773 2.2199228184436954 2.0604346445104156
32 0.5140885626320821 0.5691406151724615 0.5380331636182952 1.917869098759686 2.2143999383616784 2.0515208705469457
33 0.5117146715715256 0.5678162069475193 0.5359976347080356 1.9069902101992553 2.2089149925782428 2.042714609854584
34 0.5132999026680588 0.5712310800228942 0.5384228746572155 1.8962888069839992 2.2034693569487773 2.034017434839489
35 0.5087480816644863 0.5676038338406963 0.5342392423832646 1.8857599753446714 2.1980604763132736 2.0254240386308746
36 0.5062254999465382 0.565776992710325 0.5318606832419241 1.8753986049612559 2.192689136874811 2.0169326522718123
37 0.5038737208475899 0.5642534785555248 0.5299353701758579 1.865205482036832 2.1873553386333904 2.0085442585161517
38 0.5024063710752742 0.5640549622779762 0.5289649007497232 1.8551758893529233 2.182058688487471 2.0002564987546543
39 0.4984087741049864 0.5601335287310053 0.5248987566984502 1.8452974442110295 2.1767954519724264 1.992061510956526
40 0.4995780546348244 0.5629912786492403 0.5268230870106672 1.8355793844973332 2.1715719187128912 1.9839681399064104
41 0.4989894833545084 0.5640264132786555 0.5269632277095703 1.8260083447594848 2.166381405982691 1.9759663615150447
42 0.4934155000723307 0.5581924916033512 0.5210918631126095 1.8165790181266983 2.1612241103325953 1.9680524413178022
43 0.49477857966124084 0.5613227100262906 0.5231972166838583 1.8072955321651405 2.156104552430311 1.9602332585916273
44 0.49187164291285096 0.5594295821487874 0.5207988550524555 1.7981535627578746 2.1510180150573612 1.9525029168134245
45 0.4878679528686978 0.555387417291436 0.5165644144044983 1.7891462306279562 2.145965087866056 1.9448584677216463
46 0.4868206320915518 0.5549089144422361 0.5157889724797474 1.7802739288769247 2.1409457708563955 1.937300697519372
47 0.4863066026907014 0.5559540240232212 0.5159470975740917 1.7715364609540103 2.1359616364345375 1.9298309820619906
48 0.4849113870509208 0.5553569519221093 0.5147847945965834 1.7629210510591729 2.1310067880773875 1.92243851105716
49 0.4828733029806531 0.5537083332022995 0.5128757461067224 1.7544316302078091 2.126085549901882 1.915129574129516
50 0.48215269872069033 0.554463235571601 0.5127383571185972 1.7460646604860621 2.1211983150095604 1.9079024023221294
51 0.478303251893177 0.5504697170297876 0.5087718151699456 1.7378158177769951 2.116339383428097 1.900749919807286
52 0.47791742273196136 0.5512627502484402 0.5088126977300744 1.7296866744867667 2.111514651680588 1.8936788093111603
53 0.4762435963759183 0.5503656925348446 0.5074927610351464 1.7216713340922813 2.106720581853175 1.8866827812091174
54 0.4733426052883164 0.547677860757145 0.504543271045084 1.7137694034919997 2.1019567808443194 1.879762032051927
55 0.4745153745943192 0.5503415659278454 0.5063640682392825 1.7059775413228337 2.0972246245094093 1.8729155790857401
56 0.470990826189368 0.5469959769988427 0.5028592240490087 1.6982935855263157 2.0925209680361276 1.8661410637013183
57 0.4696992910806833 0.5462085454771309 0.5016079818481433 1.6907108533762705 2.0878469907290933 1.8594357341878838
58 0.46904305719784645 0.546259550401907 0.5013398374603754 1.6832354379465633 2.083203478791386 1.8528027353577539
59 0.4666395852464275 0.5447471905032958 0.49921143831136155 1.6758626220187178 2.078590432223005 1.8462404948047701
60 0.46423326330884573 0.5418785320173342 0.49652444187443395 1.6685837573588609 2.0740029372547046 1.839741740150448
61 0.4645905434707407 0.543816129506516 0.49753377921530645 1.6614090646070243 2.0694480697141993 1.8333153161794304
62 0.464885713589363 0.5459281658039398 0.4985932370024907 1.654326947267787 2.0649201296291637 1.826952967759384
63 0.45936155592734224 0.539107117024756 0.49235299574821373 1.6473353415580658 2.060418330796518 1.8206523362810707
64 0.4605706871257673 0.5414901476961105 0.4939961601841602 1.640437490565563 2.0559466042316594 1.8144183355137364
65 0.458299444704765 0.5398097860269699 0.49203482918951896 1.63363182188412 2.05150180512227 1.8082482137466036
66 0.45549437039284996 0.5368982303354886 0.48898195349451545 1.6269120458891013 2.047083933468351 1.8021378434135051
67 0.4561211216602093 0.5379728716696438 0.48984938117955623 1.6202794401605112 2.04269377547298 1.7960893865729093
68 0.4544154049417581 0.5375789839268642 0.4886406430826708 1.613736068481433 2.038331331136158 1.7901042190802052
69 0.4539687924549663 0.5377564692720388 0.4883629659825652 1.607269744704136 2.0339932590947973 1.7841740858030593
70 0.4516253176260441 0.5355110732772718 0.486014184282857 1.6008882325840295 2.0296815248565965 1.7783031143076382
71 0.45199773219721745 0.5373003732106018 0.4868879507302254 1.594585144221093 2.0253975042769445 1.7724895356370132
72 0.4477799983646976 0.5322473477439117 0.48228689375880546 1.5883607744414814 2.0211372663404448 1.7667317773850257
73 0.44736822450186176 0.532469744939997 0.4820514259365251 1.5822168922021234 2.016904348960954 1.7610325912624534
74 0.4464164765365553 0.5318138550210073 0.481236870408574 1.576148190632233 2.0126961969784642 1.7553876531523598
75 0.4443556908523699 0.5300717272724413 0.4791704830274479 1.5701546697318105 2.008513400045285 1.7497975527070544
76 0.44662211777951094 0.5340122753817802 0.4821703882899769 1.5642337743408474 2.0043551719583377 1.7442597347665292
77 0.4423975046700463 0.5295513099715708 0.4777635234791688 1.558385406183959 2.0002207265145415 1.738775182084633
78 0.44225190968727984 0.5295274781907265 0.4775073195506692 1.55260327563651 1.9961102602646674 1.7333397670951998
79 0.4408866189022089 0.5288672150171078 0.4765090381906008 1.5468950481785246 1.9920251490641039 1.7279582070167052
80 0.43963011896825 0.528496569402863 0.4754934112250931 1.5412556134899869 1.9879644101590017 1.7226281432399115
81 0.43691020027737243 0.5246008840067424 0.4722234943424826 1.535679271598571 1.9839256849401228 1.717344858546342
82 0.43706016851476803 0.5258793484892321 0.4728083311581715 1.5301755552166147 1.9799121182197847 1.7121150356621717
83 0.43762328647038845 0.5280049959274681 0.47399913399730803 1.5247334575010063 1.9759223341425984 1.7069319918612258
84 0.43327406017283887 0.5223817766774429 0.4689829126622723 1.5193535681040555 1.9719524016931669 1.701794547838885
85 0.43577865749534567 0.526038161511271 0.47192832422386033 1.5140354939242227 1.968007824293046 1.6967052587551574
86 0.43246240376874306 0.5231370721482842 0.46880498507786555 1.5087820849476703 1.9640856536806883 1.6916637315085035
87 0.4308240548266579 0.5211012975495622 0.4668306817324142 1.5035865601728389 1.960185300203784 1.686666231634296
88 0.4307942282473332 0.5214647690607075 0.4669986343652511 1.4984515730351213 1.9563069604131025 1.6817145280894636
89 0.430024388019523 0.5220756488534014 0.4667111788643454 1.4933784011145215 1.9524527963671128 1.6768105863817047
90 0.42881781198110597 0.5210045454331036 0.4654777736458438 1.4883579048002415 1.9486180908473383 1.6719463479294556
91 0.4266918697167153 0.518426143296518 0.46313670656385225 1.4833974547461508 1.9448057921153266 1.6671279058065815
92 0.42760047478803964 0.520277061896196 0.464333799027624 1.4784903682260742 1.941015507069538 1.6623519186499949
93 0.42413975624559724 0.5162580408919946 0.4606207092966942 1.473638021095401 1.9372452702022744 1.657617207155077
94 0.4250346027630321 0.5178504952293197 0.4617549055141139 1.468841690934135 1.9334974401227736 1.6529265230326053
95 0.42312314652624033 0.5159893559896095 0.45983637344960754 1.4640972501761096 1.9297698547725672 1.6482759352671832
96 0.42201740103275637 0.5150048823211231 0.4586658153397655 1.4594056815751737 1.9260633003547347 1.6436665248880447
97 0.4232107098942085 0.5179847885428198 0.46059058789121465 1.4547652161743987 1.9223773837677367 1.6390968177644158
98 0.42026564229646773 0.514795260925078 0.4574614996352018 1.4501754608722452 1.9187117119100332 1.6345673052732212
99 0.4195952567582017 0.5135798401020177 0.45642690552040355 1.445631207073312 1.9150649089262353 1.6300737615729093


==> hyperparameters_fmnist_gamma_acc_cnn.dat <==
GR pgamma_2.0 pgamma_4.0 pgamma_8.0 ggamma_2.0 ggamma_4.0 ggamma_8.0
0 0.7027271812418235 0.713998188588105 0.7072557109791687 0.07040312006186329 0.07023501328043573 0.06969707157986753
1 0.6909530039247258 0.7033309852068028 0.696789775586193 0.06986517836129509 0.07211780923242443 0.07440406145983929
2 0.6970916775686827 0.7012176713293751 0.7019221092885176 0.07164711024442726 0.0768584204686817 0.08011969202837642
3 0.6909530039247258 0.6981986515044782 0.6985005534869679 0.07500924587297851 0.08106109000437077 0.08610429344719767
4 0.7054442990842307 0.7159102344772064 0.7152057965180638 0.07786706115724708 0.08590256530948459 0.09255959385401608
5 0.7061487370433732 0.7150045285297374 0.7184260843312871 0.080355041522375 0.09054231247688532 0.09901489426083449
6 0.7164134044480226 0.7209419341853678 0.7282882157592835 0.08368355579464076 0.09511481693171503 0.10893319436506069
7 0.7203381302203884 0.7283888497534468 0.7369427392573211 0.08583532259691357 0.10140201055710588 0.11841441683757523
8 0.709570292844923 0.7175203783838181 0.7247660259635705 0.08872675923746765 0.10849611673334902 0.1255757657263894
9 0.7281875817651202 0.7313072355841803 0.7420750729596458 0.09165181723430724 0.11612816461016037 0.1323000369834919
10 0.7115829727281876 0.7244641239810808 0.7417731709771561 0.09457687523114683 0.12265070772954981 0.1368389200820361
11 0.7337224514440979 0.7422763409479722 0.7565663681191507 0.09857781662912282 0.12803012473523182 0.14050364791715697
12 0.738653517158096 0.7496226225218879 0.7621012377981282 0.10284772887738292 0.13293884275291665 0.14413475439599233
13 0.7352319613565462 0.7508302304518466 0.7658246955821677 0.10738661197592711 0.13663719194432303 0.1470261910365464
14 0.7449934587903794 0.7601891919090269 0.7885679782630572 0.1127324076253236 0.1395286285848771 0.14961503547053087
15 0.7334205494616082 0.7552581261950286 0.7763912649693067 0.1172712907238678 0.14258817200685875 0.1526745788925125
16 0.7425782429304619 0.7622018717922915 0.7816242326657945 0.1221127660289816 0.14544598729112732 0.1558349863833507
17 0.7440877528429103 0.7794102847942035 0.8024554694575827 0.1266516491275258 0.14793396765625524 0.1601385199878963
18 0.7509308644460099 0.7735735131327363 0.7958136258428097 0.1295767071243654 0.1499848703896715 0.16571966513129138
19 0.7550568582067022 0.7806178927241623 0.795914259836973 0.1328379786840601 0.15243922939851393 0.17325084893924622
20 0.7598872899265372 0.791989534064607 0.7926939720237496 0.13579665803718521 0.1550280738324984 0.1833372558249
21 0.763308845728087 0.7954110898661568 0.8180537385528832 0.13831825975859866 0.15765053962276837 0.19829875937195307
22 0.7530441783234376 0.7858508604206501 0.7952098218778303 0.14090710419258312 0.16081094711360655 0.218168980936691
23 0.76995068934286 0.7988326456677065 0.8028580054342357 0.14292438556971387 0.1649799952930101 0.24113236727969606
24 0.767736741471269 0.8027573714400724 0.8164435946462715 0.1451433950845577 0.17019130551726458 0.26708805433211175
25 0.7688437154070645 0.8048706853175003 0.8313374257824293 0.1470261910365464 0.1766802272803685 0.29008506203140233
26 0.7855489584381604 0.8061789272416222 0.7922914360470967 0.14877450156339306 0.1844803819386074 0.3151665938203947
27 0.7649189896346986 0.7892724162221999 0.7791083828117138 0.15059005480281074 0.1946340315368322 0.3373230676125475
28 0.7893730502163631 0.8189594445003522 0.8171480326054141 0.15200215176680226 0.2083179235450358 0.35665534747671723
29 0.7880648082922411 0.7970212337727685 0.7615980678273121 0.15405305450021853 0.22442255320579632 0.3745755303768954
30 0.7826305726074267 0.8037637113817048 0.780517258729999 0.15526342332649698 0.24183841576169182 0.3876542379719598
31 0.7947066519070142 0.8159404246754554 0.7902787561638321 0.156641898934203 0.2601956762935817 0.4004975960730256
32 0.7984301096910537 0.8093992150548456 0.7543524202475597 0.15835658810476413 0.2786874222506136 0.41132367279696064
33 0.7929958740062393 0.8011472275334608 0.7476099426386233 0.1598695491376122 0.2964058770130787 0.42110748747604476
34 0.7830331085840797 0.7952098218778303 0.7491194525510717 0.16178596644588641 0.31358639007497563 0.4293110984097098
35 0.8149340847338231 0.799033913656033 0.7341249874207507 0.16397135460444473 0.3308677672057291 0.43664055407995156
36 0.7920901680587703 0.784039448525712 0.7521384723759686 0.16693003395756986 0.3453921931210705 0.4430622331304845
37 0.7987320116735434 0.7984301096910537 0.7598872899265372 0.16924990754127023 0.3588407356352755 0.45106411592643647
38 0.8124182348797424 0.774781121062695 0.7093690248565966 0.17197323740039674 0.3716168510237703 0.45745217362068386
39 0.8141290127805173 0.7924927040354232 0.7475093086444601 0.17600780015465825 0.3829136267357025 0.46310056147664996
40 0.8016503975042769 0.7833350105665694 0.7347287913857301 0.18051306189691693 0.3924284705645026 0.46864808526375956
41 0.794606017912851 0.7217470061386736 0.6807889705142397 0.18481659550146254 0.40117002319873585 0.47241367716773697
42 0.8228841702727181 0.7803159907416726 0.747911844621113 0.190095148438288 0.40826412937497897 0.47621289042799986
43 0.804770051323337 0.7733722451444098 0.7229546140686324 0.1965168274888209 0.417711730491208 0.47960864741283665
44 0.8146321827513334 0.7165140384421858 0.6590520277749824 0.20468681706620045 0.42416703089802643 0.48394580237366774
45 0.8168461306229244 0.7554593941833552 0.7247660259635705 0.21346199105671923 0.42988266146656356 0.4891907339542077
46 0.8222803663077387 0.7681392774479219 0.7285901177417732 0.22415358235551222 0.4348922435531049 0.4923175200887604
47 0.7995370836268492 0.7131931166347992 0.6874308141290127 0.23555122213630098 0.441784621591635 0.4988736845644353
48 0.7947066519070142 0.7302002616483848 0.7607929958740063 0.2471169686985173 0.4473657667350301 0.503244460881552
49 0.8288215759283486 0.7414712689946664 0.7055449330783938 0.25975859866187 0.45385468849813404 0.5087919846686615
50 0.7846432524906913 0.699003723457784 0.7127905806581463 0.273139898463504 0.4586625424469623 0.5188111488417443
51 0.8014491295159505 0.7445909228137265 0.7049411291134146 0.2861513633459974 0.46283159062636586 0.5274854587634065
52 0.8222803663077387 0.7133943846231257 0.678273120660159 0.29704468278250346 0.4666644252429143 0.5349493998587903
53 0.7992351816443595 0.7010164033410486 0.7072557109791687 0.30918199240157346 0.4714386578354571 0.5440607874121642
54 0.7902787561638321 0.7529435443292745 0.7376471772164637 0.32014255455065055 0.475170628383149 0.5499109034058434
55 0.7872597363389353 0.7109791687632082 0.7326154775083024 0.33133846619372626 0.4778939582422755 0.5509867868069798
56 0.7820267686424475 0.6903491999597464 0.6873301801348496 0.3418955720673772 0.48018021046969034 0.5548532427798137
57 0.7797121867766932 0.7577739760491093 0.762000603803965 0.3519483575967455 0.4838785596610967 0.5573412231449417
58 0.8011472275334608 0.6929656838079903 0.6621716815940425 0.36021921124298156 0.4875769088525031 0.5584507279023636
59 0.7660259635704941 0.6812921404850558 0.6704236691154272 0.3688935211646438 0.4930571899270417 0.5588878055340752
60 0.794203481936198 0.7416725369829928 0.7572708060782932 0.37739972430487845 0.4979659079447265 0.5586524560400766
61 0.7888698802455469 0.6963872396095401 0.692361879843011 0.3845274518374071 0.5042531015701174 0.5580472716269375
62 0.7235584180336118 0.7075576129616584 0.7168159404246754 0.39155431530107926 0.5115153145277881 0.5578791648455099
63 0.7813223306833048 0.7374459092281372 0.7324142095199758 0.3966311401001916 0.5191137410483139 0.5572067377197997
64 0.7717621012377981 0.7340243534265875 0.727181241823488 0.4029183337255825 0.5269475170628383 0.5570722522946576
65 0.7284894837476099 0.6696185971621214 0.680889604508403 0.40846585751269204 0.5331338466193726 0.5551558349863833
66 0.7478112106269498 0.7298983596658951 0.7287913857300996 0.4132400901052348 0.539723632451333 0.5533739031032512
67 0.7735735131327363 0.7083626849149642 0.7054442990842307 0.41835053626063273 0.5425478263793161 0.5508523013818377
68 0.7152057965180638 0.6986011874811311 0.7028278152359867 0.4231247688531755 0.5464479037084355 0.547523787109572
69 0.7352319613565462 0.7547549562242125 0.7581765120257623 0.4280671082271459 0.548902262717278 0.5458427192952964
70 0.7841400825198752 0.6862232061990541 0.6824997484150146 0.43176545741855227 0.5510876508758363 0.544968564031873
71 0.7113817047398612 0.7119855087048405 0.7057462010667204 0.4353293211848166 0.5539790875163904 0.5414719429781797
72 0.7591828519673945 0.7165140384421858 0.7339237194324243 0.439094913088794 0.5554584271929529 0.5403288168644723
73 0.7569689040958035 0.6937707557612962 0.6968904095803562 0.44319671855562653 0.5556265339743806 0.5388830985441952
74 0.7281875817651202 0.7102747308040657 0.7107779007748818 0.4472649026661736 0.5559627475372356 0.5358571764784992
75 0.7555600281775183 0.7396598570997283 0.7451947267787058 0.4504925528695828 0.5567360387318024 0.5351175066402178
76 0.7194324242729194 0.717922914360471 0.721042568179531 0.4541572807047036 0.55690414551323 0.5353864774905019
77 0.7182248163429606 0.6740464929053034 0.7018214752943545 0.45762028040211145 0.5560636116060922 0.5338062737450828
78 0.7496226225218879 0.7575727080607829 0.7545536882358861 0.46088155196180614 0.5562989611000908 0.5338735164576539
79 0.7240615880044279 0.6727382509811815 0.7052430310959042 0.46380660995864575 0.5566015533066604 0.5359244191910701
80 0.6962866056153769 0.6710274730804066 0.7068531750025159 0.46632821168005917 0.5554584271929529 0.5352183707090744
81 0.756264466136661 0.7618999698098018 0.7613967998389856 0.46945499781461186 0.5541135729415324 0.5360252832599267
82 0.7336218174499346 0.7078595149441481 0.724564757975244 0.47217832767373835 0.552970446827825 0.5365968463167804
83 0.6830029183858307 0.7168159404246754 0.7349300593740565 0.475170628383149 0.5509531654506943 0.5361933900413542
84 0.7489181845627453 0.7339237194324243 0.7429807789071148 0.47772585146084795 0.5495746898429883 0.536697710385637
85 0.7337224514440979 0.7019221092885176 0.7231558820569588 0.4803819386074034 0.5483979423729953 0.5382779141310561
86 0.6708262050920801 0.6755560028177519 0.7375465432223005 0.483239753891672 0.5467841172712907 0.5379753219244864
87 0.722350810103653 0.7143000905705947 0.7579752440374359 0.48572773425679994 0.5453383989510137 0.5399589819453317
88 0.7072557109791687 0.7092683908624333 0.7380497131931166 0.4891571125979222 0.5438590592744511 0.5414383216218942
89 0.6723357150045285 0.6833048203683204 0.7366408372748314 0.49221665601990383 0.5414383216218942 0.5419426419661769
90 0.7348294253798934 0.7636107477105767 0.7771963369226125 0.49631846148673636 0.5401607100830448 0.5432538748613119
91 0.7161115024655329 0.7039347891717822 0.7323135755258127 0.500689237803853 0.5397908751639041 0.5440271660558786
92 0.7286907517359364 0.7011170373352118 0.7247660259635705 0.5060350334532495 0.538008943280772 0.5451702921695861
93 0.7170172084130019 0.7375465432223005 0.7767938009459595 0.5102377029889386 0.5375046229364893 0.5464815250647211
94 0.7064506390258629 0.6777699506893429 0.7367414712689947 0.5163231684766163 0.5367313317419224 0.5481289715227112
95 0.7093690248565966 0.7173191103954916 0.7552581261950286 0.5228120902397203 0.5349830212150758 0.5480281074538547
96 0.7308040656133642 0.7308040656133642 0.7863540303914662 0.5283596140268298 0.5346804290085062 0.5506505732441247
97 0.7180235483546342 0.7219482741270001 0.7718627352319614 0.5339743805265105 0.5343778368019366 0.5530713108966816
98 0.6942739257321123 0.6940726577437859 0.7346281573915668 0.5393201761759069 0.5340752445953669 0.5528695827589685
99 0.7605917278856797 0.7611955318506591 0.7773976049109389 0.5429176612984568 0.534344215445651 0.5553911844803819


==> hyperparameters_fmnist_gamma_acc_mclr.dat <==
GR pgamma_8.0 pgamma_4.0 pgamma_2.0 ggamma_8.0 ggamma_4.0 ggamma_2.0
0 0.9171782228036631 0.9184864647277851 0.919794706651907 0.1464546279796927 0.14373129812056618 0.14107521097401068
1 0.9184864647277851 0.9184864647277851 0.9198953406460703 0.1577177823353394 0.15274182160508354 0.14628652119826513
2 0.9232162624534568 0.9238200664184362 0.9247257723659053 0.16958612110412535 0.1612480247453182 0.15196853041051675
3 0.9212035825701922 0.9210023145818658 0.9213042165643555 0.18162256665433885 0.17083011128668932 0.1572134619910567
4 0.9250276743483948 0.924625138371742 0.9239207004125993 0.1935581481356958 0.18010960562149078 0.1628282284907373
5 0.9266378182550066 0.9257321123075375 0.9252289423367214 0.20653599166190365 0.18854856604915443 0.16884645126584408
6 0.9247257723659053 0.9245245043775787 0.9231156284592935 0.21991729146353764 0.19853410886595166 0.1751000235349494
7 0.9274428902083124 0.927241622219986 0.9256314783133742 0.2348115522980197 0.2082843021887503 0.1809837608849141
8 0.9308644460098622 0.929053034114924 0.9274428902083124 0.24809198803079716 0.2190431362001143 0.18639679924688163
9 0.930361276039046 0.9286504981382712 0.9260340142900272 0.2634569478532764 0.23057526140604512 0.1922132938842753
10 0.9315688839690047 0.9299587400623931 0.9281473281674549 0.27989779107689206 0.24035907608512927 0.19880307971623576
11 0.9353929757472074 0.9328771258931267 0.9306631780215356 0.29499378004908716 0.25155498772820495 0.20475405977877148
12 0.9317701519573311 0.9289524001207607 0.9253295763308845 0.3102242544464244 0.2639612681975591 0.211478331035874
13 0.9331790278756164 0.9308644460098622 0.9269397202374963 0.3255555929126181 0.2761994418854857 0.2176982819486938
14 0.9377075576129617 0.9346885377880648 0.9314682499748415 0.3407188245973843 0.28736173217227584 0.2251958444003631
15 0.9358961457180236 0.9331790278756164 0.9292543021032504 0.3565881047641462 0.2998688767104865 0.23168476616346703
16 0.9378081916071249 0.9353929757472074 0.9313676159806783 0.37282721985004874 0.3111992737787042 0.2385771442019971
17 0.9413303814028379 0.9379088256012881 0.9339840998289222 0.38836028645395554 0.3229331271223481 0.2444945029082473
18 0.9390157995370836 0.9356948777296971 0.931669517963168 0.4021450425310157 0.33476784453484854 0.2519248226473456
19 0.9403240414612056 0.9369024856596558 0.9323739559223105 0.416400497596073 0.34677066872877654 0.2596577345930135
20 0.9423367213444701 0.9387138975545939 0.9330783938814532 0.43018525367313315 0.35890797834784655 0.2675587533201089
21 0.9406259434436953 0.9370031196538191 0.9321726879339841 0.4437682816124802 0.37121339474834414 0.27559425747234645
22 0.940927845426185 0.9375062896246352 0.9331790278756164 0.4561745620818344 0.38355243250512727 0.2830245772114447
23 0.9457582771460199 0.9426386233269598 0.9370031196538191 0.4682446289883334 0.39343711125306796 0.29005144067511685
24 0.9439468652510818 0.9404246754553688 0.9362986816946764 0.48048280267626 0.404263187977003 0.29758262448307166
25 0.9445506692160612 0.9408272114320217 0.9362986816946764 0.48982953972363247 0.4158625558955048 0.30511380829102647
26 0.9480728590117742 0.9441481332394083 0.9390157995370836 0.49867195642672224 0.4268231180445819 0.31150186598527385
27 0.9451544731810405 0.9415316493911643 0.9357955117238603 0.5077497226238107 0.4367750395050936 0.318730457586659
28 0.946261447116836 0.9427392573211231 0.9364999496830029 0.5162559257640453 0.4474330094476011 0.32679958309518203
29 0.9480728590117742 0.9446513032102244 0.9377075576129617 0.52476212890428 0.45661163971354607 0.3341290387654238
30 0.9467646170876522 0.9429405253094495 0.9368018516654926 0.5321252059308073 0.4660928621860606 0.34118952358538146
31 0.9471671530643051 0.944047499245245 0.9385126295662675 0.5390848266819084 0.4749689002454359 0.3490905423124769
32 0.9506893428600182 0.9469658850759787 0.9410284794203482 0.5456409911575832 0.4833406179605285 0.3568570756144303
33 0.9505887088658549 0.9459595451343464 0.9400221394787159 0.5513902430824059 0.4912752580439095 0.3643882594223851
34 0.9501861728892019 0.9456576431518567 0.9397202374962262 0.5569377668695156 0.4976296943818714 0.37218841408062403
35 0.9518969507899768 0.9484753949884271 0.9419341853678173 0.5617119994620583 0.5050263927646841 0.3798540833137209
36 0.9491798329475697 0.9455570091576935 0.9386132635604307 0.5670577951114548 0.5116834213092156 0.3877551020408163
37 0.9516956828016504 0.9472677870584684 0.9410284794203482 0.5711932219345729 0.5180378576471775 0.39357159667821
38 0.9519975847841401 0.94887793096508 0.9424373553386334 0.5759674545271156 0.5246276434791379 0.3999596543724574
39 0.9519975847841401 0.9470665190701419 0.9399215054845527 0.5803382308442323 0.5297044682782504 0.40702013919241503
40 0.9534064607024253 0.9487772969709167 0.9426386233269598 0.5838684732542111 0.535520962915644 0.41434959486265677
41 0.9541108986615678 0.9505887088658549 0.9443494012277347 0.5877013078707595 0.540698651783613 0.4210738661197593
42 0.9536077286907517 0.9496830029183858 0.943141793297776 0.5913996570621659 0.5457754765827253 0.4275964092391487
43 0.9529032907316092 0.9487772969709167 0.9421354533561437 0.5944592004841476 0.5508523013818377 0.4338163601519685
44 0.955519774579853 0.9517963167958137 0.9457582771460199 0.5973842584809871 0.5551894563426688 0.44030528191507246
45 0.9542115326557311 0.949280466941733 0.9429405253094495 0.6000739669838281 0.5592240190969304 0.44642436875903574
46 0.9547147026265472 0.9506893428600182 0.944047499245245 0.6028309181992402 0.5628551255757658 0.4534848535789934
47 0.9565261145214854 0.9528026567374459 0.9467646170876522 0.6055542480583667 0.566217261204317 0.45923410550381605
48 0.9544128006440575 0.951091878836671 0.9435443292744289 0.6087146555492049 0.5700837171771509 0.4653868137040648
49 0.9557210425681796 0.9516956828016504 0.944450035221898 0.611740577614901 0.5735130955182732 0.4701610462966076
50 0.9558216765623427 0.9517963167958137 0.9467646170876522 0.6141613152674579 0.576841609790539 0.4760447836465723
51 0.9565261145214854 0.9528026567374459 0.9461608131226729 0.6171536159768685 0.5804054735568033 0.48206300642167904
52 0.9571299184864648 0.9532051927140989 0.9457582771460199 0.6196415963419964 0.5834313956224995 0.48690448172679285
53 0.9574318204689544 0.9541108986615678 0.9483747609942639 0.6220959553508388 0.5868607739636217 0.49144336482533707
54 0.9580356244339338 0.9538089966790781 0.9467646170876522 0.623676159096258 0.589180647547322 0.4962848401304509
55 0.9582368924222603 0.9544128006440575 0.9468652510818154 0.6255253336919612 0.5921729482567327 0.5007228591601385
56 0.9586394283989131 0.9550166046090369 0.9487772969709167 0.6276098577816629 0.594560064553004 0.5054970917526813
57 0.9569286504981382 0.9525007547549562 0.9451544731810405 0.6294590323773661 0.5971825303432741 0.5092963050129442
58 0.9595451343463822 0.9553185065915266 0.9475696890409581 0.6314426923982114 0.5995024039269744 0.5137343240426319
59 0.9585387944047499 0.955922310556506 0.949280466941733 0.633392731062771 0.6011834717412501 0.5182395857848906
60 0.958136258428097 0.9543121666498944 0.9482741270001006 0.6352755270147598 0.6028981609118111 0.5223413912517231
61 0.9598470363288719 0.9568280165039751 0.9497836369125491 0.6372928083918905 0.6052180344955116 0.5255354200988468
62 0.959444500352219 0.9564254805273221 0.9506893428600182 0.6389738762061662 0.6072689372289278 0.5294354974279663
63 0.9600483043171983 0.9553185065915266 0.9479722250176109 0.6404195945264431 0.6094207040312006 0.5330329825505161
64 0.9588406963872396 0.955922310556506 0.9484753949884271 0.6417308274215782 0.6125811115220388 0.5363614968227818
65 0.9609540102646674 0.9575324544631176 0.9509912448425079 0.6426722253975725 0.614430286117742 0.5398917392327607
66 0.9590419643755661 0.9557210425681796 0.94887793096508 0.6446222640621323 0.6161113539320177 0.542413340954174
67 0.9593438663580558 0.9570292844923015 0.9500855388950388 0.6462360891638369 0.6181622566654339 0.5456746125138688
68 0.9609540102646674 0.9582368924222603 0.9528026567374459 0.6479171569781125 0.6201795380425646 0.5488686413609924
69 0.9598470363288719 0.9573311864747912 0.9512931468249974 0.649396496654675 0.6220623339945534 0.5517600780015466
70 0.9610546442588306 0.9580356244339338 0.9503874408775285 0.6510103217563796 0.6233735668896884 0.5543825437918165
71 0.960752742276341 0.9573311864747912 0.9512931468249974 0.6520525838012305 0.6246175570722523 0.5571058736509431
72 0.9609540102646674 0.9583375264164234 0.9508906108483446 0.653464680765222 0.6260968967488149 0.5599300675789262
73 0.960752742276341 0.9580356244339338 0.9508906108483446 0.6549776417980702 0.6279124499882325 0.5625861547254817
74 0.9619603502062997 0.9583375264164234 0.9527020227432826 0.6563224960494907 0.629257304239653 0.5648724069528965
75 0.9612559122471571 0.9583375264164234 0.9520982187783034 0.6577682143697676 0.6307702652725011 0.5671586591803114
76 0.9609540102646674 0.9587400623930764 0.9526013887491195 0.6589113404834751 0.6322832263053492 0.5695457754765827
77 0.9626647881654423 0.9597464023347086 0.9531045587199356 0.6598527384594695 0.6336953232693406 0.5720673771979962
78 0.9604508402938513 0.9577337224514441 0.9516956828016504 0.6606596510103218 0.6352082843021888 0.5740510372188414
79 0.9617590822179732 0.9602495723055248 0.9531045587199356 0.6617691557677436 0.6366203812661803 0.5764381535151128
80 0.9624635201771158 0.9595451343463822 0.9538089966790781 0.662643311031167 0.638435934505598 0.5787916484550987
81 0.9617590822179732 0.9586394283989131 0.9528026567374459 0.6635174662945903 0.6400497596073026 0.5808761725448005
82 0.9621616181946261 0.9600483043171983 0.9543121666498944 0.6646942137645833 0.6415290992838651 0.5827589684967892
83 0.962966690147932 0.9606521082821777 0.9550166046090369 0.665534747671721 0.6424032545472884 0.5846753858050634
84 0.9626647881654423 0.9601489383113616 0.9529032907316092 0.6663752815788588 0.6434791379484248 0.5865581817570521
85 0.9613565462413203 0.9588406963872396 0.9534064607024253 0.6671485727734257 0.6443532932118482 0.5878357932959015
86 0.964274932072054 0.9614571802354835 0.9553185065915266 0.6678209998991359 0.6454627979692701 0.5897858319604613
87 0.9620609842004629 0.9592432323638925 0.9540102646674047 0.6686615338062738 0.6468076522206906 0.5913996570621659
88 0.962564154171279 0.9597464023347086 0.9549159706148737 0.6695020677134116 0.6477490501966849 0.5931479675890126
89 0.9644762000603804 0.9611552782529938 0.9563248465331589 0.670645193827119 0.6489257976666779 0.5951652489661433
90 0.9624635201771158 0.9600483043171983 0.9548153366207105 0.6715529704468278 0.6500353024240998 0.5967454527115624
91 0.9631679581362584 0.9612559122471571 0.9558216765623427 0.6725952324916787 0.6512792926066637 0.598359277813267
92 0.9635704941129113 0.9608533762705042 0.9548153366207105 0.6736374945365297 0.6524896614329422 0.6003765591903978
93 0.9634698601187481 0.9612559122471571 0.9545134346382208 0.6741754362370979 0.653397438052651 0.6016541707292472
94 0.9631679581362584 0.9605514742880145 0.9556204085740163 0.6748814847190936 0.6541707292472179 0.6029990249806677
95 0.9644762000603804 0.9619603502062997 0.9563248465331589 0.6754866691322328 0.6553810980734963 0.6041421510943752
96 0.9637717621012378 0.9613565462413203 0.9563248465331589 0.6762263389705141 0.656154389268063 0.6050163063577985
97 0.9633692261245849 0.9609540102646674 0.9567273825098118 0.6770668728776519 0.657129408600343 0.6061594324715059
98 0.9652812720136862 0.9627654221596055 0.9563248465331589 0.6782436203476448 0.6580371852200517 0.6073698012977844
99 0.962966690147932 0.9604508402938513 0.9553185065915266 0.6786134552667855 0.6591803113337592 0.6086810341929193


==> hyperparameters_fmnist_gamma_loss_cnn.dat <==
GR pgamma_2.0 pgamma_4.0 pgamma_8.0 ggamma_2.0 ggamma_4.0 ggamma_8.0
0 1.4518713991898964 1.4984193387088658 1.5327254083538795 2.2976566824116937 2.297067619754453 2.2965968806606623
1 1.420346621213646 1.4470770345363289 1.4677424807537487 2.2966214495068935 2.295408534706149 2.294443470426185
2 1.392515228753648 1.402258446965885 1.4092320682801651 2.295560075349703 2.2936551052883165 2.2921111989911442
3 1.360914975281775 1.3549318715721546 1.348315481282077 2.294453494515447 2.2917578007069537 2.2895391356168866
4 1.3325039546014894 1.3132049293360673 1.294363572538241 2.293293844973332 2.289742762214451 2.2867752386912548
5 1.3068201741282581 1.2745216740464929 1.2456785364986918 2.292074247446412 2.287618441493912 2.283898914725269
6 1.2807750350646574 1.2360511849652813 1.202890318380799 2.290794112282379 2.285437907253195 2.2807271749521987
7 1.2543093756289625 1.2032710372219986 1.1635035096105464 2.289457173945859 2.2831372804921 2.2772865537259737
8 1.231282863288719 1.1752244216690149 1.128536636277297 2.2880854461230755 2.280649930499648 2.273737239924021
9 1.207390544807286 1.1444533176197544 1.0922631917014693 2.286695242527926 2.277996298555902 2.270163160725068
10 1.1859044008503572 1.1162641044832444 1.0604475185858409 2.285275163215759 2.275258149781121 2.2665686402460503
11 1.167891505547449 1.0915142349929556 1.031126664391919 2.2838014255434236 2.2724954321601087 2.262946013006944
12 1.146602403737295 1.0638105022579754 1.000424647938261 2.2822543744339336 2.2697336972929456 2.259161427933481
13 1.133086393497786 1.0467159904271912 0.9810722591388246 2.2806320443795913 2.266967245207306 2.255117592394586
14 1.114646000270454 1.0229555575123277 0.9546375564493811 2.278944066368119 2.2641719001584986 2.2508156856948776
15 1.0953489405127301 0.9998287060040757 0.9286664187506289 2.2772106851288116 2.261283390044782 2.2462684836343967
16 1.0811225957909831 0.9826247153944853 0.9089190611791789 2.2754574522617492 2.258266335727584 2.2415056653793903
17 1.0663584881629264 0.9650748937053437 0.8910430634874711 2.2736924263484957 2.2551020648837676 2.2364934241974437
18 1.046909003283184 0.9398661764428399 0.8630903009270907 2.271928383189091 2.251789201657945 2.2312333324947167
19 1.033199193984603 0.9251033463947872 0.8492601042819764 2.270163946928147 2.248336787385529 2.225739345375868
20 1.02436816789524 0.9154974188952903 0.8415541347992351 2.2683877176210125 2.2447481634296067 2.21999534567777
21 1.004652160171581 0.890378525334608 0.8123212370748214 2.266588098772265 2.2410172367163126 2.2140135195481534
22 0.9950236293335514 0.8811531201255409 0.8049402151523347 2.2647621421203583 2.237170934701117 2.2077964221470263
23 0.9834714561109993 0.8672118722954614 0.7901153733363943 2.2628976615175604 2.2331764334054545 2.2013299018189594
24 0.9670618254377579 0.8477094169832444 0.7695301198330734 2.260993870760793 2.2290417914108884 2.194637544656335
25 0.9553910338256013 0.8354967348986112 0.7574344345941935 2.259042121616182 2.2247693673266578 2.1877283919945656
26 0.9464914115175607 0.8286524439908927 0.7550626564544128 2.25703907272064 2.2203511025711986 2.1806311402460503
27 0.9342276262327665 0.8151536319437456 0.7423551086689897 2.2549788275510716 2.215784835086042 2.173361906573916
28 0.9212445634057059 0.7987706830375113 0.7213424063789373 2.252865710224414 2.211086485483546 2.1659495839413303
29 0.914274774831438 0.7966302942915366 0.7350712319645013 2.2507016862483646 2.206267846809902 2.158448223810003
30 0.8987592536102446 0.7759469128163681 0.7130742034190399 2.248477910838281 2.201321057034316 2.1508735502415215
31 0.8914770475873 0.7680745139692563 0.7128935241238553 2.2461967426034013 2.1962612505660664 2.143238339035926
32 0.8806340295423669 0.7599026208865854 0.7187188958406713 2.2438621125591225 2.191096092885177 2.135530993697796
33 0.8679729168763208 0.7466291051593791 0.7113579712344017 2.241462620760793 2.185826173643957 2.1277910209318707
34 0.8669144909806783 0.7504510840168058 0.7236928587601892 2.2390025913253497 2.1804605341778203 2.119982255396498
35 0.855835808562695 0.7399792521007347 0.7304440828783838 2.236477307034316 2.1750090020252593 2.112113345325551
36 0.8426329036995572 0.73112405026668 0.7287009723759686 2.2338846058292243 2.169475115100131 2.104189204488276
37 0.8350974420096609 0.7158084703161165 0.7001638152391315 2.231227829073161 2.163858283750126 2.0962174983646977
38 0.8294813968627353 0.7251691024548405 0.7583502137686173 2.228513069839992 2.1581736423845226 2.08827075418889
39 0.81298828125 0.7052060795511724 0.7058012844199708 2.225733252302003 2.152423942714099 2.0802675999421356
40 0.8109473471935695 0.7023264633597917 0.7125729989559223 2.2228917178222805 2.14661547436349 2.072283707670826
41 0.8128339888956677 0.7335886495075223 0.7620142149447771 2.2199882698500555 2.1407543304065615 2.064337356596558
42 0.7920490398101792 0.6991585563267334 0.7164412655196488 2.2170270359514945 2.134846603917178 2.0563039335312467
43 0.7932631339155429 0.7188773157611704 0.7336740016793297 2.2140107678373755 2.1288846294153165 2.0482703139151655
44 0.7874461156064456 0.7366935620188437 0.7687265220105414 2.2109333724338334 2.1228872757748816 2.04037290398259
45 0.7710348142516604 0.7218199756119805 0.7398681026403844 2.2078113600055347 2.1168669256943744 2.0325338696286606
46 0.7643663871452652 0.6951797299549662 0.7276446594011019 2.204646696060179 2.110792131050619 2.0248314380597767
47 0.7649675868125441 0.7333410446752038 0.7865373139843514 2.201441935757774 2.104696895126799 2.0171569167002112
48 0.7605118299977357 0.7174411684235685 0.7063770799002466 2.1981964894460098 2.0985731593413504 2.0095248503069336
49 0.7467213366081312 0.7097101387176713 0.7470842184669669 2.1949188088079903 2.0924433304820367 2.001945066418436
50 0.7545315271365854 0.7597438078645466 0.7718637179858107 2.1916059455821677 2.086299349967294 1.9943890651730904
51 0.7361095114062343 0.7084641542498994 0.7443007647397354 2.1882547549562243 2.080135910926336 1.9869028394510415
52 0.7329465672801148 0.7313139183103552 0.7614818080469458 2.1848673989886285 2.073999399340847 1.979429389529033
53 0.733848047386032 0.7485947111332646 0.7731663582129918 2.1814485948978564 2.0678491292014693 1.9719862084255813
54 0.7192478139623377 0.7108453176889403 0.726044048206828 2.1779930358131225 2.0616554213419542 1.9645345756390258
55 0.7247545768812267 0.7319040128591375 0.716487504088256 2.174506225155983 2.055496502968703 1.9571796458312367
56 0.7180587800801298 0.7698249459878485 0.7905185972407417 2.1709867870710475 2.0493320811738958 1.9497749886786757
57 0.7194702602961155 0.7202837347948324 0.6795588575211331 2.167435114659857 2.04313915951746 1.9423164766151757
58 0.7022736403403945 0.7203898722105515 0.77319505462539 2.163854156183959 2.0370144409781625 1.9349650847212438
59 0.7217699043033612 0.7788216152385026 0.800061677631579 2.1602435185418134 2.0309834771560835 1.9276594891566872
60 0.697006718498415 0.7199752974992453 0.6789388381176411 2.1566071327488174 2.024963127075576 1.9203582177090672
61 0.7010875547197343 0.734800385003648 0.7420539437518869 2.152942836746503 2.0190155007799135 1.9130482980275738
62 0.7363426697569689 0.7709574715237245 0.7846876729646775 2.1492561339564253 2.01314728099527 1.9058732121741975
63 0.6953428670939419 0.7350003262742779 0.7177505393353125 2.1455440761170372 2.007290657706048 1.8986926228992653
64 0.7097200153938563 0.7092688331016654 0.6891913193745597 2.1418133459545134 2.0014776686877327 1.89156883679682
65 0.7188804114357955 0.7968192287190551 0.7937147584469659 2.138062371062695 1.9957114587526417 1.88454273642699
66 0.7166084319494063 0.7219162363515146 0.7035024266158045 2.1342952790077487 1.9899112455343666 1.877381605678273
67 0.6894966609955218 0.7330870028051726 0.7109436422115578 2.1305026353527223 1.9841399252792593 1.8703049917605916
68 0.7206352167090168 0.7739175261176663 0.7664909535542669 2.126700360709973 1.978362315399517 1.8631660712488678
69 0.717384070424927 0.7028061946513032 0.6887755162209419 2.122885506817953 1.9726124191783234 1.8561055744943142
70 0.6879184074513183 0.7529844760270957 0.717394684166499 2.119047459935091 1.9668863056002819 1.8491461048354634
71 0.7489689929367516 0.7670397233036882 0.7467146538819563 2.1151944751937206 1.9611729678222805 1.8421787731458186
72 0.7038851601023951 0.7452859263359163 0.7038257526322079 2.11132792844923 1.955487147152058 1.8352957617364396
73 0.7099638366238553 0.7421510889698852 0.71026583688173 2.107453323123176 1.9497673231986514 1.8284669983395392
74 0.7214991556178927 0.7565872516384472 0.7358068723583576 2.1035651557940023 1.9440799301222702 1.8217496792291437
75 0.6985199137377981 0.7107210484647026 0.672553345844445 2.0996610678524705 1.938355782051927 1.8148890746075275
76 0.7117040971401076 0.7210785369704136 0.7067178497974741 2.095751673040153 1.9327012129541108 1.8081615348570996
77 0.7358779745993509 0.8000342587991849 0.7262934219960753 2.0918342196462714 1.9270928332872095 1.8015896633163933
78 0.7160630035630724 0.6771902733313626 0.6488601824305625 2.0879002559877224 1.9214382641893932 1.7949226612030793
79 0.7052661258113616 0.7582908062984302 0.6836574815871239 2.083966095778404 1.915888456651907 1.788345482791587
80 0.7588714664102596 0.8012440779253044 0.7374507247219986 2.0800405838029588 1.9103256767636108 1.7819056933682198
81 0.7016138194060079 0.690138694085237 0.6751680607357603 2.0761001339690046 1.9047915932877126 1.775581868899064
82 0.7107928386333904 0.7164308974665392 0.6697687128125943 2.0721563427719634 1.8992643890887593 1.7691350036479823
83 0.7635461316449884 0.7787890369484 0.7132898687512579 2.068220806707256 1.8937847501761096 1.7628646409882258
84 0.7070085483860823 0.7022871532058217 0.642011763956677 2.06426974313173 1.888268159718728 1.756538457909832
85 0.7172571477652964 0.7039200478640435 0.6746959457865804 2.0603169105992754 1.8827409555197745 1.7501765025913254
86 0.7614948786731408 0.7948848743175757 0.6714520227432826 2.0563685987345277 1.8772780234225621 1.743935032894737
87 0.7242108191764366 0.704631807339363 0.6528062830991497 2.052430310959042 1.8717506226728389 1.73766525988729
88 0.7211452659567777 0.7025255201519574 0.6626012924392423 2.048482392195834 1.866306559449532 1.7314976932801651
89 0.772137758896674 0.7788844623471621 0.6738372646107981 2.0445368320418638 1.8608414652938512 1.7253218715407064
90 0.715955342878887 0.6801365202337224 0.6579105100413857 2.0405900925832747 1.8554351398183557 1.7191875220136863
91 0.723857076928399 0.6965854610609339 0.6274646483785348 2.0366683150724563 1.8500661589891316 1.713085996465231
92 0.7539038913907617 0.743765163891894 0.6900932908574017 2.032774840872497 1.844695016101439 1.706954005547449
93 0.7269464127912096 0.6757485734345124 0.6180862283951394 2.0289045596633795 1.8393474593061285 1.70085719721747
94 0.7431688779938613 0.7326313981206601 0.6624881774711935 2.025045874949683 1.8340258472124384 1.6948055955645567
95 0.755078183965231 0.7312912658341301 0.6522965286775435 2.021213134937607 1.828785410586696 1.6890175684940123
96 0.7195100618270102 0.6843887978640435 0.6045537078909631 2.0173888466086343 1.8234805053084433 1.6830793766353025
97 0.719287468080155 0.7029945885642045 0.614989177914612 2.0135936477936 1.8182669961381706 1.6772158740691356
98 0.7799602829859364 0.7382987921562091 0.6432412872974741 2.009822035070947 1.8131106832419241 1.6715848910637012
99 0.7086117638780568 0.6448963430549964 0.6083504299744641 2.0060476706375163 1.8078961913178022 1.6658090501408875


==> hyperparameters_fmnist_gamma_loss_mclr.dat <==
GR pgamma_8.0 pgamma_4.0 pgamma_2.0 ggamma_8.0 ggamma_4.0 ggamma_2.0
0 0.5957608617886434 0.5935133528731006 0.5846350563235886 2.38645655127302 2.3942053688235885 2.403655922939519
1 0.5938354504471923 0.5929629124421355 0.5856690116483848 2.3540732395340647 2.3690272152057967 2.3874640705192713
2 0.587386619688412 0.5876917156209117 0.5820886428247962 2.322885349577337 2.344564113288719 2.371564292543021
3 0.5794505383918688 0.5812483882836872 0.5771270626037788 2.2928215334733824 2.320788545964577 2.3559534441984504
4 0.5760337980841803 0.5789956707727433 0.5761572319676461 2.2638369776466742 2.297679678851766 2.3406279875717018
5 0.5718883457972728 0.5758623075374861 0.5746039895089061 2.235879596143202 2.275209208639428 2.325579470979672
6 0.5680364912228288 0.5731810602105767 0.5734343650152209 2.208847772214954 2.25332957004126 2.3107896152007648
7 0.5615822553178776 0.567642357791587 0.5689907452104508 2.182723619741874 2.2320319182726176 2.2962613684965283
8 0.5598213078330985 0.5669103044492805 0.5697774396667756 2.1574709733823085 2.211299349967294 2.281990603300795
9 0.5506822866873805 0.5585932094853829 0.5625587686801852 2.1330059059575324 2.191083710186676 2.2679551093765724
10 0.5472968470897907 0.5561493954884522 0.5611995218312871 2.109326451959847 2.1713881437430813 2.2541639280592736
11 0.5431383241766882 0.5527174224961005 0.5589642482011673 2.0863724668536783 2.152177271497937 2.240600352533461
12 0.5380389127283134 0.5484779206658197 0.555766170624937 2.0641138783712387 2.133435172838885 2.227261237986817
13 0.5389631435858407 0.5502081079551172 0.558743767375088 2.042520417693972 2.115148285762806 2.2141440292593337
14 0.5312083312367918 0.542951109568406 0.5524828882899768 2.0215543470740664 2.0972922379742376 2.2012363436525106
15 0.5279817537989333 0.5405687176870534 0.5510527357508553 2.0011834321852673 2.079854057122371 2.1885389673694275
16 0.5244314081054393 0.537549746999849 0.5489039444594697 1.9813968627352319 2.062822539813324 2.1760440383792896
17 0.521046459884774 0.5348913486999346 0.5473286883145064 1.962170856080809 2.046184517145517 2.163749394623629
18 0.514490459818733 0.5287652051675557 0.5417687584123729 1.9434554883264568 2.0299107030542416 2.151641277548556
19 0.5130074351225219 0.5278836258270856 0.5417994203324695 1.9252676628383818 2.014011318179531 2.139727352634095
20 0.5124729153039147 0.5279696659265875 0.5432333564739107 1.9075613867364396 1.998458648862836 2.127994254427896
21 0.5044556585394233 0.5202323957337476 0.5358354311852168 1.8903032463897556 1.9832336296794808 2.116433531246855
22 0.5053556645145668 0.5217633296801097 0.5382437677681896 1.8734997279737344 1.9683439261094897 2.1050561899340847
23 0.5001107072211181 0.516828382088407 0.5341918245100382 1.857130979860622 1.9537704727281875 2.093845916775687
24 0.49579455059059574 0.5130326427587552 0.5308217650101892 1.8411669297826305 1.9394983316770655 2.0828009428147327
25 0.493904027010793 0.5114936010931368 0.52988352991031 1.8256014846658952 1.9255235719407267 2.071919499094294
26 0.49192589092532957 0.5100508201670524 0.5294799129044229 1.8104348410611855 1.9118422625037739 2.0612007994112913
27 0.4889344373459042 0.5074728602696991 0.527667567393328 1.7956206129868169 1.8984302276215155 2.0506312817626045
28 0.48446015562103756 0.5030759704104609 0.5235404926034014 1.7811658762705043 1.8852890397001107 2.040214484062091
29 0.48387128951456676 0.5029512098092985 0.5243839902322129 1.7670545137491194 1.8724116229118446 2.029949816657442
30 0.4783015812116333 0.49756719284618095 0.5192835468922965 1.7532672634472175 1.8597828428474388 2.0198250934009256
31 0.4777342374144611 0.49742125389956726 0.5196202874987421 1.7398076632786554 1.847405647768441 2.0098477832217974
32 0.4740713172675355 0.49393896391013387 0.5167720211551524 1.7266550754125993 1.8352645101640335 2.0000070758277144
33 0.471296904875717 0.4915296937110043 0.5147381629264366 1.7138006550644058 1.8233556955695884 1.990301202261749
34 0.4719785920832495 0.49271582846935696 0.5169729451796317 1.7012341815940424 1.8116715385050821 1.9807299659731308
35 0.46714889742880145 0.4879049044134296 0.5125503563072356 1.6889464171153266 1.8002059458966488 1.9712872738879943
36 0.46454690919983394 0.48551017897126897 0.5104484423744591 1.6769147582897252 1.7889481074519473 1.9619711604986414
37 0.4619070849476703 0.4829988989225873 0.508321713906989 1.6651568946865252 1.7779031334909932 1.9527824120081514
38 0.45985676559197947 0.48124782811399314 0.5071583299002466 1.6536567091425984 1.7670619826783738 1.9437178836042066
39 0.4560655469300342 0.4775054031806632 0.5034357565946714 1.6423884535070947 1.7564089309525008 1.9347679442990842
40 0.45651456716375666 0.4783237423109339 0.5048129387013183 1.6313727656108483 1.745954985156486 1.9259408492251182
41 0.4550939964746654 0.4773016291700211 0.5049373062009409 1.6205832093753145 1.7356846177795109 1.9172275570468955
42 0.4499974841501459 0.4720341176757321 0.4993352652963671 1.610005436594294 1.7255878047323137 1.9086221712413203
43 0.45072904611552783 0.4730832565474992 0.5010179855747459 1.599643280007799 1.7156692632333703 1.900130981433028
44 0.4473778063518919 0.4698724523089212 0.49839747243572 1.589498999949683 1.7059254553688237 1.8917490738527725
45 0.4436244728508353 0.4661783788649743 0.4946055167083878 1.5795520568644963 1.6963459639478715 1.8834721243836168
46 0.4425008903749874 0.4650874238169216 0.49369072028781325 1.5698068731445607 1.6869311820720538 1.875300133025561
47 0.4413221754081966 0.46418815490716514 0.4934740230640535 1.5602668884283486 1.6776813062921405 1.8672336894309147
48 0.43965409816217166 0.46282517359363995 0.49269420788467344 1.5508988856357553 1.6685786470388446 1.8592627695104156
49 0.4377140929260592 0.4607523983124937 0.4905174081085841 1.5417160336683606 1.6596289042844923 1.8513916973810003
50 0.4365039298360924 0.45972085073462815 0.4901529538435896 1.5327044756968904 1.6508259849552178 1.8436185075349703
51 0.43286960782617995 0.45609208128396395 0.48644246841036026 1.523862049662876 1.64216507355716 1.8359371068984602
52 0.4321018805191456 0.455544736527624 0.4862285228973785 1.5151917038278655 1.6336486269749422 1.8283526057914863
53 0.43022147930399013 0.45369740497949584 0.4847539498842709 1.5066829227256717 1.6252678004239207 1.8208581249371039
54 0.4274439712375465 0.4509874612401882 0.48205226127729695 1.4983348218778303 1.617022200802556 1.8134538608860824
55 0.42798148845539397 0.4518654535291084 0.48375684782882156 1.4901406202827816 1.6089079953708363 1.8061384377830332
56 0.4246266125025159 0.4482785002547298 0.48015957563902584 1.4820987455343666 1.6009224324179834 1.7989089073664084
57 0.4234236235156486 0.4471503971111754 0.4790962851118295 1.4741870856709771 1.593055291303965 1.7917623213746603
58 0.4225058788335262 0.4463373648516907 0.4785367542077589 1.4664281457557613 1.5853151219872699 1.7847024142724162
59 0.41985927357980274 0.44377709452362385 0.47633553299851566 1.4588075775825198 1.5776961262201872 1.7777258446965885
60 0.41788020387818253 0.44170333648862836 0.4739611505610345 1.4513124088004428 1.5701876902611451 1.7708253402686929
61 0.417686257406033 0.4417735051134648 0.4745357175989987 1.4439629824142095 1.56280150888095 1.7640089595702928
62 0.41722283982841907 0.4416511031215407 0.4754524795272718 1.4367366950852873 1.5555233321487874 1.7572692336721345
63 0.41261215186927647 0.4366141456802858 0.4697314271315538 1.4296294192475094 1.5483511945569588 1.7506030177618999
64 0.4135535317814733 0.437669131937456 0.47109170587199356 1.4226420393793398 1.541286865062393 1.7440150290580658
65 0.4110891045225546 0.4352153921266479 0.46900006171694175 1.415780943380799 1.5343307367666297 1.7375021227483143
66 0.40855900473765977 0.4326968888371742 0.4662696275598772 1.4090282451318306 1.527473571783486 1.7310605643680186
67 0.40911480117710325 0.4332722420782178 0.4669077296341954 1.4023905290832244 1.5207171390698904 1.7246911401202576
68 0.40701875919857605 0.43130182061047095 0.46545069877729695 1.3958724141780718 1.5140639937858509 1.7183950293096508
69 0.4063865536473533 0.4309122078469357 0.4654685848973533 1.3894494298455269 1.507499198072859 1.7121635837023246
70 0.40425500968602196 0.4285666200972376 0.46296944185870986 1.3831379880748718 1.5010318915417127 1.706002110169065
71 0.404297513790002 0.4286960979168763 0.4635642044882761 1.376921480326054 1.4946536225093086 1.6999078569990942
72 0.400569854733257 0.4248139745238754 0.4594132979175053 1.37080541002063 1.4883656685556506 1.693878662133944
73 0.40003705473388596 0.4243564043316645 0.45902555238628356 1.3647916443909127 1.4821692089853578 1.687917080733622
74 0.39912886733294756 0.4233496712884925 0.45814775664813323 1.3588731076091878 1.4760585438261045 1.6820185921304216
75 0.3971459894601615 0.421445683980955 0.45621851256667 1.3530497014000704 1.4700340661794304 1.6761833928751133
76 0.39870660257277096 0.4233779254616584 0.4589664888799436 1.3473156275158498 1.4640905674499345 1.6704103036630773
77 0.39486902249798733 0.41918014153227834 0.45459888508541313 1.3416730480149945 1.458230602797625 1.6646977520881554
78 0.39492698040624685 0.4192486394755711 0.45450144504125994 1.3361041750528329 1.4524426740024656 1.6590425933380295
79 0.39333943983816794 0.4177262554876975 0.45328916903051725 1.3306306292140484 1.4467393603137264 1.6534495446311763
80 0.39191945880138623 0.4163467147718124 0.4521259324368522 1.325239732973986 1.441112701425229 1.6479154611552782
81 0.38989606690116485 0.4140695266900221 0.449357711394284 1.3199229363741571 1.4355568990892624 1.642435330865704
82 0.3897115794348143 0.4140442699160964 0.4496126377427795 1.3146990100130824 1.4300826653227836 1.6370172123440172
83 0.3897237410136988 0.4142895652768693 0.4507108160316242 1.3095481022630069 1.4246778139780618 1.631652457356345
84 0.38616002986785497 0.4103524568060028 0.44610622114634696 1.304469918297776 1.4193413623012479 1.6263400831488377
85 0.388344544261661 0.4126840403133491 0.44868501638447217 1.2994624926096912 1.4140735068431116 1.6210830379830432
86 0.3850141880173216 0.4092547453252365 0.44553386530454364 1.2945340803310859 1.4088772941405856 1.6158803391051122
87 0.3836758983942588 0.4079133845963948 0.44382244861376674 1.2896701367049914 1.4037444690613363 1.6107284486011875
88 0.3836449907856999 0.40784324054040455 0.4438429881692161 1.2848793099652813 1.3986787660699909 1.605628840602043
89 0.3825335207510441 0.40684272341532907 0.44324606348118145 1.280164843199658 1.3936823472250177 1.6005824978615277
90 0.38139389481860725 0.40579510781202827 0.44245907419870184 1.2755057054757473 1.388742731552531 1.5955829342042367
91 0.3796128991553034 0.403736779012466 0.44006312031422967 1.2709203725659153 1.3838697465910235 1.5906344737471068
92 0.38039674362546544 0.40451354765491343 0.4410728998943343 1.2663925307562645 1.3790547441066217 1.5857339716778203
93 0.3772736010302405 0.4012986895567073 0.4376831853175003 1.2619273886421958 1.3742992965054845 1.5808812314456073
94 0.37792538795190955 0.40209626801191256 0.4385529224740867 1.2575264203544831 1.3696047796430009 1.576077530630472
95 0.3762615119785901 0.40020829959211784 0.43668180828280667 1.253183925920801 1.364966967677619 1.5713197244200967
96 0.37522249547147024 0.39926468391491393 0.4355945876993811 1.248903934631931 1.3603872364647278 1.5666084024667908
97 0.3758118283860194 0.4001478847992352 0.4373259542932978 1.2446799603124685 1.355862146365855 1.561941697538241
98 0.3732136483282178 0.3972207033215508 0.4341707739225873 1.2405158357024253 1.351393368062544 1.5573203958375264
99 0.3729921847482892 0.3968743317273825 0.43348029106810404 1.2363956401894436 1.3469722533209219 1.5527400749723257


==> hyperparameters_fmnist_lamda_acc_cnn.dat <==
GR plamdba_0.5 plamdba_0.3 plamdba_0.1 glamdba_0.5 glamdba_0.3 glamdba_0.1
0 0.7056455670725571 0.705142397101741 0.7062493710375365 0.06996604243015163 0.07077295498100393 0.0715126248192852
1 0.7000100633994163 0.6942739257321123 0.695481533662071 0.06996604243015163 0.06999966378643714 0.07134451803785764
2 0.6944751937204388 0.6926637818255007 0.6918587098721948 0.07342904212755942 0.06973069293615304 0.07073933362471842
3 0.695884069638724 0.6894434940122773 0.6894434940122773 0.07662307097468311 0.07104192583128803 0.07033587734929227
4 0.7086645868974539 0.7084633189091275 0.7045385931367616 0.07958175032780822 0.0733617994149884 0.0698987997175806
5 0.6969910435745195 0.6944751937204388 0.6916574418838684 0.08381804121978281 0.07511010994183505 0.07003328514272265
6 0.7125893126698198 0.7039347891717822 0.7031297172184764 0.0878189826177588 0.07669031368725414 0.07010052785529368
7 0.7171178424071651 0.7082620509208011 0.703834155177619 0.09121473960259557 0.07887570184581245 0.06979793564872407
8 0.7039347891717822 0.6948777296970917 0.688839690047298 0.095047574219144 0.08075849779780116 0.06976431429243855
9 0.7218476401328369 0.712186776693167 0.7058468350608835 0.0998554281679723 0.08364993443835525 0.06996604243015163
10 0.7088658548857805 0.6928650498138271 0.6889403240414612 0.10422620448508893 0.08633964294119625 0.07053760548700534
11 0.7247660259635705 0.7064506390258629 0.6975948475394989 0.1092357865716303 0.08869313788118213 0.07104192583128803
12 0.7337224514440979 0.7120861426990037 0.7046392271309249 0.1148505530713109 0.09057593383317084 0.07218505194499546
13 0.7329173794907919 0.7112810707456979 0.7037335211834558 0.12019634872070739 0.09242510842887403 0.07279023635813468
14 0.7394585891114018 0.7151051625239006 0.6995068934286002 0.12456712503782402 0.09511481693171503 0.07339542077127391
15 0.7277850457884674 0.7116836067223508 0.7042366911542719 0.12870255186094207 0.09814073899741116 0.07403422654069865
16 0.738653517158096 0.7193317902787562 0.7075576129616584 0.1330733281780587 0.10059509800625357 0.07426957603469724
17 0.7384522491697696 0.7027271812418235 0.6819965784441985 0.1360320075311838 0.1033520492216656 0.07507648858554954
18 0.7472074066619704 0.7250679279460602 0.7137969205997786 0.1384191238274552 0.10597451501193558 0.07628685741182799
19 0.7560631981483346 0.7273825098118144 0.7028278152359867 0.14120969639915273 0.1089668157213462 0.07655582826211209
20 0.7569689040958035 0.7235584180336118 0.6942739257321123 0.1432269777762835 0.11195911643075682 0.07665669233096863
21 0.7653215256113515 0.7332192814732816 0.7134950186172889 0.14558047271626937 0.11589281511616178 0.07719463403153683
22 0.7625037737747811 0.71882862030794 0.70292844923015 0.14763137544968563 0.11918770803214201 0.07763171166324849
23 0.76995068934286 0.729395189695079 0.7005132333702324 0.14911071512624818 0.12167568839726994 0.07880845913324143
24 0.7752842910335112 0.7230552480627956 0.6935694877729697 0.15072454022795279 0.12429815418753992 0.07944726490266617
25 0.7746804870685318 0.7358357653215256 0.7093690248565966 0.15250647211108495 0.12678613455266785 0.08011969202837642
26 0.7878635403039147 0.7429807789071148 0.6938713897554594 0.15445651077564468 0.12977843526207847 0.08082574051037218
27 0.7768944349401228 0.7405655630471973 0.7070544429908423 0.1564065494402044 0.1323000369834919 0.08200248798036512
28 0.7943041159303613 0.7426788769246251 0.7100734628157391 0.15835658810476413 0.13374575530376895 0.08331372087550011
29 0.7901781221696689 0.7345275233974037 0.6950789976854181 0.16131526745788924 0.1357630366808997 0.08354907036949871
30 0.7870584683506089 0.740867465029687 0.7134950186172889 0.16464378173015498 0.13730961907003328 0.08415425478263794
31 0.7997383516151756 0.7394585891114018 0.6920599778605213 0.16840937363413241 0.13882258010288134 0.08536462360891639
32 0.8064808292241119 0.7523397403642951 0.7044379591425983 0.17254480045725046 0.14036916249201492 0.0864741283663383
33 0.7970212337727685 0.7552581261950286 0.7107779007748818 0.17846215916350067 0.14181488081229196 0.08734828362976163
34 0.7868572003622823 0.7542517862533964 0.7072557109791687 0.1844803819386074 0.14282352150085734 0.08788622533032983
35 0.8211733923719432 0.764214551675556 0.7090671228741069 0.1927512355848435 0.1440338903271358 0.08869313788118213
36 0.7951091878836671 0.7545536882358861 0.7098721948274127 0.2031738560333524 0.14561409407255488 0.08916383686917931
37 0.8009459595451344 0.7594847539498842 0.7119855087048405 0.2155128937901355 0.1467572201862623 0.09003799213260263
38 0.8109087249672939 0.7702525913253497 0.6900472979772567 0.22953299936119423 0.14793396765625524 0.09054231247688532
39 0.8198651504478213 0.7644158196638825 0.7175203783838181 0.24382207578253706 0.14874088020710755 0.0912819823151666
40 0.8030592734225621 0.7718627352319614 0.7101740968099024 0.2593215210301584 0.14964865682681638 0.09178630265944929
41 0.7807185267183254 0.7741773170977156 0.706953808996679 0.27478734492149415 0.1504891907339542 0.09242510842887403
42 0.8242930461910033 0.7800140887591829 0.7225520780919795 0.28880745049255285 0.15136334599737752 0.09340012776115389
43 0.802556103451746 0.7731709771560833 0.7074569789674953 0.3036008472581784 0.1526745788925125 0.09403893353057863
44 0.7824293046191003 0.7819261346482842 0.7132937506289625 0.31832700131123287 0.15388494771879097 0.09511481693171503
45 0.8043675153466842 0.7850457884673443 0.7032303512126397 0.3329186699391453 0.15519618061392595 0.09629156440170797
46 0.8164435946462715 0.7811210626949784 0.7193317902787562 0.3450559795582154 0.156641898934203 0.09740106915912988
47 0.765522793599678 0.7923920700412599 0.7135956526114522 0.3573277746024275 0.1577177823353394 0.09844333120398077
48 0.7691456173895542 0.7770957029284492 0.7186273523196136 0.36849006488921765 0.15899539387418887 0.09918300104226205
49 0.8103049210023145 0.7962161618194626 0.7235584180336118 0.37924889890058167 0.1609454325387486 0.10025888444339845
50 0.7541511522592331 0.7909831941229747 0.7068531750025159 0.38832666509767005 0.1625592576404532 0.10086406885653768
51 0.7637113817047398 0.7858508604206501 0.7219482741270001 0.3960259556870524 0.16491275258043908 0.10180546683253203
52 0.7818255006541209 0.7980275737144007 0.7056455670725571 0.4037252462764348 0.1672998688767105 0.10274686480852638
53 0.7541511522592331 0.8043675153466842 0.7186273523196136 0.41088659516524895 0.1697206065292674 0.10338567057795112
54 0.744792190802053 0.7943041159303613 0.7255710979168764 0.4179470799852066 0.17200685875668226 0.10419258312880342
55 0.7472074066619704 0.7845426184965282 0.7208413001912046 0.42416703089802643 0.1756043438792321 0.10516760246108328
56 0.745697896749522 0.8139277447921908 0.7238603200161015 0.42954644790370844 0.17889923679521233 0.10587365094307905
57 0.7478112106269498 0.7914863640937909 0.7141994565764315 0.43384998150825405 0.18246310056147666 0.10691591298792993
58 0.7588809499849049 0.7982288417027272 0.7211432021736943 0.43798540833137206 0.18666577009716573 0.10799179638906634
59 0.7145013585589212 0.809197947066519 0.707758880949985 0.4426251554987728 0.19207880845913325 0.10913492250277376
60 0.7556606621716816 0.8128207708563953 0.7266780718526719 0.44713041724103153 0.19809703123424 0.11010994183505363
61 0.7555600281775183 0.8017510314984402 0.727181241823488 0.45207275661500185 0.20495578791648456 0.11115220387990452
62 0.6844117943041159 0.7958136258428097 0.7235584180336118 0.456409911575833 0.21245335036815385 0.11199273778704233
63 0.7628056757572708 0.820167052430311 0.7317097715608333 0.45980566856066973 0.22011901960125071 0.11313586390074976
64 0.7274831438059777 0.7949079198953406 0.7157089664888799 0.4634031536832196 0.22845711596005783 0.1145815822210268
65 0.7006138673643957 0.8002415215859917 0.7254704639227131 0.46669804659919983 0.23689607638772148 0.11572470833473422
66 0.73160913756667 0.814028378786354 0.7160108684713696 0.47056450257203375 0.24570487173452576 0.11669972766701409
67 0.7233571500452853 0.8199657844419845 0.729395189695079 0.47345593921258783 0.2551524728507548 0.117809232424436
68 0.6929656838079903 0.79551172386032 0.7328167454966288 0.47641461856571293 0.2645328312544128 0.1191540866758565
69 0.7286907517359364 0.7900774881755057 0.7317097715608333 0.47890259893084086 0.27377870423292877 0.12012910600813637
70 0.7261749018818557 0.8331488376773674 0.7355338633390359 0.4811888511582557 0.2828228490737316 0.12066704770870457
71 0.6952802656737446 0.7893730502163631 0.721042568179531 0.48374407423595467 0.2907238678008271 0.12160844568469892
72 0.7244641239810808 0.7975244037435846 0.7312066015900172 0.4875769088525031 0.29976801264162994 0.12224725145412366
73 0.6828016503975043 0.8134245748213746 0.721445104156184 0.4917795783881922 0.30864405070100526 0.12295329993611942
74 0.7068531750025159 0.7963167958136258 0.7346281573915668 0.49598224792388124 0.3175873314729516 0.12402918333725582
75 0.7290932877125893 0.7898762201871792 0.739961759082218 0.5001849174595703 0.32649699088861245 0.1250378240258212
76 0.714400724564758 0.7841400825198752 0.7358357653215256 0.5047574219144 0.33456611639713546 0.12564300843896042
77 0.7016202073060279 0.7900774881755057 0.7401630270705444 0.5107084019769358 0.34203005749251925 0.1266516491275258
78 0.7493207205393982 0.7874610043272617 0.7251685619402234 0.5168947315334701 0.34898967824362037 0.12762666845980566
79 0.6671027473080406 0.8026567374459093 0.7356344973331992 0.5219379349762969 0.3563527552701476 0.128500823723229
80 0.6812921404850558 0.7816242326657945 0.7277850457884674 0.5289984197962546 0.36284167703325154 0.12947584305550885
81 0.7468048706853175 0.8016503975042769 0.7384522491697696 0.5341761086642235 0.3700030259220657 0.1304172410315032
82 0.703834155177619 0.7845426184965282 0.7436852168662574 0.5381098073496284 0.37666005446659717 0.13119053222607
83 0.712186776693167 0.7439871188487471 0.7410687330180135 0.5425142050230306 0.38274551995427497 0.13206468748949332
84 0.7359363993156889 0.7856495924323237 0.74127000100634 0.5459435833641529 0.38832666509767005 0.13263625054634703
85 0.7101740968099024 0.7908825601288115 0.7303008956425481 0.548835020004707 0.3928655481962142 0.1331069495343442
86 0.6669014793197142 0.7452953607728691 0.7393579551172386 0.5518609420704031 0.39767340214504254 0.13357764852234139
87 0.716614672436349 0.7639126496930663 0.7319110395491597 0.5542480583666745 0.4025821201627274 0.1341155902229096
88 0.7052430310959042 0.8098017510314984 0.7436852168662574 0.5564670678815183 0.4067175469858454 0.13488888141747638
89 0.6893428600181141 0.7334205494616082 0.7503270604810305 0.5579464075580809 0.41088659516524895 0.1355276871869011
90 0.7561638321424977 0.7306027976250378 0.7443896548254 0.5587869414652187 0.41545909962007865 0.1362673570251824
91 0.7011170373352118 0.7994364496326859 0.7468048706853175 0.5585852133275057 0.4189893420300575 0.13670443465689405
92 0.7158096004830432 0.7220489081211633 0.7387541511522593 0.5587869414652187 0.4225195844400363 0.13714151228860572
93 0.7155076985005535 0.7478112106269498 0.7420750729596458 0.559392125878358 0.42578085599973103 0.1376458326328884
94 0.6724363489986918 0.7611955318506591 0.7393579551172386 0.5591903977406448 0.4295128265474229 0.13821739568974212
95 0.713998188588105 0.7240615880044279 0.7499245245043776 0.5587533201089332 0.43253874861311903 0.13862085196516827
96 0.7337224514440979 0.7388547851464224 0.7520378383818054 0.5584843492586491 0.43546380660995865 0.13929327909087852
97 0.7292945557009157 0.7382509811814431 0.7508302304518466 0.5577446794203679 0.4372121171368053 0.13983122079144672
98 0.6784743886484854 0.7277850457884674 0.7543524202475597 0.5567696600880879 0.44057425276535656 0.14013381299801633
99 0.7545536882358861 0.7526416423467848 0.7423769749421355 0.5551222136300978 0.44319671855562653 0.14080624012372658


==> hyperparameters_fmnist_lamda_acc_mclr.dat <==
GR plamdba_0.1 plamdba_0.5 plamdba_0.3 glamdba_0.1 glamdba_0.5 glamdba_0.3
0 0.9138573009962765 0.9160712488678676 0.9147630069437456 0.1373768617826043 0.14242006522543119 0.13996570621658877
1 0.912750327060481 0.9167756868270102 0.9147630069437456 0.13875533739031032 0.14900985105739165 0.1435295699828531
2 0.9189896346986012 0.9217067525410083 0.9208010465935393 0.13996570621658877 0.15623844265877684 0.14759775409340012
3 0.9141592029787662 0.9190902686927644 0.9171782228036631 0.1411424536865817 0.16296271391587935 0.1518676663416602
4 0.9169769548153366 0.921102948576029 0.9192915366810909 0.14238644386914567 0.17099821806811688 0.15617119994620582
5 0.9184864647277851 0.9235181644359465 0.9212035825701922 0.1435295699828531 0.17795783881921798 0.1598359277813267
6 0.9141592029787662 0.9202978766227231 0.9180839287511321 0.14494166694684463 0.1855226439834583 0.16427394681101434
7 0.9179832947569689 0.9244238703834156 0.9209016805877025 0.14642100662340718 0.19295296372255658 0.1691826648286992
8 0.9173794907919895 0.9255308443192111 0.9222099225118245 0.14763137544968563 0.20088760380593754 0.1739905187775275
9 0.9173794907919895 0.9250276743483948 0.9209016805877025 0.14911071512624818 0.20888948660188952 0.178025081531789
10 0.9183858307336218 0.9270403542316594 0.9236187984301097 0.15089264700938035 0.21732844702955317 0.18306828497461589
11 0.9204991446110496 0.9300593740565563 0.9249270403542317 0.1518676663416602 0.2262717278014995 0.18690111959116432
12 0.9156687128912147 0.9244238703834156 0.9198953406460703 0.15324614194936623 0.2353831153548734 0.19120465319570992
13 0.9164737848445205 0.9267384522491697 0.922411190500151 0.15472548162592878 0.24247722153111656 0.1959452644319672
14 0.9218073865351716 0.931266981986515 0.9266378182550066 0.15617119994620582 0.2522946575664862 0.2010220892310796
15 0.917580758780316 0.9289524001207607 0.9238200664184362 0.15741519012876978 0.26194398682042835 0.20619977809904852
16 0.9198953406460703 0.9307638120156989 0.9259333802958639 0.15869280166761926 0.27186228692465453 0.21131022425444643
17 0.9226124584884774 0.933883465834759 0.9292543021032504 0.16000403456275425 0.281209023972027 0.2158154859967051
18 0.9181845627452954 0.931266981986515 0.9260340142900272 0.16185320915845744 0.2909928386511112 0.2211612816461016
19 0.9187883667102748 0.9332796618697796 0.9256314783133742 0.16316444205359243 0.30064216790505327 0.2264734559392126
20 0.919794706651907 0.9341853678172487 0.9278454261849652 0.1644084322361564 0.3099552835961403 0.2318864943011801
21 0.9182851967394586 0.9323739559223105 0.9255308443192111 0.16612312140671753 0.3197054769189389 0.23709780452543455
22 0.9185870987219483 0.9337828318405957 0.927241622219986 0.1676024610832801 0.32895134989745484 0.24140133812998016
23 0.9235181644359465 0.9376069236187984 0.9321726879339841 0.16928352889755574 0.3388360286453956 0.24698248327337524
24 0.9214048505585186 0.9366005836771661 0.9296568380799034 0.1710654607806879 0.34898967824362037 0.25253000706048484
25 0.9207004125993761 0.9370031196538191 0.9291536681090873 0.17254480045725046 0.3585717647849914 0.2583465016978785
26 0.9219080205293348 0.9395189695078998 0.9314682499748415 0.17419224691524057 0.3683555794640756 0.2645328312544128
27 0.9177820267686424 0.9367012176713294 0.927241622219986 0.17577245066065966 0.37864371448744244 0.27031570453552095
28 0.9219080205293348 0.9377075576129617 0.9306631780215356 0.17688195541808158 0.38799045153481493 0.27667014087348285
29 0.9221092885176613 0.9394183355137365 0.9318707859514944 0.17815956695693105 0.3959250916181959 0.28151161617859666
30 0.9198953406460703 0.9380094595954513 0.930361276039046 0.17973977070235014 0.4043640520458595 0.2877988098039875
31 0.9231156284592935 0.939619603502063 0.9320720539398208 0.18142083851662577 0.41354268231180447 0.29327909087852605
32 0.9243232363892523 0.9425379893327966 0.9348898057763912 0.18327001311232896 0.4224187203711798 0.2988266146656356
33 0.9214048505585186 0.9413303814028379 0.9332796618697796 0.1844467605823219 0.4300507682479911 0.30460948794674375
34 0.9210023145818658 0.9413303814028379 0.9321726879339841 0.18565712940860035 0.439027670376223 0.31025787580270986
35 0.9249270403542317 0.9439468652510818 0.9359967797121868 0.1871028477288774 0.4473657667350301 0.3157717782335339
36 0.9200966086343967 0.9404246754553688 0.9319714199456577 0.18838045926772687 0.4543253874861312 0.32192448643378274
37 0.9240213344067626 0.9426386233269598 0.9349904397705545 0.18999428436943147 0.4624281343509397 0.3273711461520358
38 0.9257321123075375 0.9443494012277347 0.9363993156888397 0.191406381333423 0.4695894832397539 0.33322126214571496
39 0.9207004125993761 0.9419341853678173 0.9340847338230854 0.1932891772854117 0.47701980297885216 0.3389032713579666
40 0.9235181644359465 0.9437455972627553 0.9356948777296971 0.19483575967454528 0.48310526846652996 0.34471976599536025
41 0.9243232363892523 0.946663983093489 0.9366005836771661 0.19604612850082373 0.4895269475170628 0.35134317318360625
42 0.9239207004125993 0.9447519372043877 0.9368018516654926 0.19769357495881384 0.4945029082473187 0.35665534747671723
43 0.9234175304417832 0.944047499245245 0.9351917077588809 0.19954274955451703 0.5003194028847123 0.36294254110210805
44 0.9273422562141491 0.9478715910234478 0.9394183355137365 0.20115657465622164 0.5063376256598191 0.3684228221766466
45 0.9241219684009259 0.9451544731810405 0.9366005836771661 0.20303937060821034 0.5120532562283563 0.37444104495175334
46 0.9255308443192111 0.9459595451343464 0.9373050216363088 0.20465319570991494 0.5168611101771845 0.3812325589214269
47 0.9261346482841905 0.9490791989534064 0.9398208714903895 0.2064015062367616 0.522206905826581 0.3866792186396799
48 0.9210023145818658 0.9456576431518567 0.9363993156888397 0.20741014692532697 0.5269138957065528 0.3910836163130821
49 0.9250276743483948 0.9471671530643051 0.9379088256012881 0.20952829237131426 0.531318293379955 0.3954543926301987
50 0.9266378182550066 0.9483747609942639 0.9400221394787159 0.21137746696701745 0.5348821571462192 0.4008001882795952
51 0.92643655026668 0.9484753949884271 0.9401227734728791 0.2133611269878627 0.5398917392327607 0.40654944020441786
52 0.9262352822783536 0.9478715910234478 0.9401227734728791 0.2147059812392832 0.543522845711596 0.41196247856638535
53 0.9292543021032504 0.9507899768541813 0.9423367213444701 0.21618532091584575 0.5476918938909996 0.4174427596409239
54 0.9238200664184362 0.9493811009358961 0.9400221394787159 0.21776552466126484 0.551591971220119 0.4227549339340349
55 0.9241219684009259 0.9497836369125491 0.9403240414612056 0.219547456544397 0.5547860000672427 0.4277981373768618
56 0.9284492301499446 0.9512931468249974 0.9423367213444701 0.22136300978381468 0.5579800289143664 0.4322025350502639
57 0.9232162624534568 0.9481734930059375 0.9381100935896146 0.22317856302323236 0.5606024947046364 0.4371448744242343
58 0.9273422562141491 0.9502868068833652 0.9410284794203482 0.22502773761893555 0.5638301449080456 0.4429613690616279
59 0.9299587400623931 0.951494414813324 0.9432424272919392 0.2267424267894967 0.5668896883300273 0.4477019802978852
60 0.9277447921908021 0.9508906108483446 0.9419341853678173 0.22882695087919847 0.5696802609017247 0.45187102847728877
61 0.9257321123075375 0.9517963167958137 0.9423367213444701 0.23101233903775678 0.5723363480482803 0.4562081834381199
62 0.9279460601791285 0.9529032907316092 0.9448525711985508 0.23228995057660626 0.5750260565511213 0.4607806878929496
63 0.9258327463017008 0.9511925128308343 0.942236087350307 0.23397101839088189 0.5780855999731029 0.46498335742863867
64 0.9259333802958639 0.9508906108483446 0.9423367213444701 0.2359210570554416 0.5805735803382308 0.47026191036546416
65 0.9306631780215356 0.9531045587199356 0.9456576431518567 0.2375012608008607 0.5829606966345022 0.4736576673503009
66 0.9262352822783536 0.9519975847841401 0.941833551373654 0.23891335776485223 0.5849443566553475 0.4789698416434119
67 0.9283485961557815 0.9531045587199356 0.9434436952802657 0.24062804693541337 0.5873987156641899 0.4821638704905356
68 0.9295562040857401 0.9548153366207105 0.946261447116836 0.24156944491140772 0.5896177251790338 0.48589584103822747
69 0.926839086243333 0.9539096306732414 0.9448525711985508 0.24331775543825437 0.5917694919813066 0.4896278115859194
70 0.9276441581966388 0.953708362684915 0.9442487672335715 0.24509968732138654 0.5935850452207242 0.4923175200887604
71 0.9301600080507195 0.9540102646674047 0.9465633490993257 0.24721783276737383 0.5960394042295666 0.4957468984298827
72 0.9285498641441079 0.9541108986615678 0.944450035221898 0.24923511414450458 0.5976196079749857 0.49937800490871803
73 0.9287511321324343 0.9543121666498944 0.9448525711985508 0.2511515314527788 0.5992334330766903 0.5034125676629795
74 0.9314682499748415 0.9552178725973633 0.9474690550467948 0.2530343274047675 0.6008472581783949 0.5068083246478163
75 0.92643655026668 0.9544128006440575 0.9449532051927141 0.25501798742561277 0.6024610832800995 0.509935110782369
76 0.9276441581966388 0.9549159706148737 0.9452551071752038 0.25683354066503045 0.6040412870255186 0.5132636250546347
77 0.9315688839690047 0.9556204085740163 0.9479722250176109 0.25871633661701915 0.6057559761960798 0.5160878189826178
78 0.9286504981382712 0.953708362684915 0.9457582771460199 0.2605318898564368 0.6069999663786437 0.5185757993477457
79 0.930361276039046 0.9562242125389957 0.9465633490993257 0.26285176344013716 0.609118111824631 0.5221060417577245
80 0.9326758579048002 0.9558216765623427 0.9484753949884271 0.265070772954981 0.6111690145580473 0.52476212890428
81 0.9293549360974137 0.9551172386032002 0.946663983093489 0.2673906465386814 0.6132199172914635 0.5277208082574051
82 0.9291536681090873 0.9576330884572809 0.9475696890409581 0.26923982113438455 0.6150354705308813 0.5303768954039606
83 0.930361276039046 0.9572305524806279 0.9491798329475697 0.27075278216723264 0.6162794607134452 0.5323941767810914
84 0.9279460601791285 0.9557210425681796 0.9468652510818154 0.27273644218807785 0.6176579363211512 0.5348485357899337
85 0.9293549360974137 0.9562242125389957 0.9463620811109993 0.2746864808526376 0.6193726254917123 0.538143428705914
86 0.9333802958639429 0.9579349904397706 0.9499849049008755 0.27714083986148 0.6209528292371315 0.5405641663584709
87 0.9309650800040253 0.9566267485156486 0.9483747609942639 0.27946071344518036 0.6220287126382679 0.5429176612984568
88 0.931266981986515 0.9574318204689544 0.9485760289825903 0.2805702182026023 0.6230373533268332 0.5453383989510137
89 0.9331790278756164 0.9583375264164234 0.9516956828016504 0.28181420838516624 0.6243822075782537 0.5475574084658575
90 0.9281473281674549 0.9578343564456073 0.9486766629767536 0.2836297616245839 0.6256261977608176 0.550213495612413
91 0.9306631780215356 0.9584381604105867 0.9495823689242227 0.2859832565645698 0.6266012170930976 0.5524661264835423
92 0.9319714199456577 0.9574318204689544 0.9495823689242227 0.2881014020105571 0.6279124499882325 0.5544834078606731
93 0.9302606420448828 0.9580356244339338 0.9487772969709167 0.28978246982483274 0.6290891974582254 0.5564670678815183
94 0.9317701519573311 0.9579349904397706 0.9489785649592433 0.2918669939145345 0.6307702652725011 0.5582489997646505
95 0.9344872697997384 0.9585387944047499 0.951494414813324 0.2938842752916653 0.6316780418922099 0.5602662811417812
96 0.9323739559223105 0.9588406963872396 0.9509912448425079 0.295767071243654 0.6324849544430622 0.5615775140369162
97 0.9310657139981886 0.9588406963872396 0.9506893428600182 0.2976498671956427 0.6336953232693406 0.5636620381266181
98 0.9342860018114119 0.9595451343463822 0.9515950488074871 0.2995326631476314 0.6349729348081902 0.5656120767911778
99 0.9307638120156989 0.9575324544631176 0.9489785649592433 0.3015163231684766 0.6361496822781831 0.5673603873180244


==> hyperparameters_fmnist_lamda_loss_cnn.dat <==
GR plamdba_0.5 plamdba_0.3 plamdba_0.1 glamdba_0.5 glamdba_0.3 glamdba_0.1
0 1.5735156878962464 1.593562490565563 1.6110505953129717 2.297426718010969 2.2979239914586898 2.29842205110949
1 1.535028983376522 1.5699133053864345 1.6021866469696588 2.2961628965608334 2.2971717916624734 2.2981722350810103
2 1.501148053046694 1.55078763790002 1.5969146639453558 2.2948674304367516 2.2964144815462415 2.2979239914586898
3 1.4592598409039448 1.5268622988892522 1.587700363854785 2.293510247370937 2.295645574934588 2.2976729961255913
4 1.4218919033662072 1.5045322642019725 1.5805868966677568 2.292074443997182 2.294858978753648 2.297422983546342
5 1.3874300672360873 1.481535725854131 1.5739366013698803 2.2905708306078294 2.294052530944953 2.2971719882132433
6 1.3529026814242227 1.457651072852722 1.5658077529058065 2.2889758211104962 2.2932142419115427 2.296920010126296
7 1.319474604068129 1.4341960798342055 1.5576999353741068 2.28731889812066 2.2923521702349805 2.2966686216916576
8 1.2895248856860722 1.4142560042329173 1.5519212444651302 2.28560222369679 2.2914635642044883 2.296413498792392
9 1.2580137679883265 1.3925487406599075 1.5445488216388246 2.283829925405052 2.2905496031246857 2.296159162096206
10 1.22848289929682 1.3703359485068431 1.5356538182738755 2.2820025928977556 2.2896073387340246 2.295902073689242
11 1.2041838189971823 1.3514834865905203 1.5301356554103351 2.2801115779410286 2.2886328400171077 2.2956457714853578
12 1.1769593753144811 1.3292173309034416 1.5210279841124081 2.2781307392824797 2.2876375069185872 2.2953865210199256
13 1.1578732145328068 1.3128535948349602 1.5155777295398511 2.2760769802883165 2.286617801524605 2.2951256981483343
14 1.134668627195079 1.294388436210627 1.5080125886837075 2.2739752629063097 2.2855806031121064 2.2948633028705845
15 1.1113523990200764 1.2740987950651605 1.498611663637164 2.271832662964174 2.2845200151579954 2.294596976577438
16 1.0933452036894937 1.25741920190953 1.4904438981206602 2.2696552735357756 2.283444292794606 2.2943288813273623
17 1.0744387885868472 1.241277764761749 1.483780040819664 2.267444273925732 2.2823479326003824 2.2940574447141993
18 1.050934657875868 1.2219618361301197 1.4748905408762705 2.265203988250981 2.281234472489182 2.2937836494917985
19 1.0343218919819865 1.2062027885050821 1.4662559672813726 2.2629238027699508 2.280095264227131 2.2935041542970716
20 1.0222218334884774 1.1954293494326758 1.4620351377742276 2.26061786913807 2.278923625088055 2.2932226935946463
21 0.9990823044555701 1.1769869906976451 1.4516958793524202 2.2582627978137264 2.2777193585211832 2.2929367122245146
22 0.9870403267145517 1.1652910405869479 1.4450599322607427 2.2558230131075776 2.2764962230804064 2.292648765346684
23 0.9727531495295361 1.1532190888535272 1.4392890051071752 2.2532853461180435 2.2752526463595655 2.292359049511925
24 0.9535302876874309 1.136494583846986 1.4293788170159505 2.250643507220489 2.273991969721747 2.2920659923140785
25 0.939928876138422 1.1246900394359465 1.422291982458237 2.247900837778001 2.2727159621238804 2.2917701834054545
26 0.9293562136774177 1.1136540085350206 1.4166224755019121 2.245065003270605 2.271425409769045 2.2914702469306634
27 0.914826689393177 1.1003258025561033 1.4088095824003724 2.2421354140459897 2.270123654020328 2.291167755295864
28 0.8998868653768743 1.0869475744062593 1.400186310474741 2.239112463205696 2.2688057811084836 2.2908640843564454
29 0.891937172939519 1.07769258830633 1.395216819085237 2.2359959541989536 2.2674761151504477 2.2905556961985507
30 0.8735461139554191 1.0636485444236188 1.3871285583551374 2.2327760594872696 2.2661328871892925 2.2902453425329576
31 0.8652691644862635 1.0542762175140887 1.380489859552682 2.2294667341753045 2.2647812075450338 2.289931844055047
32 0.8536631363527725 1.0431909506453154 1.3742721724992453 2.2260666024076685 2.263414983143806 2.2896159869678976
33 0.8394188072355842 1.029818619018567 1.3649213678990137 2.2225744848797424 2.2620336243333 2.2892950195607327
34 0.8388255187367918 1.02434861109364 1.3600138882773976 2.219001978086948 2.2606434207381505 2.28897090734125
35 0.8260475566380698 1.0134604846470263 1.35371876022064 2.215343185506189 2.2592424068506594 2.2886450261648386
36 0.812239078853024 1.0000691858709871 1.3457007663907619 2.2116091139805776 2.2578183965230956 2.288316589828419
37 0.8030420752302002 0.9921634225306933 1.3398834532555097 2.207787773913153 2.256363134623126 2.2879857948827613
38 0.7972425008019272 0.9841161426361075 1.3345667549310658 2.2038901721470263 2.2548772108030595 2.2876528378786354
39 0.7791575696418688 0.9694379276944752 1.3250539924964777 2.1999100190575627 2.2533531561336417 2.2873159498591122
40 0.7765575469205998 0.964479344872698 1.3196554307763912 2.195860483546342 2.251791953368723 2.28697827563651
41 0.7807152344929305 0.9607429147378485 1.316049706903492 2.1917397966564356 2.250189868043675 2.2866392255585186
42 0.7564282420656385 0.944777587079853 1.3064101692223509 2.187547565286304 2.248550634623126 2.2862962444651305
43 0.7612128774560984 0.9400674444311663 1.3008317635478515 2.1832924376698197 2.246877791020932 2.2859516909655833
44 0.7552453012572959 0.9337713336205595 1.2970945472099225 2.1789726448500555 2.2451664234678472 2.285604582306028
45 0.7360164937544027 0.9190785739219584 1.2882018041788266 2.1745799316946766 2.243424787096206 2.2852553115880045
46 0.727682691975068 0.9115275847212438 1.2813657684034416 2.1701146913052227 2.241647771585992 2.284906040869981
47 0.733171716186978 0.9074320563298782 1.2770292687682399 2.165589306380195 2.239838718300292 2.28455342878887
48 0.7309333960199256 0.8995605910989232 1.2701971640082519 2.1609988631503474 2.237989175556003 2.2841986546492907
49 0.709956465969986 0.8913825066670021 1.2643795560468452 2.1563518132987824 2.236108970891617 2.2838423081035524
50 0.7348981690116484 0.887528932273322 1.2600032548807487 2.1516538567978265 2.2341906353778804 2.283483602948576
51 0.7151395589086244 0.8743473531687129 1.2529117031045587 2.1469085315613365 2.2322377069286503 2.283120573676663
52 0.7194609732722401 0.8698616714991949 1.247700650818909 2.142124878924726 2.230256868270102 2.2827553823462816
53 0.7270729423493006 0.8640606720778404 1.2428064383742579 2.1373048643956927 2.22824045392221 2.2823884220589714
54 0.7149215841048606 0.8519495084658347 1.2343203588859817 2.132465194789675 2.226190036291134 2.2820198893655026
55 0.7221695411561588 0.854328264157945 1.2303504264365503 2.127609801122069 2.224107580884573 2.2816503739181844
56 0.7220010480087048 0.8449984904900876 1.225584758195381 2.122741238552883 2.221993873905605 2.281277910209319
57 0.729762248257774 0.8359733705154976 1.2182410317814734 2.117868155315991 2.219853829123478 2.280901712035826
58 0.7022819446104207 0.8318080666008353 1.2155207691267484 2.1129921238175506 2.217680370710476 2.2805229587023246
59 0.7467217788473633 0.8273286745559525 1.2108883623075375 2.1081131440575627 2.215478608986616 2.2801420433103554
60 0.7072897142623529 0.8132238473476653 1.2028868787423266 2.103205074783637 2.2132453991395793 2.2797573934537585
61 0.704334868263812 0.8132165258314884 1.198685311210627 2.0982922882912347 2.210983099778605 2.279367829827916
62 0.7557366290442287 0.8189820969765774 1.1974797670637516 2.093394832758881 2.208691907454463 2.2789776765497636
63 0.7114975222809953 0.7969263980263158 1.1885533155756265 2.0884763462941534 2.206370446311764 2.2785818232992856
64 0.7342048361710023 0.7999254188103804 1.1841264025862936 2.0835700459771562 2.204022647365905 2.2781834148887996
65 0.7514822384931318 0.7946204152567424 1.1822626099111906 2.07866256635554 2.20164359684764 2.277780289259837
66 0.7356834876125843 0.7823260663272366 1.1740542566607124 2.073749779863138 2.1992378154246754 2.277376770529335
67 0.7162731163360421 0.7777135111357805 1.1707365779410286 2.068839155429204 2.1968076617062495 2.276970696638825
68 0.7615130104816594 0.7791642032303512 1.1667428628484453 2.0639277447921907 2.1943505805323538 2.2765612813852267
69 0.7258919179109641 0.7758999371823739 1.1617840834758981 2.0590206582721144 2.1918669650045284 2.2761502937254705
70 0.7299639584853326 0.7652188769717974 1.1566909616521586 2.0541137683028077 2.189358780630472 2.275737930210325
71 0.7705158219438714 0.7749871062694978 1.154333629993962 2.0492045197242628 2.1868283860194224 2.275322618433632
72 0.7192458484546392 0.7542304604948676 1.1477291310254605 2.0443039193795913 2.184272636359062 2.274904161844621
73 0.7548324955029184 0.751221759585388 1.1428986993056254 2.039420418951897 2.181698017824796 2.2744853121540705
74 0.7642662445280266 0.7500722815456123 1.1397777679065613 2.03459254239207 2.1790990269950687 2.2740660693619805
75 0.7333572601137164 0.7412857250679279 1.132410062298732 2.029809479407769 2.1764792017837373 2.2736411265975645
76 0.7377210803059273 0.7477955357030542 1.1325090256113515 2.0250645472728186 2.1738287146523096 2.2732169700362284
77 0.78364231769523 0.7392618909284744 1.1276558922775988 2.020327084067123 2.1711524793700314 2.272792420373352
78 0.7245850518422311 0.738968096665241 1.1211284412108786 2.0155953208337527 2.168452461444601 2.272366298304317
79 0.7718508439103854 0.7298364461733924 1.1191460301461709 2.0109563295637516 2.1657292505283285 2.2719368348721947
80 0.8051711131692161 0.737992172955243 1.1156401540643555 2.0063047590444802 2.162988939695079 2.2715057990339136
81 0.7188264091117792 0.7158376089677468 1.1074423162800644 2.001655743685217 2.1602238634648283 2.2710747631956325
82 0.7423315225766076 0.7167940741515296 1.1043068401240315 1.9970790590092584 2.157438935606823 2.270640189443494
83 0.7736736066122823 0.7365629540322783 1.10427588337778 1.9925169190902687 2.154632387164134 2.2702054191405856
84 0.7247443562411945 0.7134171845124283 1.0951973998691757 1.9879335516881353 2.151809328456778 2.26976750402536
85 0.7377742472891717 0.7194847067776995 1.094279311223206 1.9833625669845023 2.1489675974262856 2.2693313578670624
86 0.809639694921757 0.7260097992351816 1.0916545722426285 1.9788222442009662 2.1461075871741975 2.268890494490289
87 0.73703271037222 0.7245297719382108 1.083988306015397 1.9742697352696992 2.1432379459343864 2.268449827664285
88 0.7382293114590671 0.6997953316833552 1.0809493362873603 1.9697414020831236 2.1403490427191305 2.2680073918813526
89 0.7964776726187481 0.7366040822808695 1.0784740741672536 1.9651998999949682 2.1374564050392473 2.2675616147353326
90 0.7121682026454161 0.7279984999245245 1.0740385129440475 1.9606619358206703 2.1345498122547046 2.2671150513862335
91 0.7436563239030894 0.6988387190864949 1.069107742056204 1.956122792341753 2.131635357439368 2.2666667190802054
92 0.7681440929417832 0.7464051846948274 1.067846770592231 1.9515838454136056 2.1287155957532455 2.2662181902234075
93 0.7330487245427443 0.7158644381478313 1.0612970110131328 1.9470551191254906 2.125788758239408 2.2657698579173795
94 0.7687471598413756 0.71902536762856 1.0594249632056958 1.942541527246654 2.1228642793348094 2.2653187739005736
95 0.7773217363137768 0.7270875362439619 1.0552709609603 1.9380363870509207 2.11992722118094 2.2648674933329977
96 0.7165480417253698 0.7126132918637416 1.0490095413605716 1.933520436562846 2.1169972388547853 2.264412674851565
97 0.7147382513742829 0.7225529134327513 1.0499584884774076 1.929065023711885 2.1140645048178524 2.2639584460224413
98 0.8034208777013938 0.7365607428361175 1.045942857973986 1.924613345325551 2.111121353590118 2.26350146548254
99 0.6972492130107175 0.7315950841866258 1.0388502251685618 1.9201712979269396 2.1081811506239307 2.263044288391869


==> hyperparameters_fmnist_lamda_loss_mclr.dat <==
GR plamdba_0.1 plamdba_0.5 plamdba_0.3 glamdba_0.1 glamdba_0.5 glamdba_0.3
0 0.6065609826280568 0.6014940020567072 0.6032966183046946 2.4159006427996377 2.3991199242729193 2.407459573437657
1 0.6098603329884522 0.6017454396290379 0.6050984483496025 2.4116578978816543 2.3785998273498037 2.3949499031397807
2 0.6081497516384472 0.5972462942317852 0.6019240060034468 2.4074332356344974 2.3585618694651305 2.3826173250855387
3 0.6047557129446764 0.5912061416612157 0.5971349973583576 2.4032290146674047 2.3389936679203984 2.370461446173392
4 0.6058237698280416 0.5895355092551826 0.5968701451959847 2.3990475935896147 2.3198834296694173 2.3584840353602696
5 0.6062939684072155 0.5872223523825099 0.5958435605250578 2.3948870068934287 2.30121405479521 2.3466789995723056
6 0.6064104738760441 0.5848749465381906 0.5946062242911593 2.3907446994188386 2.282955471029989 2.335035528517158
7 0.6039631711029486 0.579901868097137 0.5908814889271158 2.3866234228766228 2.2651049266629766 2.323556373905605
8 0.6070144252541009 0.579994934886661 0.5923660368917933 2.382525339325249 2.2476525941556806 2.3122421253899565
9 0.600612177027775 0.5718104134170273 0.5849782831054393 2.3784437660385427 2.2305654529787664 2.3010750934009256
10 0.6010987875962313 0.569840679876975 0.5841094795650096 2.3743844029888295 2.213850382409178 2.290065498578545
11 0.600392482404775 0.5669161518346835 0.5822287835236993 2.3703433191607126 2.1974814377452954 2.2792017444273927
12 0.5986541382585288 0.5629936863961709 0.5792799814613314 2.366320907655731 2.1814513466086343 2.2684830447443898
13 0.6034707131490893 0.5652225721262705 0.5826457659819362 2.3623199201846634 2.165750674562242 2.2579076305726073
14 0.598607211762227 0.5584446662410687 0.5767197111332646 2.3583362291813423 2.1503635009937607 2.2474686226351013
15 0.5986934484124987 0.5563183800128308 0.575603597586671 2.3543731760088558 2.1352837328293246 2.23716720023649
16 0.5981339175084281 0.5536922160391717 0.5738821076689393 2.3504282055071952 2.1205019356319816 2.226998056505988
17 0.5983989170838784 0.5515804254302104 0.5727521864307639 2.3465030866332897 2.1060108370232467 2.2169627638497533
18 0.5931230030441783 0.5453338454136057 0.566948189610169 2.3425948711255913 2.0917905853753647 2.207048743018517
19 0.5951497363074871 0.5449423162800644 0.5675915985552732 2.338707489999497 2.0778494358206703 2.19726582155077
20 0.598145268315387 0.5455631218866358 0.5691718176071752 2.3348368156888397 2.064167536731408 2.1876029926034013
21 0.5912364596174651 0.5377638399259083 0.5617465226237798 2.3309820619905404 2.0507317192059977 2.178054163102546
22 0.5958933370075223 0.5397647267629818 0.5649166899906913 2.327149715080004 2.0375520073337023 2.168630732992855
23 0.5929347565443545 0.5352107437009409 0.5609817435782932 2.3233330922310556 2.024609139139076 2.1593191402712084
24 0.5903916844086495 0.5313857674442739 0.5576400365269951 2.319533569299084 2.011897021548254 2.1501195814883767
25 0.590808519453809 0.5300835203186324 0.5570989322575979 2.3157525221394786 1.999412902850458 2.14103107389051
26 0.5925471092885176 0.5292455752490691 0.5572938123459042 2.3119893610999296 1.9871532451318306 2.132054600231458
27 0.5910372062745295 0.5266203940292593 0.5550670886742729 2.3082431034265873 1.9751013415769347 2.123179350218879
28 0.5879039904523498 0.5223678215727835 0.5512590649215054 2.304513552568683 1.9632593542442387 2.114409647969709
29 0.5907173690342911 0.5227319318739307 0.5526075506157543 2.3008030671354534 1.9516221728137264 2.105745296933179
30 0.5857766723325702 0.5172283629050518 0.547285840246679 2.2971063402561134 1.9401774145868975 2.0971768626723355
31 0.5877676333557663 0.5173289968992151 0.548122262047776 2.293428875352219 1.9289307795360773 2.0887110279133543
32 0.5858049756434286 0.5140885626320821 0.5453831796568381 2.289767527611452 1.917869098759686 2.08034052027775
33 0.5848002081079551 0.5117146715715256 0.5435155542417228 2.286122297033813 1.9069902101992553 2.072064946663983
34 0.5887870439235936 0.5132999026680588 0.5460529755427946 2.2824935767208414 1.8962888069839992 2.063883127767435
35 0.5854182128660561 0.5087480816644863 0.5419157292505283 2.2788817597740767 1.8857599753446714 2.0557923118773274
36 0.5838151447871591 0.5062254999465382 0.5397021253427845 2.2752856668889 1.8753986049612559 2.0477907300367315
37 0.5825670965363037 0.5038737208475899 0.5377572554751182 2.271705887717621 1.865205482036832 2.039879168448727
38 0.5827713619238704 0.5024063710752742 0.5368651115307689 2.268142618811009 1.8551758893529233 2.032056251257925
39 0.5788954298801198 0.4984087741049864 0.5328936558128711 2.264593305009057 1.8452974442110295 2.024314116433531
40 0.5823074529693318 0.4995780546348244 0.5349295778246704 2.2610616807763915 1.8355793844973332 2.0166610191078798
41 0.5838775496565864 0.4989894833545084 0.5351326147699256 2.257545387503774 1.8260083447594848 2.0090889006994064
42 0.5779433379509661 0.4934155000723307 0.5293405584085992 2.254042852785046 1.8165790181266983 2.0015932405404047
43 0.5816806525642799 0.49477857966124084 0.5315978457249422 2.250557417983295 1.8072955321651405 1.9941819006616686
44 0.5801532565317752 0.49187164291285096 0.5291718687103754 2.247087314141592 1.7981535627578746 1.9868487879893328
45 0.5761009693097766 0.4878679528686978 0.5250378655058117 2.243631951607628 1.7891462306279562 1.9795915439141591
46 0.5758467308889755 0.4868206320915518 0.524286894151907 2.240191526932173 1.7802739288769247 1.9724107580884573
47 0.57744655588017 0.4863066026907014 0.5245153352841653 2.236767415970615 1.7715364609540103 1.9653074132660764
48 0.577116252311437 0.4849113870509208 0.5234849670109187 2.2333558842583274 1.7629210510591729 1.958273843966992
49 0.5755983398535776 0.4828733029806531 0.5216022071865251 2.229959093853779 1.7544316302078091 1.9513126053512126
50 0.5769163110408071 0.48215269872069033 0.5215573444733068 2.2265792068154373 1.7460646604860621 1.9444246801725873
51 0.5729018598420046 0.478303251893177 0.517597043011598 2.2232115059248265 1.7378158177769951 1.9376031891541712
52 0.5741085341558065 0.47791742273196136 0.5177439155743685 2.2198593325450338 1.7296866744867667 1.93085402881906
53 0.5735428119024857 0.4762435963759183 0.5164412262094948 2.21652190047298 1.7216713340922813 1.9241714991949281
54 0.5709639183889755 0.4733426052883164 0.5135742875427695 2.213198423505585 1.7137694034919997 1.9175563864848546
55 0.5741341348935796 0.4745153745943192 0.5154827955180135 2.20988909819362 1.7059775413228337 1.9110073148334508
56 0.5708869687625793 0.470990826189368 0.5119560850545939 2.206592548681695 1.6982935855263157 1.9045221221822481
57 0.5703542670385932 0.4696992910806833 0.510841199950312 2.203311526680588 1.6907108533762705 1.898099432675858
58 0.5706638836387994 0.46904305719784645 0.5105544323771007 2.200043477030291 1.6832354379465633 1.8917410152712086
59 0.5695093935543927 0.4666395852464275 0.5084766450513233 2.1967905617892725 1.6758626220187178 1.8854462803159908
60 0.5665456044958237 0.46423326330884573 0.5058224725929606 2.193548456840596 1.6685837573588609 1.87920756233018
61 0.5690752129037939 0.4645905434707407 0.5069388318280165 2.190322272504277 1.6614090646070243 1.8730342957507295
62 0.5718477089256063 0.464885713589363 0.5080945503547348 2.1871100432726176 1.654326947267787 1.866919011648385
63 0.5646036828897052 0.45936155592734224 0.501824580796518 2.1839080346809903 1.6473353415580658 1.8608581721092885
64 0.5674947481634296 0.4605706871257673 0.5035577163473633 2.1807225363540303 1.640437490565563 1.854857673656536
65 0.56606223701507 0.458299444704765 0.5015447907756365 2.1775488310732616 1.63363182188412 1.8489145680285801
66 0.5631627691959343 0.45549437039284996 0.4985782991439821 2.1743882946940727 1.6269120458891013 1.8430257104131025
67 0.564448653469986 0.4561211216602093 0.499459976759837 2.171240534114924 1.6202794401605112 1.8371924766654926
68 0.5646026509981634 0.4544154049417581 0.4983079435600533 2.168107318292744 1.613736068481433 1.831416439191909
69 0.5650086757509811 0.4539687924549663 0.49814249694953205 2.164984323110597 1.607269744704136 1.8256891463092482
70 0.5628335466564356 0.4516253176260441 0.49579297818443696 2.1618752830331087 1.6008882325840295 1.8200159048882962
71 0.56528541923493 0.45199773219721745 0.49675617523208715 2.15878000150951 1.594585144221093 1.8143949459721245
72 0.5599397296719332 0.4477799983646976 0.49209934697972224 2.155695333727483 1.5883607744414814 1.808824304053034
73 0.5604423099904398 0.44736822450186176 0.4919144909806783 2.1526248176008855 1.5822168922021234 1.8033069273925733
74 0.5599881302990087 0.4464164765365553 0.49107703728803964 2.149566094520479 1.576148190632233 1.7978386884245747
75 0.5584329714702626 0.4443556908523699 0.4890981641371893 2.1465191644862633 1.5701546697318105 1.7924191940474992
76 0.5629631227514592 0.44662211777951094 0.49221064385314983 2.143485206802858 1.5642337743408474 1.7870486408121162
77 0.5584993564927795 0.4423975046700463 0.4877472215583174 2.1404624525133342 1.558385406183959 1.7817256528630372
78 0.5586591031309751 0.44225190968727984 0.4875778930700916 2.13745286712539 1.55260327563651 1.7764474784894837
79 0.5582545033712388 0.4408866189022089 0.486573862600005 2.134454878232867 1.5468950481785246 1.771218441808393
80 0.5583244754453054 0.43963011896825 0.4856115500308192 2.1314698616911545 1.5412556134899869 1.7660363807612962
81 0.5540553927241623 0.43691020027737243 0.48230212644346887 2.1284942795863944 1.535679271598571 1.7608963815789473
82 0.5558179617527926 0.43706016851476803 0.48294956467935496 2.1255330456878334 1.5301755552166147 1.7558059131906008
83 0.5585548820852622 0.43762328647038845 0.48422316453029085 2.122582818632384 1.5247334575010063 1.7507580963193117
84 0.5525166458846986 0.43327406017283887 0.4791708761289876 2.119642615666197 1.5193535681040555 1.7457513585589213
85 0.556725190968728 0.43577865749534567 0.4822021803770001 2.116716367804669 1.5140354939242227 1.740788844721747
86 0.5540251239056053 0.43246240376874306 0.47902587079853076 2.1137999474816342 1.5087820849476703 1.735870554807789
87 0.5519186401674298 0.4308240548266579 0.47709957497861527 2.1108949271032507 1.5035865601728389 1.7309919681493409
88 0.5524861805153718 0.4307942282473332 0.4772811878899567 2.1080018963218277 1.4984515730351213 1.7261554433556405
89 0.5537612544970816 0.430024388019523 0.4770612475784945 2.105121248238905 1.4933784011145215 1.7213627493836168
90 0.5527231716061185 0.42881781198110597 0.4758948661725118 2.1022500345929354 1.4883579048002415 1.716606613854785
91 0.5500187804260591 0.4266918697167153 0.47349640626572403 2.0993898277900773 1.4833974547461508 1.7118921470891617
92 0.5524297704444249 0.42760047478803964 0.47473924592117844 2.09654200368572 1.4784903682260742 1.707217383579048
93 0.5481963616880094 0.42413975624559724 0.470998688220162 2.0937038105690853 1.473638021095401 1.7025799647152058
94 0.5501051644894083 0.4250346027630321 0.4721892453708363 2.090878000150951 1.468841690934135 1.6979834284114923
95 0.5483898659209269 0.42312314652624033 0.4702312557392825 2.0880618207205393 1.4640972501761096 1.693423647101741
96 0.5475412088344067 0.42201740103275637 0.46912143181732413 2.085257434336319 1.4594056815751737 1.6889018000905707
97 0.551185604071274 0.4232107098942085 0.47117813907303513 2.0824634651429004 1.4547652161743987 1.684416904624132
98 0.5480354848828872 0.42026564229646773 0.46799249333299786 2.079679520038744 1.4501754608722452 1.6799685676008855
99 0.5467586419442487 0.4195952567582017 0.46697637499056555 2.0769063852269296 1.445631207073312 1.6755538407592834


==> hyperparameters_mnist_beta_acc_cnn.dat <==
GR pbeta_0.3 pbeta_0.2 pbeta_0.1 gbeta_0.3 gbeta_0.2 gbeta_0.1
0 0.7294141332796457 0.7409905375478156 0.7274008455808335 0.1019001177064066 0.10290902976290567 0.10391794181940474
1 0.7017314274209785 0.70364405073485 0.7240789208777935 0.10122750966874054 0.10169833529510677 0.10304355137043887
2 0.6947855848600765 0.6991141534125227 0.7251862291121401 0.10126114007062384 0.10139566167815706 0.10250546494030603
3 0.6624723172941414 0.6916649889269176 0.7022347493456815 0.10079031444425761 0.10153018328569026 0.10196737851017319
4 0.6573384336621704 0.6798872558888666 0.7219649687940407 0.10085757524802422 0.10129477047250715 0.10153018328569026
5 0.63740688544393 0.6834105093617878 0.7089792631367022 0.10099209685555742 0.10112661846309064 0.10156381368757357
6 0.6488826253271592 0.6576404268169922 0.7032413931950876 0.10099209685555742 0.10122750966874054 0.10179922650075668
7 0.6181799879202738 0.6423394403060197 0.7000201328769882 0.10156381368757357 0.10105935765932403 0.1020010089120565
8 0.6045902959532917 0.61425407690759 0.6990134890275821 0.10227005212712292 0.10099209685555742 0.10166470489322348
9 0.6157640426816993 0.648681296557278 0.6677068653110529 0.10280813855725576 0.10132840087439045 0.10146292248192366
10 0.6237165290920073 0.6354942621300584 0.6448560499295349 0.10341348579115521 0.10176559609887338 0.10136203127627375
11 0.6581437487416952 0.6616670022146165 0.6791826051942823 0.104725071464604 0.10220279132335632 0.10122750966874054
12 0.6312663579625528 0.6466680088584659 0.6786792832695793 0.10647385236253573 0.10277450815537245 0.10142929208004035
13 0.5980471109321522 0.6595530501308637 0.6667002214616469 0.10859256768118379 0.10304355137043887 0.10153018328569026
14 0.6193879605395611 0.626333803100463 0.6862291121401248 0.11148478224314781 0.1033462249873886 0.10153018328569026
15 0.5870746929736259 0.6419367827662573 0.6646869337628347 0.11390617117874559 0.10371615940810493 0.10146292248192366
16 0.6067042480370445 0.6284477551842158 0.6400241594523858 0.1155540608710274 0.10448965865142089 0.10136203127627375
17 0.6416347896114355 0.6295550634185625 0.6520032212603181 0.11757188498402556 0.10549857070791996 0.10136203127627375
18 0.5949265149989934 0.6517012281054962 0.6801892490436884 0.12120396838742223 0.10620480914746931 0.10129477047250715
19 0.5841554258103483 0.5933158848399436 0.6328769881216025 0.124735160585169 0.1073818732133849 0.10163107449134016
20 0.5963358163881619 0.6419367827662573 0.6553251459633581 0.12786278796031614 0.10889524129813351 0.10179922650075668
21 0.5807328367223676 0.6083148781960942 0.6567344473525267 0.13193206658819573 0.11057676139229863 0.1019337481082899
22 0.5854640628145762 0.5727803503120595 0.6277431044896316 0.13593408441230873 0.11232554229023037 0.10220279132335632
23 0.6278437688745722 0.6144554056774713 0.6311656935776122 0.1395661678157054 0.1139734319825122 0.10257272574407264
24 0.6275417757197503 0.627642440104691 0.6452587074692974 0.14407264166806794 0.11558769127291071 0.10280813855725576
25 0.6446547211596537 0.6117374672840749 0.6633782967586068 0.14656129140743232 0.1167647553388263 0.10290902976290567
26 0.5809341654922489 0.6151600563720556 0.6527078719549023 0.1528838069614932 0.1181099714141584 0.10307718177232218
27 0.5831487819609422 0.5915039259110126 0.6665995570767063 0.1554733479065075 0.11999327391962333 0.10311081217420548
28 0.5904972820616066 0.582444131266358 0.5971411314676868 0.16283840591895074 0.12130485959307213 0.1033462249873886
29 0.5936178779947654 0.6077108918864506 0.6039863096436481 0.17400369934420717 0.12288548848158735 0.10351437699680512
30 0.5803301791826052 0.5964364807731025 0.6419367827662573 0.1868168824617454 0.12520598621153523 0.10364889860433832
31 0.5868733642037447 0.6040869740285887 0.6310650291926716 0.1969732638305028 0.1275601143433664 0.10401883302505464
32 0.6012683712502517 0.6431447553855446 0.6391181799879203 0.20642340675971077 0.12971246006389775 0.10418698503447116
33 0.6112341453593718 0.6154620495268774 0.6484799677873968 0.218900285858416 0.1329746090465781 0.10455691945518748
34 0.5779142339440306 0.5951278437688746 0.6159653714515805 0.22835042878762402 0.13519421557087608 0.10496048427778712
35 0.565733843366217 0.5752969599355748 0.6088182001207972 0.23706070287539935 0.13731293088952412 0.10519589709097024
36 0.6254278236359976 0.5770082544795652 0.6200926112341454 0.24795695308558938 0.13875903817050614 0.10573398352110308
37 0.5594926514998994 0.6315683511173746 0.5878800080531508 0.2577097696317471 0.1410122750966874 0.10633933075500253
38 0.6105294946647876 0.5934165492248842 0.6305617072679686 0.2685387590381705 0.14350092483605179 0.10721372120396838
39 0.6460640225488222 0.6365009059794645 0.63740688544393 0.2764755338826299 0.1460568353791828 0.10775180763410122
40 0.5734850010066439 0.6219045701630763 0.6154620495268774 0.2856230031948882 0.14941987556751304 0.10849167647553389
41 0.5781155627139118 0.6021743507147171 0.6341856251258304 0.2962502101900118 0.15332100218597614 0.10923154531696654
42 0.5762029394000403 0.568552446144554 0.628649083954097 0.30526315789473685 0.15923995291743737 0.1101059357659324
43 0.5671431447553855 0.5781155627139118 0.5988524260116771 0.31753825458214224 0.1650580124432487 0.1113166302337313
44 0.591403261526072 0.565733843366217 0.6284477551842158 0.3354968891878258 0.17249033125945856 0.11205649907516395
45 0.6053956110328166 0.5980471109321522 0.6035836521038856 0.359643517740037 0.1800908020850849 0.11309904153354633
46 0.6146567344473526 0.5827461244211798 0.6003623917857862 0.38173869177736675 0.18728770808811165 0.1139734319825122
47 0.5947251862291122 0.5803301791826052 0.6180793235353332 0.3998991087943501 0.19663695981166976 0.11461240961829494
48 0.5743909804711094 0.586269377894101 0.6008657137104892 0.416344375315285 0.20447284345047922 0.11525138725407769
49 0.5582846788806121 0.5379504731226092 0.6028790014093014 0.4284849503951572 0.21129981503278963 0.11572221288044392
50 0.5869740285886853 0.5735856653915845 0.5895913025971411 0.4394820918109971 0.21785774340003364 0.11619303850681016
51 0.6087175357358566 0.613247433058184 0.6416347896114355 0.44799058348747267 0.22525643181436017 0.1168656465444762
52 0.5808335011073082 0.5767062613247433 0.6119387960539561 0.45744072641668065 0.23245333781738692 0.11780729779720868
53 0.6392188443728609 0.6099255083551439 0.6385141936782767 0.465814696485623 0.23911215739028083 0.11864805784429124
54 0.6098248439702033 0.5919065834507751 0.5874773505133883 0.4728770808811165 0.2468471498234404 0.11955607869514041
55 0.5867726998188041 0.567545802295148 0.5420777129051741 0.47893055322011097 0.25431309904153354 0.12043046914410627
56 0.5902959532917254 0.5770082544795652 0.5823434668814174 0.4847486127459223 0.2615100050445603 0.12137212039683874
57 0.6308637004227904 0.5854640628145762 0.6059995973424602 0.49066756347738355 0.267260803766605 0.12258281486463764
58 0.6032816589490638 0.5594926514998994 0.5866720354338635 0.49702370943332774 0.27354968891878256 0.12382713973431983
59 0.6084155425810348 0.5906986108314878 0.633782967586068 0.5036825290062217 0.28232722381032455 0.12517235580965191
60 0.6631769679887256 0.6401248238373264 0.5870746929736259 0.5110812174205481 0.288380696149319 0.12675298469816715
61 0.6010670424803705 0.5836521038856453 0.594523857459231 0.516731124936943 0.29352614763746426 0.12803093996973264
62 0.5836521038856453 0.5775115764042682 0.6030803301791826 0.5239280309399698 0.3006557928367244 0.12920800403564822
63 0.6084155425810348 0.5745923092409906 0.5936178779947654 0.5325374138220952 0.3066756347738355 0.13014965528838068
64 0.5913025971411314 0.5676464666800886 0.5975437890074492 0.5380864301328401 0.3113838910374979 0.13115856734487977
65 0.6148580632172338 0.5827461244211798 0.6290517414938595 0.5438708592567681 0.32147301160248865 0.13230200100891207
66 0.6294543990336219 0.6143547412925306 0.6396215019126233 0.5521775685219439 0.33327728266352785 0.1329409786446948
67 0.6398228306825046 0.599657741091202 0.6071069055768069 0.5590045401042543 0.34612409618294937 0.13408441230872709
68 0.6345882826655929 0.5761022750150997 0.6007650493255486 0.5663359677148142 0.3612914074323188 0.1354968891878258
69 0.6127441111334809 0.5877793436682102 0.6083148781960942 0.574205481755507 0.3752816546157727 0.136741214057508
70 0.5821421381115361 0.5803301791826052 0.5934165492248842 0.5818395829830166 0.38772490331259457 0.1382209517403733
71 0.6103281658949063 0.5752969599355748 0.6261324743305818 0.5893727930048764 0.3985875231209013 0.13939801580628888
72 0.6362995772095833 0.6151600563720556 0.6134487618280652 0.5983184799058349 0.4085421220783588 0.14040692786278797
73 0.6364002415945239 0.6022750150996578 0.6146567344473526 0.6078022532369262 0.41681520094165125 0.14148310072305365
74 0.6757600161063015 0.6087175357358566 0.6454600362391786 0.6156381368757357 0.42522280141247687 0.14269379519085254
75 0.6354942621300584 0.6016710287900141 0.602476343869539 0.624012106944678 0.43302505464940305 0.14440894568690096
76 0.6362995772095833 0.5502315280853634 0.5845580833501107 0.6302673616949722 0.43938120060534724 0.14572053136034976
77 0.6347896114354741 0.5865713710489229 0.5962351520032213 0.6371615940810492 0.44553556414999157 0.14706574743568185
78 0.6396215019126233 0.5738876585464063 0.6053956110328166 0.6430132840087439 0.45017655960988734 0.14804102909029762
79 0.6245218441715321 0.5815381518018925 0.6099255083551439 0.6485286699176055 0.4558937279300488 0.14941987556751304
80 0.6711294543990336 0.6219045701630763 0.5774109120193276 0.6535395997982176 0.462922481923659 0.15160585168992768
81 0.7009261123414536 0.6474733239379907 0.6226092208576606 0.6568017487808979 0.46937951908525305 0.15332100218597614
82 0.6495872760217435 0.6027783370243608 0.5910006039863096 0.6595594417353288 0.47442407936774844 0.1546325878594249
83 0.6600563720555668 0.5944231930742904 0.5779142339440306 0.6624852866991761 0.48004035648225996 0.15604506473852361
84 0.6479766458626938 0.5893899738272599 0.576806925709684 0.6648730452328905 0.4842105263157895 0.15765932402892213
85 0.6633782967586068 0.5682504529897322 0.5924099053754781 0.6659492180931562 0.48713637127963677 0.16028249537581973
86 0.6648882625327159 0.6282464264143346 0.6022750150996578 0.6696485623003194 0.4914746931225828 0.16263662350765093
87 0.691061002617274 0.6147573988322932 0.5974431246225086 0.6735160585168993 0.49594753657306206 0.16566335967714815
88 0.7109925508355144 0.6275417757197503 0.5752969599355748 0.6773499243315958 0.5013620312762738 0.1693627038843114
89 0.680289913428629 0.6083148781960942 0.5822428024964768 0.6819572893896082 0.5052295274928535 0.17259122246510847
90 0.6850211395208375 0.5877793436682102 0.5918059190658345 0.6845804607365058 0.5098032621489826 0.17676139229863796
91 0.6649889269176565 0.5789208777934367 0.5520434870142943 0.6875063057003531 0.5146796704220615 0.18106608373970068
92 0.6634789611435474 0.5959331588483995 0.5823434668814174 0.689826803430301 0.5173364721708424 0.18604338321842945
93 0.6850211395208375 0.6164686933762835 0.5979464465472116 0.6924163443753153 0.5208676643685892 0.1893391626029931
94 0.7010267767263942 0.5995570767062613 0.610428830279847 0.694837733310913 0.5248360517908189 0.1930721372120397
95 0.713911817998792 0.6493859472518623 0.6125427823635997 0.6983352951067765 0.529510677652598 0.1969732638305028
96 0.6804912421985102 0.6162673646064023 0.6271391181799879 0.7007903144442577 0.5341180427106104 0.2011770640659156
97 0.6693174954701027 0.5845580833501107 0.5519428226293537 0.7030435513704388 0.5381200605347234 0.20353119219774676
98 0.6499899335615059 0.597845782162271 0.5677471310650292 0.70549857070792 0.542626534387086 0.2068606019841937
99 0.6949869136299577 0.5976444533923898 0.5933158848399436 0.7075836556246847 0.5465612914074324 0.21008912056499074


==> hyperparameters_mnist_beta_acc_mclr.dat <==
GR pbeta_0.2 pbeta_0.3 pbeta_0.1 gbeta_0.2 gbeta_0.3 gbeta_0.1
0 0.8421582444131266 0.8417555868733642 0.8421582444131266 0.004573734656129141 0.005851689927694636 0.0038002354128131833
1 0.8160861687135091 0.816891483793034 0.8149788604791625 0.006457037161594081 0.00924836051790819 0.0045401042542458385
2 0.8330984497684719 0.833601771693175 0.8325951278437689 0.009214730116024887 0.014023877585337146 0.005818059525811333
3 0.8400442923293738 0.842057580028186 0.8383329977853835 0.012375987893055322 0.019707415503615267 0.006457037161594081
4 0.8503120595933159 0.8530299979867123 0.8480974431246225 0.01570539767950227 0.026937951908525305 0.007802253236926181
5 0.8290718743708476 0.8316891483793034 0.8269579222870949 0.019673785101731966 0.035547334790650746 0.009181099714141584
6 0.8443728608818201 0.8475941211999195 0.8416549224884236 0.024651084580460735 0.04398856566335968 0.010593576593240289
7 0.8337024360781156 0.8387356553251459 0.8296758606804913 0.029830166470489323 0.05249705733983521 0.012375987893055322
8 0.842560901952889 0.8459834910408698 0.836923696396215 0.035480073986884145 0.06016478896922818 0.013990247183453841
9 0.8424602375679484 0.8451781759613449 0.8382323334004429 0.04079367748444594 0.0685051286362872 0.015638136875735665
10 0.8334004429232937 0.8390376484799678 0.8269579222870949 0.046409954598957456 0.07674457709769632 0.01735328737178409
11 0.8702436078115563 0.8734648681296557 0.8648077310247635 0.05222801412476879 0.08269715823104086 0.019505633092315452
12 0.8376283470907993 0.8430642238775921 0.8322931346889471 0.057541617622330586 0.08881789137380192 0.021826130822263326
13 0.8360177169317495 0.8414535937185423 0.8298771894503725 0.06325878594249201 0.0940642340675971 0.024382041365394316
14 0.854137306221059 0.856955908999396 0.8452788403462855 0.06830334622498739 0.09853707751807635 0.0268370607028754
15 0.8488020938192068 0.8567545802295148 0.842057580028186 0.07402051454514881 0.10378342021187154 0.02966201446107281
16 0.833601771693175 0.8388363197100865 0.8267565935172136 0.07933411804271061 0.10795359004540105 0.0322179250042038
17 0.8568552446144554 0.8635997584054761 0.8477954499698007 0.08246174541785774 0.11272910711283 0.035211030771817725
18 0.8762834709079927 0.883128649083954 0.8706462653513187 0.08659828484950395 0.11649571212375988 0.03783420211871532
19 0.8301791826051943 0.839238977249849 0.8205154016508959 0.09029762905666723 0.12117033798553893 0.04062552547502943
20 0.8545399637608214 0.8628951077108918 0.8467888061203946 0.09369429964688078 0.12685387590381705 0.04388767445770977
21 0.8591705254680894 0.8692369639621502 0.8520233541373062 0.09702370943332773 0.13173028417689592 0.04614091138389104
22 0.8423595731830078 0.8550432856855245 0.8315884839943628 0.10028585841600807 0.1368084748612746 0.049066756347738355
23 0.8492047513589692 0.8568552446144554 0.8419569156432454 0.10331259458550529 0.14144947032117033 0.05222801412476879
24 0.8631971008657137 0.8781960942218643 0.851318703442722 0.10637296115688583 0.1475702034639314 0.05478392466789978
25 0.8683309844976848 0.8802093819206764 0.8586672035433863 0.10953421893391627 0.15359004540104254 0.05727257440726417
26 0.8498087376686129 0.8598751761626736 0.8401449567143144 0.1126618463090634 0.15991256095510342 0.05982848495039516
27 0.862089792631367 0.87749144352728 0.8506140527481377 0.11494871363712797 0.1648898604338322 0.06292248192365898
28 0.8517213609824844 0.8646064022548823 0.8403462854841957 0.11737010257272575 0.17114511518412645 0.06541113166302337
29 0.8611838131669015 0.8737668612844776 0.8481981075095631 0.1208340339667059 0.1771313267193543 0.06800067260803766
30 0.856452587074693 0.8693376283470908 0.8452788403462855 0.12443248696821926 0.18325205986211535 0.07082562636623507
31 0.8585665391584457 0.8762834709079927 0.8407489430239581 0.1276946359508996 0.18997814023877585 0.07348242811501597
32 0.8846386148580632 0.8931950875780149 0.873666196899537 0.1315621321674794 0.1971414158399193 0.07617286026568018
33 0.8583652103885645 0.8738675256694182 0.8423595731830078 0.13489154195392636 0.2041701698335295 0.07896418362199428
34 0.856955908999396 0.8737668612844776 0.8398429635594926 0.13798553892719018 0.21082898940642342 0.0805448125105095
35 0.8677269981880411 0.8781960942218643 0.8580632172337427 0.14148310072305365 0.2185976122414663 0.08246174541785774
36 0.8726595530501309 0.8880612039460439 0.8515200322126032 0.1449134017151505 0.22596267025390954 0.08478224314780562
37 0.8502113952083753 0.8654117173344071 0.8345077511576404 0.1490163107449134 0.23430300992096856 0.08659828484950395
38 0.8752768270585867 0.8893698409502718 0.8571572377692772 0.1528501765596099 0.24351774003699345 0.0884143265512023
39 0.8938997382725992 0.9058788000805315 0.8763841352929334 0.15668404237430636 0.2511182108626198 0.09026399865478392
40 0.8531306623716529 0.8707469297362593 0.8320918059190658 0.16082058180595257 0.26050109298806123 0.09211367075836556
41 0.8711495872760218 0.8863499094020536 0.8540366418361184 0.16472170842441566 0.26887506305700354 0.0939297124600639
42 0.8777934366821019 0.8914837930340246 0.8599758405476142 0.16811837901462923 0.27835883638809483 0.09551034134857911
43 0.8668210187235756 0.8861485806321724 0.8417555868733642 0.17242307045569194 0.2886497393643854 0.09699007903144442
44 0.8633984296355949 0.8761828065230521 0.8505133883631971 0.17629056667227172 0.2967882966201446 0.09860433832184294
45 0.8868532313267566 0.9037648479967787 0.8616871350916046 0.18029258449638474 0.30533041869850347 0.10028585841600807
46 0.886249245017113 0.902154217837729 0.8659150392591102 0.18429460232049774 0.3135362367580293 0.10240457373465613
47 0.8663176967988726 0.8836319710086571 0.8471914636601571 0.1891373801916933 0.3234908357154868 0.10361526820245502
48 0.8828266559291322 0.8994362794443326 0.8583652103885645 0.19421557087607197 0.33267193542962836 0.10485959307213721
49 0.8704449365814375 0.8878598751761627 0.8496074088987317 0.19811669749453506 0.3422902303682529 0.10620480914746931
50 0.8785987517616267 0.8949063821220052 0.8568552446144554 0.20343030099209686 0.35073146124096183 0.10795359004540105
51 0.8733642037447151 0.8893698409502718 0.8529293336017717 0.2078695140406928 0.36061879939465274 0.10993778375651589
52 0.8800080531507952 0.9010469096033823 0.8538353130662372 0.21203968387422228 0.36889187825794517 0.11148478224314781
53 0.8964163478961144 0.9103080330179183 0.8810146970002013 0.2176895913906171 0.37783756515890365 0.11309904153354633
54 0.8775921079122206 0.8966176766659956 0.8508153815180189 0.22276778207499578 0.3861106440221961 0.11370438876744578
55 0.8767867928326958 0.8978256492852829 0.849506744513791 0.22774508155372455 0.39549352614763744 0.11504960484277788
56 0.8808133682303201 0.8950070465069458 0.8622911214012482 0.23312594585505297 0.4044055826467126 0.11629392971246007
57 0.8906784779544997 0.9104086974028589 0.8622911214012482 0.238910374978981 0.41288044392130485 0.11777366739532537
58 0.8670223474934569 0.8868532313267566 0.842560901952889 0.24462754329914244 0.42088447956953084 0.11975786110644022
59 0.8909804711093215 0.9080934165492249 0.8670223474934569 0.2496048427778712 0.429460232049773 0.12120396838742223
60 0.9072881014697001 0.9228910811354942 0.8863499094020536 0.25582646712628215 0.4379687237262485 0.12295274928535396
61 0.8711495872760218 0.8959130259714113 0.842560901952889 0.2628552211198924 0.44667899781402387 0.12510509500588532
62 0.886249245017113 0.9050734850010066 0.8649083954097041 0.2682360854212208 0.4551874894904994 0.12668572389440053
63 0.8907791423394403 0.9088987316287498 0.868532313267566 0.2734151673112494 0.46265343870859255 0.12843450479233226
64 0.8851419367827662 0.9070867726998189 0.8540366418361184 0.2801748780897932 0.47028753993610223 0.1302841768959139
65 0.8752768270585867 0.8949063821220052 0.8565532514596336 0.28717000168152007 0.4782915755843282 0.13196569699007904
66 0.902657539762432 0.9217837729011475 0.8742701832091806 0.2926517571884984 0.4858920464099546 0.13324365226164453
67 0.9010469096033823 0.9174552043487014 0.8768874572176364 0.297830839078527 0.49295443080544815 0.13505969396334286
68 0.8816186833098449 0.9030601973021944 0.8548419569156432 0.30381705061375486 0.500386749621658 0.13660669244997478
69 0.8977249849003422 0.9184618481981075 0.8705456009663781 0.3094669581301497 0.5074491340171515 0.13855725575920633
70 0.8851419367827662 0.9037648479967787 0.8585665391584457 0.31515049604842776 0.5136371279636792 0.14007062384395494
71 0.8943023958123616 0.9144352728004832 0.8677269981880411 0.32130485959307215 0.5198587523120901 0.14158399192870355
72 0.8864505737869942 0.908596738473928 0.863096436480773 0.3274928535395998 0.5265848326887507 0.14326551202286866
73 0.8980269780551641 0.9171532111938796 0.8649083954097041 0.3339162602993106 0.5324701530183286 0.14558600975281655
74 0.9072881014697001 0.9239983893698409 0.8879605395611033 0.33993610223642173 0.5386581469648563 0.1474356818563982
75 0.8921884437286088 0.9168512180390578 0.8633984296355949 0.3461577265848327 0.5448797713132671 0.14918446275432992
76 0.8944030601973022 0.914737265955305 0.8609824843970203 0.3517740036993442 0.5505969396334286 0.15123591726921137
77 0.891383128649084 0.9117173344070868 0.8691362995772096 0.35779384563645533 0.55641499915924 0.1532201109803262
78 0.9051741493859472 0.9268169921481779 0.8759814777531709 0.36472170842441565 0.5613250378342021 0.15533882629897428
79 0.8817193476947855 0.9057781356955908 0.8529293336017717 0.36966537750126116 0.5667395325374138 0.1569867159912561
80 0.9043688343064223 0.9228910811354942 0.8770887859875176 0.3754834370270725 0.571649571212376 0.15920632251555406
81 0.9181598550432857 0.9346688141735454 0.8951077108918865 0.3812678661510005 0.5764587186816883 0.1613586682360854
82 0.8881618683309845 0.9135292933360177 0.8532313267565935 0.3868505128636287 0.5814023877585337 0.16260299310576762
83 0.9000402657539762 0.9217837729011475 0.8721562311254278 0.3928367243988566 0.5851353623675803 0.16431814360181604
84 0.9030601973021944 0.9233944030601973 0.87749144352728 0.39959643517740034 0.5895409450142929 0.1664704893223474
85 0.900342258908798 0.9232937386752567 0.8659150392591102 0.40487640827307886 0.5931730284176896 0.16869009584664538
86 0.8876585464062815 0.9131266357962553 0.8622911214012482 0.41106440221960655 0.5973431982512191 0.1704725071464604
87 0.9150392591101268 0.9325548620897927 0.8853432655526474 0.4170506137548344 0.6011434336640323 0.17242307045569194
88 0.9121199919468492 0.9311455607006242 0.8853432655526474 0.4222969564486296 0.6048091474693122 0.1744408945686901
89 0.8953090396617677 0.9206764646668009 0.8647070666398229 0.4281822767782075 0.6078695140406928 0.17649234908357156
90 0.9113146768673244 0.9317495470102678 0.8809140326152607 0.4332940978644695 0.6113670758365563 0.17884647721540273
91 0.897020334205758 0.9211797865915039 0.8677269981880411 0.4390448965865142 0.6149318984361863 0.18083067092651758
92 0.9070867726998189 0.929635594926515 0.8758808133682303 0.444694804102909 0.6179250042038003 0.18311753825458213
93 0.9015502315280853 0.9236963962150191 0.8705456009663781 0.4506473852362536 0.6213889355977804 0.1852026231713469
94 0.9092007247835716 0.9279243003825247 0.8766861284477552 0.4558600975281655 0.6249201277955272 0.18705229527492853
95 0.9167505536541172 0.9348701429434266 0.893698409502718 0.4607701362031276 0.6277787119556079 0.1892719017992265
96 0.9083954097040468 0.9304409100060399 0.8729615462049527 0.46605010929880614 0.6308054481251051 0.19189507314612408
97 0.9051741493859472 0.9278236359975841 0.871854237970606 0.47065747435681854 0.6338994450983689 0.19404741886665547
98 0.9015502315280853 0.9278236359975841 0.8762834709079927 0.4760047082562637 0.6366571380527998 0.19626702539095342
99 0.9196698208173948 0.9391987114958728 0.8845379504731226 0.48121742054817557 0.6384395493526147 0.1987220447284345


==> hyperparameters_mnist_beta_loss_cnn.dat <==
GR pbeta_0.3 pbeta_0.2 pbeta_0.1 gbeta_0.3 gbeta_0.2 gbeta_0.1
0 0.8702100857849305 0.8705487467284075 0.8695955808335011 2.2992978265930137 2.2998632773177974 2.3003785924602376
1 0.8785573653299276 0.8830096016521543 0.8821507103130662 2.29734804396517 2.2986816504555065 2.2998681925709685
2 0.8592882949340648 0.863912565117274 0.8656417511828065 2.295027258027985 2.2973393931195893 2.2993019554056775
3 0.8462618909804711 0.8499924698321422 0.8604653997634387 2.292361617928327 2.2958335561581436 2.2986861724884236
4 0.8544751807240286 0.8527883641408295 0.8610676165819409 2.289463388048621 2.29416472940155 2.298033820087578
5 0.8492784801565331 0.8594445999849003 0.86601108330607 2.286398826001611 2.292339597594121 2.2973364439676867
6 0.8458920673318905 0.8487139141773203 0.8580832714666801 2.2832493283798065 2.290414391232132 2.2966024983642037
7 0.8493831750490739 0.8587178306510469 0.8631636771441514 2.280149179899839 2.288427645900443 2.295823135821421
8 0.8747738983541373 0.8595219660698108 0.8675945812676162 2.2771251195389572 2.286364419229414 2.295000125830481
9 0.8442946100513389 0.8341635851306121 0.8498804020598449 2.2741486388287697 2.284257938330481 2.294134844662271
10 0.8599864574944635 0.8565584616279948 0.8616717995017112 2.27120341912875 2.2821422167555867 2.293240465195289
11 0.8526860285698108 0.8385480892641434 0.8515770491493859 2.2682642943426616 2.2800831188972217 2.2923051908219247
12 0.8559622414183612 0.8460482740776626 0.8399345838785988 2.2652551763514195 2.2780381769679887 2.2913429808611836
13 0.8792421584017013 0.8504549951555265 0.8555392347304711 2.2622130278588686 2.2760209570666396 2.2903668115814373
14 0.8621855417631367 0.845588992821371 0.8467538095178176 2.2591323437814577 2.2740515134261123 2.2893755033219247
15 0.8893851765401651 0.8645593141295047 0.849405981823787 2.2560616868205154 2.2720883613096436 2.288364730659855
16 0.8789352499937084 0.8590879492148178 0.8470800840233038 2.2530110840925106 2.2701187210589895 2.2873337071547213
17 0.8738990815947755 0.8677709405513891 0.8480813210942219 2.249832291561808 2.2681247011526073 2.2862842022976646
18 0.8667402119614456 0.8369699980810852 0.8324565177043487 2.246538285496779 2.266156240562714 2.285235877101369
19 0.8750390271101771 0.8665151916712804 0.8519381236473224 2.2431674048721564 2.2641421664233943 2.2841842095329175
20 0.8968021952700322 0.8662357103759815 0.8608779861146064 2.2397727344221865 2.262096438053654 2.28313037925307
21 0.8819749408596739 0.8624586332293135 0.8402267465270787 2.2362901792455205 2.260050906294041 2.2820861828694383
22 0.8699855570200825 0.8805078360932153 0.8573386106112845 2.232789535937185 2.2579988864002414 2.2810467051288503
23 0.8810077173406986 0.8629953788755789 0.8461213147397826 2.2292478011123413 2.2559454902355545 2.280012535861687
24 0.8803008056296557 0.8821300662497483 0.857580637677421 2.2256506222317296 2.2538751855999597 2.278982888627441
25 0.8470872602929334 0.8652598360114254 0.8278718644616972 2.22208745690306 2.2517907250352325 2.2779732956261323
26 0.9040668411516005 0.8816032494148882 0.8469214196509463 2.218393939060298 2.24966556617425 2.2769701907590094
27 0.9050395697541272 0.8795630261286994 0.8360395406558284 2.2147464279872158 2.2475113090144956 2.275972394365311
28 0.8708111229426716 0.869337431736964 0.8467567586697201 2.2110192898127643 2.245329723047111 2.2749732217007246
29 0.9086635859170525 0.9090580841365512 0.8823304119689954 2.2072046601318704 2.2430877777707874 2.2739885981855243
30 0.8594532508304812 0.8845747165668412 0.8354768424728206 2.2033558202889068 2.240792551150091 2.2729935543336017
31 0.876556660679233 0.8914147828795047 0.8539275232157237 2.1995681261953894 2.2385028296129454 2.272006768107006
32 0.9096704263765855 0.887681451486058 0.8549401636739984 2.195754086344876 2.236184402997282 2.2710298123867525
33 0.8598622981993658 0.8761001319647171 0.8499575715346286 2.1918568804107106 2.2338164306296555 2.270040666838635
34 0.8934523519289813 0.8971713307831689 0.8644487209331588 2.187957904985404 2.231465759953191 2.269060368746225
35 0.9261911821144554 0.8954871684366821 0.8620972638161868 2.1839881499144354 2.2290922825020134 2.2680639486234146
36 0.8598890371766157 0.9250202705040769 0.8590007526235656 2.1799623609573184 2.22672037793185 2.26708207764999
37 0.8713095296142037 0.8381554588408496 0.8600886947604187 2.1758941042128046 2.2243060055742903 2.266076220241091
38 0.8950731075095631 0.8885531224833904 0.87172811257424 2.171772172903664 2.2218918298268573 2.265068200120797
39 0.857241976733944 0.856858193766358 0.8596328541813469 2.1676775704021543 2.219448162560399 2.264054674916952
40 0.8848110419392994 0.8647076564702033 0.8575331563317898 2.1635731373943026 2.2169978105496275 2.2630277802244816
41 0.8905595288277632 0.9238525046557278 0.8543265434681397 2.1593648942394807 2.214510692445138 2.2620032448535334
42 0.8750931932001208 0.8909839117865411 0.8604716912874975 2.155152718882122 2.21198680824693 2.2609781196522047
43 0.8749063152745621 0.8931682502957017 0.8759474642012282 2.1509346452209583 2.209485337603181 2.25996203851671
44 0.8515212118733642 0.918741231188343 0.8601853286377592 2.146606273278639 2.206932355106201 2.258943598059694
45 0.857013220851369 0.8585663425483189 0.8999020488348097 2.142234057278035 2.2043856641332797 2.2579239779419167
46 0.8424345799463963 0.8800436395837528 0.8819345374786088 2.1378178006090196 2.201838579940105 2.256890595115261
47 0.8699504621124421 0.9104642397636904 0.8722478514445339 2.133409998175458 2.1992415567747132 2.2558635038126638
48 0.8581065697667103 0.9025620855458526 0.869377835118029 2.128922765250654 2.196651218353634 2.2548446701353937
49 0.8679526083085867 0.9041559055390578 0.8615034029280753 2.124509850953795 2.1940878155199317 2.253826819508758
50 0.8450819353042581 0.8919316709029596 0.8935952874911919 2.1200971332670626 2.191528344888766 2.252789897699819
51 0.8499677952612241 0.8733682342523152 0.8550229365373968 2.1156041986485805 2.188904582746124 2.251742948774411
52 0.8472813144881216 0.8800159175558687 0.8797235582972619 2.11113171148329 2.1862983189047713 2.2506769286667003
53 0.8339966631329273 0.8943458466503926 0.8782428874320516 2.106596309077411 2.1836301228734647 2.249607959407087
54 0.8745791560235051 0.8965905444684921 0.9001634419984397 2.102074276160157 2.1809458048117576 2.2485328952335415
55 0.8436625084935575 0.8942657280237064 0.8923392436958929 2.0975685618834308 2.1782713172563923 2.247458617500503
56 0.8556322313204651 0.889493410414989 0.8773153791586974 2.0929889221990137 2.175561439878196 2.2463589770611034
57 0.816574302505914 0.8749140813745722 0.8668385170248641 2.088340862190457 2.1728448777556877 2.2452467535735856
58 0.8357617305466076 0.8651079546884437 0.859661067734548 2.083737039460439 2.1701141597040468 2.2441203741569358
59 0.8544961197025367 0.8638011854804207 0.8938676908219247 2.079002864216328 2.1673614213182 2.2429774794896318
60 0.8099639751264597 0.8457801961697201 0.8801775310801289 2.0742879567646466 2.1646035710690557 2.2418412695666396
61 0.8474458771642843 0.8839076184064828 0.880417592044997 2.069612371338333 2.1618809140326154 2.240704863033521
62 0.8326695447767767 0.8834436185071471 0.913851832249094 2.064901002868935 2.1590888536214012 2.239562164976344
63 0.8396405534339139 0.8809088224468995 0.885879814588786 2.0601308479716125 2.1562671050810347 2.238418680478659
64 0.8310759213936985 0.8604421014634085 0.8878318582330884 2.0554525100035232 2.1534968683938995 2.237285616317697
65 0.7924659196006141 0.8574128309341655 0.9012009536377592 2.0507120432353534 2.150630882574995 2.236130138602275
66 0.7964819272039209 0.8497207546368533 0.8655908291599557 2.0458614747961548 2.147782984887759 2.234973874446346
67 0.8012046990606755 0.8461455960904469 0.8735929596272901 2.0410793266810954 2.1449297787270987 2.2338010950397624
68 0.7888371847946447 0.8797006532174854 0.8998593844372861 2.0362580531507954 2.1420671352803504 2.2326133732635394
69 0.8328847345606 0.8693436249559593 0.8981412085388565 2.0313632474330583 2.13919466132726 2.231427420978458
70 0.8466054671771189 0.8726365496652909 0.8644184429736259 2.0264611671406283 2.1363135365285886 2.230234194118683
71 0.7890489339012482 0.883731750648027 0.9033674989304409 2.0214495750075496 2.1334001676691163 2.2290509943753776
72 0.7948662343341051 0.8566853734648682 0.9022741500150997 2.0163848981402257 2.1304834564374873 2.227862879378901
73 0.7737386575617827 0.8480505516093718 0.8641341447302194 2.0112134619740285 2.127551999446346 2.2266680796381118
74 0.7471013769000403 0.850464530746678 0.8920657590094625 2.0060591308888664 2.1246071729665794 2.2254662019327562
75 0.7913940011890981 0.8826240491934266 0.8996624793952587 2.000813572704852 2.1216265634437286 2.2242450564349707
76 0.7742378506738222 0.8833658592019831 0.8999606386526072 1.9956425297589089 2.118711228482988 2.223041212628347
77 0.7777307770346789 0.8577794105156533 0.9180112177873968 1.990381832595128 2.11576895793487 2.221836189160962
78 0.761271216198787 0.8423663562323838 0.8758036438934468 1.9851030472996778 2.112815283999396 2.220629396202436
79 0.7667502489084206 0.8556766652091302 0.856469987070918 1.979769997609221 2.1098201253271593 2.2194076608742703
80 0.7257828425420274 0.8444040235869237 0.9032507125150997 1.9744338021567345 2.1067815158168917 2.218163118771391
81 0.7295055078360932 0.8507644594951681 0.8859715332129555 1.9691064541599557 2.1037189198711497 2.216924474972317
82 0.7585701371237669 0.8598642643006342 0.876306081072579 1.9638219671708275 2.100680310360882 2.2156999871023757
83 0.7509951421569862 0.8566422175420274 0.9204942070792229 1.9584900971411314 2.097624595769579 2.2144619331336823
84 0.787478117292883 0.8492549852463761 0.8875777396441514 1.9531067152582042 2.094597389646668 2.2132209300130863
85 0.7298517382694534 0.8623566908785484 0.9043360004152405 1.9477150757499497 2.0915695936933765 2.211980320112744
86 0.7193143202165543 0.8221296690972921 0.8866432517112945 1.9421940667782362 2.0884794723298774 2.210727323774411
87 0.7340330458368985 0.8487903955166599 0.8888596376711294 1.9365641357962553 2.085365167920777 2.209446802018321
88 0.7012176851595531 0.8216656200454248 0.9010702079034125 1.9309231946471714 2.082275439777532 2.2081759141584456
89 0.7116419049319257 0.8445109794959231 0.9022174279935071 1.925209114530904 2.0791737184165493 2.206902077146668
90 0.7436370573126384 0.8461070605055869 0.899081496470455 1.9195471360982483 2.076027956387155 2.2056072028513185
91 0.7350204218938746 0.8468239993330985 0.8995339946773706 1.9138892864782564 2.0728918282539763 2.2043227488926918
92 0.7106632780255939 0.8319144635846587 0.9192401293851923 1.9081901487316288 2.0697822424879204 2.2030375084935576
93 0.7197574794424452 0.8608015047752667 0.8678521405337729 1.9024695804811758 2.0666396262205557 2.2017457799602376
94 0.7199708014300634 0.8081770348361688 0.8698491095920576 1.8967106732559895 2.0634783319911416 2.2004619158319914
95 0.683409968683939 0.7989383249760922 0.9253922568640528 1.8908770541826052 2.060294427597141 2.199189848311355
96 0.703626650738625 0.8465081451643346 0.8642729514797665 1.8850727300181196 2.05706707236511 2.197896743507147
97 0.7071779703071522 0.8188359579474532 0.9136620051716328 1.8792874770359371 2.053886313733139 2.196634506492853
98 0.7161326768390125 0.8292242472191463 0.91571569625151 1.873411586785283 2.0506528635871755 2.195349855924099
99 0.6971332080795752 0.8449206166951883 0.8681644557202537 1.86759900499547 2.047433176150091 2.1940685477275017


==> hyperparameters_mnist_beta_loss_mclr.dat <==
GR pbeta_0.2 pbeta_0.3 pbeta_0.1 gbeta_0.2 gbeta_0.3 gbeta_0.1
0 0.7921977925401399 0.7923947958872307 0.7925093704386451 4.176254293965171 4.152843139722166 4.199698085489229
1 0.797277215166977 0.795288749496678 0.8001391704782816 4.130159836168714 4.0844845511626735 4.176364788856453
2 0.7922351976167706 0.7878919324573435 0.7972183304339894 4.08497961546205 4.018161270636199 4.153263492173344
3 0.770451336241066 0.7637027919424452 0.778162237958023 4.040686892867928 3.9538127422236764 4.130385937814577
4 0.771888457963182 0.7631518903670476 0.781575291454852 3.99727419720153 3.891403969322529 4.107732912220657
5 0.7736806084218341 0.7627069616500151 0.7858916701794343 3.9547372030400645 3.8308991688896716 4.08530716793336
6 0.7587190201423143 0.7458060602319055 0.7730460000849356 3.913035408697403 3.772218123993356 4.063093369362795
7 0.7690237992626334 0.7541885821421381 0.7849645551263338 3.8722014514546004 3.7153781363247433 4.041113143622911
8 0.7612427568829273 0.7441746385519428 0.7803262273190558 3.8321908974229917 3.66028679912422 4.019348009361788
9 0.755100410757877 0.7373210061405275 0.7747025878611334 3.7929899838936985 3.6069012513841354 3.997796000478156
10 0.7482082919141333 0.7279004319131266 0.7706869734780804 3.754599104086974 3.555193574466479 3.976464981377089
11 0.7387513939657993 0.7172174240613046 0.7632701513583401 3.7170033156331788 3.5051126497382725 3.9553506266357963
12 0.7376901416536642 0.714439667036818 0.7637682631146819 3.680173913453795 3.456593989077914 3.9344434989681902
13 0.7368139977759463 0.7120758234818553 0.7646607256329273 3.644101853482988 3.409595124698007 3.913742811933763
14 0.7362152216346638 0.710493013655753 0.7659522084035887 3.6088020780903967 3.3641113379555065 3.8932646875629153
15 0.726439077992878 0.6983126722304711 0.7584834320578316 3.5742179635594926 3.3200344932806525 3.8729847461999194
16 0.7368155706569609 0.708487639514546 0.7688160806636299 3.540365238700423 3.2773620347417958 3.8529139980118785
17 0.7160739887161516 0.6867947594750352 0.7515316911931246 3.507225422161264 3.236042843705959 3.833053229439299
18 0.7057926553534578 0.6745095265470857 0.741962283099708 3.474773741066036 3.196015184593316 3.8133890709935576
19 0.71960923540681 0.6865973629076908 0.7576947796865563 3.443007049652708 3.1572523184266155 3.7939282074189653
20 0.7072330211426666 0.6752508450303252 0.7468013006939551 3.4119060801288503 3.1197023401323736 3.774665133631971
21 0.7048606250471864 0.6698247495973425 0.745511292499245 3.3814672935121806 3.0833345785308035 3.7556065343768874
22 0.7078191159307681 0.671118739147121 0.7510395760456513 3.351660018622911 3.048089067533219 3.7367378605043284
23 0.7084467937606956 0.6740775740984246 0.7508036930459785 3.322490153764848 3.01394909527884 3.71806933574089
24 0.6857339495356856 0.6476082967900644 0.7314525379221612 3.2939270277582042 2.980851549916952 3.699590343139722
25 0.6901169299407338 0.6511620739851771 0.7366372452719196 3.265970443992853 2.9487763772146165 3.681304814903362
26 0.691710749933939 0.6533604701184065 0.7394117090767818 3.238606246539662 2.9176856314173545 3.6632111781507954
27 0.677696675008179 0.6372582481880411 0.7269267202599657 3.21180278116821 2.8875205260972416 3.64529645661365
28 0.6899234655759261 0.6476441289856805 0.7404641139332092 3.1855799055013088 2.8582812578644052 3.627581097745118
29 0.6819742723852426 0.6405036423992098 0.7336472476155124 3.159900067004731 2.829910416561808 3.6100450473122607
30 0.6803090829159956 0.6375532616833601 0.7320546072830683 3.134756187713912 2.8023751682982687 3.5926894849758404
31 0.670458522341202 0.6261511031400997 0.7252120833438193 3.110137847292128 2.7756503469775518 3.5755179497181397
32 0.6656159657646719 0.6224767056321724 0.7190929863662674 3.0860381643849406 2.749710589893296 3.55852847543789
33 0.66362799161969 0.6177431202184417 0.7207119724557076 3.0624331525568755 2.724511856377089 3.5417131977300182
34 0.6645793880234548 0.6183017878938494 0.7224502025870747 3.0393157338433663 2.7000329125352325 3.5250729030350314
35 0.6662841452807278 0.6196597740399135 0.7231889651386652 3.0166904302773303 2.6762605854892287 3.5086158489782564
36 0.6538061361234145 0.6058403922922538 0.7146697500377491 2.994514970681498 2.6531376616921682 3.492323160987518
37 0.6680499499823838 0.6194457147643195 0.7281418691488826 2.9728029211546203 2.630663354703543 3.4762058492299173
38 0.6487809778915845 0.6006165595272549 0.7089784275436631 2.9515361935650293 2.60880620690306 3.4602607679434265
39 0.6386659766961948 0.5900650346977552 0.7010134072377693 2.930697879441816 2.587537119991947 3.444479659502718
40 0.6505810910603734 0.5997342715830732 0.7154323515672186 2.9102834567520635 2.56684075838031 3.4288652764495673
41 0.6435647146164687 0.5937164779733742 0.7060082383575347 2.8902805390577813 2.5466921525820414 3.413414079801691
42 0.6395295866783269 0.5880199453109272 0.7054485876314929 2.870683228055164 2.527072231414838 3.3981311814223876
43 0.642352908099708 0.5897131025707167 0.7107125780148983 2.851473042392289 2.507956418612845 3.3830047847040468
44 0.6476979018553705 0.5951782742664083 0.7123243386821774 2.8326511617299173 2.4893339006190858 3.368042360831488
45 0.6221910802704097 0.5703096491531608 0.690940283999396 2.814193992852829 2.4711718435423795 3.3532336860781156
46 0.628292187421356 0.575436061600312 0.6975504639212553 2.796103895082545 2.453467691451077 3.3385842655274813
47 0.6314433070767063 0.5772622747634387 0.7004777920997333 2.778371234522851 2.4362019799426213 3.3240913466378097
48 0.6178597100236561 0.5648990367676666 0.6885127879158698 2.760973990839541 2.419346003938494 3.3097439192419973
49 0.6284198365462049 0.572852309618482 0.7010203377447403 2.7439219945389572 2.4029011397095834 3.2955559426590497
50 0.6234617223676263 0.5679632547469549 0.6953900135425055 2.727195191388162 2.3868435974305418 3.2815148338408497
51 0.6224663836005134 0.5668759024404821 0.695309108475312 2.710784340711194 2.371154305919066 3.2676211826177775
52 0.6127257772391534 0.5571781570867727 0.6878220473877592 2.6946862967460237 2.3558275634814776 3.253874792379706
53 0.6102909082758707 0.5547898847235504 0.6829063518440457 2.6788953577989734 2.3408527531709282 3.2402764495671432
54 0.6061782176426918 0.5499239806944585 0.6828120772882273 2.6633944187890073 2.326207854653211 3.2268167168940005
55 0.6089794695773354 0.5525391411440508 0.6856596800602728 2.6481819068351116 2.311886576404268 3.2134971672412926
56 0.6113001080569257 0.553039219001661 0.6875521999886752 2.633257035496779 2.2978826269000403 3.200328024335615
57 0.599056998848651 0.5419750332664335 0.6779258241110077 2.6185968013891685 2.2841716264847998 3.187287464452889
58 0.6128951077108918 0.5537104951272146 0.6917549872124773 2.6042063163755786 2.2707525921079124 3.1743872842007246
59 0.5960577113637507 0.5384361492884286 0.6741250554440558 2.590075553339541 2.257613727161768 3.161623944596839
60 0.5870008167184669 0.5302460103873062 0.6658830114694484 2.5761954682152206 2.244742841818502 3.1489937100488223
61 0.5977923042077713 0.538424745901072 0.6802486253019931 2.562564291511476 2.2321363970958323 3.1364950076756593
62 0.592664712099859 0.5342130129164989 0.672417545645007 2.5491731757725993 2.2197818099456414 3.124127640867224
63 0.5877379080839793 0.5284772565337478 0.6700396444659754 2.536016026084659 2.2076694464717135 3.1118912164032615
64 0.5911258446371049 0.5312111694999496 0.6754076416064777 2.5230859610932153 2.195794194810751 3.099780622420475
65 0.5973386263400946 0.5357930702008254 0.6798195728527029 2.510381211307127 2.184146617676666 3.0877997911214012
66 0.5736630314764949 0.5155520576429434 0.6568565913938242 2.497887424187135 2.1727145252415947 3.0759392852199516
67 0.5790223286188846 0.519703038098324 0.662804096883179 2.485608531935776 2.161500276827059 3.0642038233591706
68 0.5824139516118885 0.5214004716283722 0.6678567805327662 2.473537456588484 2.150494631757097 3.052593405539058
69 0.5709842676508707 0.5122116024354489 0.6553597001931498 2.4616612218768874 2.1396820578316893 3.0410968249823838
70 0.5804088232333401 0.5185141858138715 0.668055651676062 2.449986905765553 2.1290696330154018 3.0297260749068853
71 0.5759809174143095 0.51455037819924 0.6632041001862291 2.438502908256996 2.1186447742601167 3.018471128196094
72 0.575333775181825 0.5134164292927068 0.6624536884846235 2.4271999886752567 2.108395881568351 3.0073302153588686
73 0.5670701040932655 0.5066736849928276 0.6549906629850765 2.4160807029519833 2.0983249210413732 2.9963058923268573
74 0.5652356333048117 0.5043406600752466 0.6519547568640528 2.405141905325146 2.088428157086773 2.985397372659553
75 0.5613494375377491 0.5006097371558537 0.6505336097147423 2.3943712093567546 2.078694776147574 2.974597381782263
76 0.5639810640854641 0.5031146484768221 0.6527663634676364 2.3837690082670626 2.0691218290718743 2.9639067061354942
77 0.5662867601954147 0.5030386095102678 0.6568449913963409 2.373336678326958 2.0597085294191664 2.9533320304635593
78 0.5556009014967536 0.4946761909855043 0.6460041547652003 2.3630586873364203 2.0504446534628546 2.9428582157866923
79 0.5687944240581588 0.5044381786981579 0.6610279209973324 2.352938377667606 2.0413262690004026 2.9324941095606
80 0.5534378460338233 0.4918650593919871 0.6439562145315331 2.3429720137281054 2.032352982811556 2.922237155853634
81 0.5452293732383733 0.48504730832871956 0.6346807385777381 2.333151731112845 2.0235165372709885 2.9120814563619892
82 0.5553730795122811 0.492680008367727 0.6490025083519982 2.3234802823635996 2.0148190950900946 2.902029763627441
83 0.5512834905690054 0.489150954896064 0.6427946419021794 2.313949803075297 2.006251415592913 2.8920791284980876
84 0.5466170966661213 0.48437146101771694 0.6397364205317596 2.30455695087578 1.9978121225085566 2.8822301408043085
85 0.5492488706714315 0.48657831138640023 0.6436564332406383 2.295299563053654 1.9894984632952486 2.8724767056321725
86 0.5556338828455305 0.4899980004750101 0.6507891537270989 2.286176263338031 1.9813043430390578 2.862825900946245
87 0.5347363890741393 0.47443360554660763 0.6271314503850413 2.2771768280023155 1.9732252397070666 2.853267306409805
88 0.5399880421720857 0.4778796403922136 0.6336562523593215 2.2683069587401854 1.9652644956714314 2.8438060338861484
89 0.5425391568728609 0.47891135203279145 0.6386570800879555 2.259562919959231 1.957418768559996 2.8344405104942623
90 0.5326149658055668 0.47195459760985004 0.6257539506838886 2.250932915051842 1.9496754753246426 2.825162675218945
91 0.5413120147662069 0.47730927441425913 0.6386218868752517 2.2424253982534728 1.9420440532514596 2.8159829483969196
92 0.5373213207167304 0.47368452096335817 0.6341959963100211 2.2340327017691766 1.9345170311556272 2.8068913029117173
93 0.537122400420903 0.47304671771189855 0.6340702149813771 2.2257483374647675 1.927086348021945 2.7978869523228305
94 0.529382252947579 0.4674875663755788 0.6253312389111888 2.2175748612718946 1.9197545597820616 2.7889716661214012
95 0.5283150531791071 0.46538177361208977 0.6241709934001912 2.209510700309543 1.9125228460967385 2.7801462307479365
96 0.5248969861240437 0.4632253537409402 0.6220669701278437 2.2015501528840344 1.9053829493406482 2.7714041580682505
97 0.528009717652129 0.46554161764520835 0.6250271321975035 2.193691056283974 1.898333886463157 2.7627468243532314
98 0.5292850292398581 0.4646327381813721 0.6289449330424552 2.185936752881518 1.8913786066161666 2.7541781618054157
99 0.5197528296129454 0.4582787412547816 0.6173604186065532 2.17827642911969 1.8845076725135896 2.7456863738171933


==> hyperparameters_mnist_gamma_acc_cnn.dat <==
GR pgamma_8.0 pgamma_2.0 pgamma_4.0 ggamma_8.0 ggamma_2.0 ggamma_4.0
0 0.7319307429031608 0.6888463861485806 0.7141131467686732 0.10156381368757357 0.10304355137043887 0.10230368252900622
1 0.6912623313871552 0.6711294543990336 0.6708274612442118 0.10163107449134016 0.10227005212712292 0.10223642172523961
2 0.6726394201731427 0.6542178377290114 0.6673042077712905 0.10146292248192366 0.10230368252900622 0.1021355305195897
3 0.665894906382122 0.6794845983491041 0.6726394201731427 0.10129477047250715 0.10253909534218934 0.1021355305195897
4 0.6711294543990336 0.6679081940809342 0.6558284678880612 0.1020346393139398 0.10260635614595594 0.1019337481082899
5 0.657439098047111 0.6795852627340447 0.6506945842560902 0.10317807297797209 0.10253909534218934 0.10233731293088952
6 0.6143547412925306 0.6627743104489632 0.6405274813770888 0.10311081217420548 0.10277450815537245 0.10253909534218934
7 0.6053956110328166 0.6189853029997987 0.6160660358365211 0.10563309231545318 0.10314444257608879 0.10331259458550529
8 0.6247231729414133 0.6293537346486813 0.6158647070666399 0.10926517571884985 0.1033798553892719 0.1046578106608374
9 0.6195892893094423 0.599657741091202 0.6157640426816993 0.11165293425256431 0.10374978980998822 0.10681015638136876
10 0.6233138715522448 0.6417354539963761 0.5953291725387558 0.11562132167479401 0.10422061543635447 0.10970237094333277
11 0.6061002617274008 0.6558284678880612 0.6334809744312462 0.12036320834033967 0.10448965865142089 0.11299815032789642
12 0.6045902959532917 0.6531105294946647 0.6069055768069257 0.1262485286699176 0.10492685387590382 0.1153186480578443
13 0.5737869941614657 0.5975437890074492 0.5598953090396618 0.13075500252228014 0.10556583151168657 0.11868168824617455
14 0.6107308234346688 0.6147573988322932 0.5868733642037447 0.13885992937615604 0.10687741718513537 0.12302001008912057
15 0.5971411314676868 0.6087175357358566 0.6035836521038856 0.1435681856398184 0.10791995964351773 0.12688750630570036
16 0.5804308435675458 0.5998590698610832 0.5954298369236964 0.1532537413822095 0.10987052295274928 0.13095678493357996
17 0.6085162069659754 0.668713509160459 0.6195892893094423 0.16694131494871364 0.11188834706574743 0.1340171515049605
18 0.6199919468492048 0.6191866317696799 0.6143547412925306 0.1838574070960148 0.11363712796367917 0.1384899949554397
19 0.5718743708475941 0.5997584054761426 0.6208979263136702 0.20282495375819742 0.1153186480578443 0.14279468639650245
20 0.5767062613247433 0.5969398026978056 0.5849607408898732 0.2161762233058685 0.11700016815200942 0.14706574743568185
21 0.560599959734246 0.6265351318703443 0.5746929736259312 0.23033462249873887 0.11837901462922482 0.1514713300823945
22 0.5527481377088787 0.5939198711495873 0.5944231930742904 0.24059189507314613 0.12036320834033967 0.15752480242138894
23 0.5750956311656936 0.6214012482383733 0.56623716529092 0.25414494703211704 0.12265007566840423 0.16576425088279806
24 0.6055969398026978 0.6389168512180391 0.6237165290920073 0.27032117033798553 0.12634941987556753 0.17814023877585336
25 0.6044896315683511 0.5924099053754781 0.60761022750151 0.28252900622162436 0.12984698167143097 0.18964183621994282
26 0.5823434668814174 0.6245218441715321 0.5922085766055969 0.3010929880612073 0.13196569699007904 0.20353119219774676
27 0.5850614052748138 0.6091201932756191 0.5942218643044092 0.32554229023036824 0.1341516731124937 0.21570539767950228
28 0.5628145762029394 0.5984497684719147 0.5497282061606603 0.3650580124432487 0.13781738691777368 0.22740877753489155
29 0.6005637205556674 0.6113348097443124 0.585766055969398 0.3961325037834202 0.1408441230872709 0.23648898604338323
30 0.5957318300785183 0.6222065633178981 0.6154620495268774 0.4172860265680175 0.14313099041533547 0.2468471498234404
31 0.6004630561707268 0.5979464465472116 0.5658345077511576 0.44052463426937954 0.14592231377164958 0.25858416008071294
32 0.6426414334608416 0.6199919468492048 0.6188846386148581 0.461476374642677 0.14982344039011267 0.26948041029090297
33 0.6192872961546205 0.6249245017112945 0.6248238373263539 0.47539936102236424 0.1543971750462418 0.2824281150159744
34 0.5731830078518221 0.5562713911817999 0.5594926514998994 0.488380696149319 0.158197410459055 0.29631747099377836
35 0.5902959532917254 0.5529494664787599 0.586269377894101 0.499276946359509 0.16462081721876576 0.3157558432823272
36 0.6203946043889672 0.5884839943627944 0.6250251660962352 0.5103077181772322 0.17003531192197746 0.3399024718345384
37 0.6188846386148581 0.5620092611234145 0.5921079122206563 0.5190516226668909 0.17766941314948714 0.3648562300319489
38 0.6431447553855446 0.5835514395007046 0.5886853231326756 0.5298133512695476 0.18419371111484784 0.39085253068774173
39 0.6645862693778941 0.617374672840749 0.6444533923897725 0.5442407936774845 0.19078526988397512 0.4098200773499243
40 0.6236158647070666 0.5677471310650292 0.5841554258103483 0.5538927190179923 0.19932739196233396 0.42619808306709267
41 0.6359975840547615 0.5677471310650292 0.5967384739279243 0.5660332940978645 0.20877753489154197 0.4416008071296452
42 0.6097241795852627 0.5878800080531508 0.6210992550835515 0.5836892550865983 0.21409113838910376 0.4549857070791996
43 0.6167706865311053 0.5897926313670223 0.5991544191664989 0.5955944173532873 0.22172523961661342 0.4658819572893896
44 0.6343869538957116 0.5623112542782364 0.6041876384135293 0.606120733142761 0.22909029762905667 0.4762737514713301
45 0.6608616871350916 0.6237165290920073 0.6396215019126233 0.6202791323356314 0.23531192197746764 0.48767445770976964
46 0.676665995570767 0.617877994765452 0.6551238171934769 0.6335631410795359 0.24254245838237767 0.4993105767613923
47 0.6174753372256896 0.6095228508153815 0.6156633782967587 0.6451656297292753 0.2496384731797545 0.5114175214393812
48 0.6760620092611234 0.5936178779947654 0.6084155425810348 0.6560618799394653 0.2561627711451152 0.5247687909870523
49 0.6341856251258304 0.5663378296758607 0.5922085766055969 0.6649403060366571 0.2607365058012443 0.5354632587859425
50 0.6451580430843568 0.5658345077511576 0.6100261727400845 0.6671599125609551 0.2680679334118043 0.5416848831343535
51 0.6684115160056372 0.6130461042883028 0.6294543990336219 0.672036320834034 0.27610559946191354 0.5497898099882293
52 0.6994161465673445 0.6088182001207972 0.6264344674854037 0.6797713132671935 0.2833025054649403 0.5559105431309904
53 0.6945842560901953 0.6209985906986109 0.6812965572780351 0.6859929376156045 0.2896586514208845 0.5626366235076509
54 0.6716327763237366 0.6278437688745722 0.6428427622307228 0.6905666722717336 0.2997477719858752 0.569766268706911
55 0.7140124823837326 0.5925105697604187 0.6172740084558084 0.692281822767782 0.3087607196906003 0.5772322179250042
56 0.6674048721562311 0.5870746929736259 0.6279444332595128 0.6978308390785269 0.3210021859761224 0.5840255591054313
57 0.6895510368431649 0.6166700221461647 0.6542178377290114 0.6995123591726922 0.3349924331595763 0.5909870522952749
58 0.6695188242399839 0.6000603986309644 0.6345882826655929 0.7012611400706238 0.3517403732974609 0.5983184799058349
59 0.693376283470908 0.6110328165894906 0.6601570364405074 0.7028417689591391 0.36872372624852867 0.606221624348411
60 0.7370646265351318 0.6378095429836924 0.6953895711697201 0.7057676139229864 0.38311753825458217 0.6141583991928704
61 0.6870344272196497 0.6100261727400845 0.6274411113348097 0.7075836556246847 0.39667059021355305 0.6203127627375147
62 0.6895510368431649 0.5884839943627944 0.6522045500301993 0.7079872204472843 0.4077686228350429 0.6268034303009921
63 0.7043487014294343 0.5988524260116771 0.6396215019126233 0.7097360013452161 0.41792500420380024 0.6340675971077855
64 0.7320314072881015 0.6108314878196094 0.6720354338634991 0.7085925676811838 0.42761055994619135 0.6384395493526147
65 0.6876384135292933 0.6068049124219851 0.6560297966579424 0.7096014797376828 0.437800571716832 0.6439549352614764
66 0.7620293940004027 0.6499899335615059 0.6786792832695793 0.7135362367580292 0.44590549857070794 0.6504119724230705
67 0.7528689349708073 0.6279444332595128 0.7045500301993155 0.7173701025727257 0.45444762064906674 0.6571716832016142
68 0.7114958727602174 0.6182806523052145 0.6520032212603181 0.7200269043215066 0.46325878594249204 0.6627543299142424
69 0.7412925307026375 0.5954298369236964 0.6722367626333803 0.7244997477719859 0.4709601479737683 0.6693122582814864
70 0.7300181195892893 0.5982484397020335 0.6636802899134286 0.7271229191188835 0.47738355473347904 0.6737514713300824
71 0.7335413730622106 0.6051942822629354 0.6583450775115764 0.7318311753825458 0.48246174541785775 0.6775517067428956
72 0.7560901952889068 0.6172740084558084 0.6895510368431649 0.7365058012443249 0.4897931730284177 0.6804439213048596
73 0.7803503120595933 0.620696597543789 0.7043487014294343 0.7401715150496049 0.49551034134857913 0.6820918109971414
74 0.756291524058788 0.6382122005234548 0.713408496074089 0.7460232049772995 0.5022027913233563 0.6852866991760551
75 0.7617274008455809 0.6226092208576606 0.7060599959734246 0.7507650916428451 0.5093324365226164 0.6888851521775685
76 0.7568955103684316 0.5803301791826052 0.6885443929937588 0.7539599798217589 0.5161257777030436 0.6915755843282327
77 0.7452184417153211 0.5815381518018925 0.6749547010267767 0.7565158903648899 0.5241634437531528 0.692618126786615
78 0.8012885041272397 0.6386148580632173 0.7010267767263942 0.7593744745249705 0.5308895241298134 0.69460232049773
79 0.7743104489631568 0.61425407690759 0.6959935574793638 0.75997982175887 0.5382209517403733 0.6961829493862451
80 0.786088182001208 0.6382122005234548 0.7197503523253473 0.7609887338153691 0.545855052967883 0.6983689255086598
81 0.8046104288302799 0.676665995570767 0.7542782363599758 0.7626029931057676 0.5535564149991592 0.7017992265007567
82 0.7980672438091403 0.6062009261123414 0.6999194684920476 0.76364553556415 0.5598789305532201 0.7045905498570708
83 0.760116770686531 0.6147573988322932 0.682605194282263 0.7641499915923995 0.5673785101731965 0.7104086093828821
84 0.7893094423193074 0.6184819810750957 0.7234749345681498 0.7653606860601985 0.5742727425592736 0.7159576256936271
85 0.823334004429233 0.6246225085564727 0.7157237769277229 0.7658651420884479 0.5794854548511855 0.7203632083403396
86 0.786591503925911 0.6361989128246427 0.7063619891282464 0.7654952076677316 0.5867159912560955 0.723961661341853
87 0.8325951278437689 0.6728407489430239 0.7746124421179786 0.7666050109298806 0.5933075500252228 0.7281318311753825
88 0.8083350110730824 0.6678075296959936 0.753472921280451 0.7664368589204641 0.599226500756684 0.7310240457373466
89 0.8070263740688545 0.6194886249245017 0.714415139923495 0.7673785101731966 0.6050109298806121 0.7357323020010089
90 0.8045097644453393 0.6413327964566137 0.7593114556070062 0.7676139229863796 0.6103917941819405 0.7389608205818059
91 0.820213408496074 0.6070062411918663 0.7313267565935172 0.7678493357995628 0.6151673112493694 0.7411131663023374
92 0.8285685524461446 0.6383128649083954 0.7215623112542783 0.7683874222296957 0.6206490667563478 0.7432655120228687
93 0.8237366619689954 0.6537145158043084 0.7512583048117576 0.7683537918278124 0.6258281486463764 0.7454514881452833
94 0.8431648882625327 0.6436480773102476 0.7652506543185021 0.7683874222296957 0.6311081217420548 0.7473684210526316
95 0.8166901550231528 0.6759613448761828 0.7513589691966982 0.7693290734824281 0.6360517908189003 0.7496216579788129
96 0.8413529293336017 0.645862693778941 0.7691765653311858 0.7702707247351606 0.6412308727089289 0.7511013956616781
97 0.8237366619689954 0.663076303603785 0.7585061405274813 0.7698335295106776 0.6456700857575248 0.7522448293257105
98 0.8053150795248641 0.6164686933762835 0.73676263338031 0.7699007903144442 0.6515217756852194 0.7534891541953926
99 0.8111536138514194 0.6571371048922892 0.7903160861687135 0.7696990079031445 0.656364553556415 0.7550025222801412


==> hyperparameters_mnist_gamma_acc_mclr.dat <==
GR pgamma_4.0 pgamma_8.0 pgamma_2.0 ggamma_4.0 ggamma_8.0 ggamma_2.0
0 0.8443728608818201 0.8439702033420576 0.8472921280450977 0.006255254750294266 0.007566840423743064 0.004809147469312258
1 0.8232333400442924 0.8194080934165492 0.8244413126635797 0.01113166302337313 0.01516731124936943 0.007297797208676644
2 0.8381316690155023 0.8355143950070465 0.8362190457016307 0.017756852194383724 0.025861779048259627 0.010559946191356986
3 0.8465874773505134 0.8468894705053353 0.8463861485806322 0.026231713468975956 0.038910374978981 0.014528333613586682
4 0.8565532514596336 0.8573585665391584 0.8556472719951681 0.03642172523961661 0.0523289053304187 0.018900285858416008
5 0.8367223676263338 0.8348097443124622 0.8320918059190658 0.046746258617790484 0.0657474356818564 0.024617454178577435
6 0.8515200322126032 0.8524260116770687 0.8492047513589692 0.05710442239784765 0.07825794518244493 0.030670926517571886
7 0.8434668814173545 0.8439702033420576 0.8410509361787799 0.0671599125609551 0.08774171851353624 0.03729611568858248
8 0.851822025367425 0.8506140527481377 0.8455808335011074 0.07731629392971245 0.09601479737682865 0.04405582646712628
9 0.8494060801288504 0.8525266760620093 0.8470907992752165 0.08434504792332269 0.10385068101563814 0.05058012443248697
10 0.8476947855848601 0.8522246829071874 0.8430642238775921 0.09160921473011603 0.1113502606356146 0.05690263998654784
11 0.8779947654519831 0.8805113750754983 0.872357559895309 0.09752816546157726 0.1180763410122751 0.06329241634437531
12 0.8507147171330783 0.8572579021542178 0.8444735252667607 0.10374978980998822 0.1261476374642677 0.06961493189843619
13 0.8524260116770687 0.8559492651499899 0.8432655526474733 0.10933243652261644 0.13445434672944342 0.07677820749957961
14 0.8639017515602979 0.8659150392591102 0.8558486007650493 0.11434336640322852 0.14336640322851857 0.08152009416512528
15 0.8676263338031005 0.87416951882424 0.857459230924099 0.11999327391962333 0.15248024213889355 0.08649739364385405
16 0.8486007650493256 0.8534326555264747 0.8407489430239581 0.12594585505296788 0.16196401546998487 0.09090297629056668
17 0.873666196899537 0.8791020736863298 0.8628951077108918 0.1329073482428115 0.1718513536236758 0.09510677652597949
18 0.8925911012683713 0.8978256492852829 0.8846386148580632 0.1394316462081722 0.18173869177736673 0.09914242475197578
19 0.8526273404469499 0.8607811556271391 0.8412522649486611 0.14609046578106608 0.19270220279132336 0.10277450815537245
20 0.8733642037447151 0.8789007449164485 0.8614858063217233 0.1529846981671431 0.20332940978644695 0.10637296115688583
21 0.8778941010670425 0.8842359573183007 0.8670223474934569 0.16024886497393645 0.21553724567008575 0.11061039179418194
22 0.8696396215019127 0.87749144352728 0.8551439500704651 0.16818563981839582 0.22777871195560787 0.1140743231881621
23 0.8655123817193477 0.8716529092007248 0.8556472719951681 0.17541617622330588 0.24217252396166133 0.11706742895577602
24 0.8887658546406282 0.8978256492852829 0.876484799677874 0.18291575584328232 0.25545653270556584 0.12056499075163948
25 0.8894705053352124 0.8977249849003422 0.8790014093013891 0.19102068269715822 0.27059021355305196 0.12453337817386918
26 0.8715522448157842 0.8790014093013891 0.8587678679283269 0.19926013115856733 0.2857238944005381 0.12937615604506475
27 0.8883631971008658 0.8969196698208174 0.8738675256694182 0.20887842609719187 0.30042038002354127 0.13344543467294434
28 0.8759814777531709 0.8853432655526474 0.8619891282464264 0.21775685219438373 0.31343534555237934 0.1368084748612746
29 0.8865512381719348 0.8943023958123616 0.8720555667404872 0.2269379519085253 0.3288717000168152 0.1406423406759711
30 0.8801087175357358 0.8884638614858064 0.8671230118783975 0.2374306372961157 0.3438372288548848 0.14531696653775011
31 0.8880612039460439 0.9007449164485605 0.8720555667404872 0.24741886665545654 0.3592399529174374 0.14978980998822936
32 0.9025568753774914 0.9105093617877995 0.8915844574189652 0.2588868336976627 0.3726584832688751 0.15483437027072475
33 0.8863499094020536 0.8974229917455204 0.8701429434266157 0.27018664873045234 0.3874222296956449 0.15900454010425424
34 0.8872558888665191 0.8992349506744514 0.8687336420374472 0.28155372456700856 0.4021859761224147 0.1639482091810997
35 0.8883631971008658 0.8966176766659956 0.8744715119790618 0.2922818227677821 0.41644526652093494 0.16895913906171178
36 0.9011475739883229 0.9133279645661365 0.8833299778538353 0.30304355137043887 0.4303346224987389 0.17370102572725743
37 0.8789007449164485 0.8909804711093215 0.8604791624723173 0.3133680847486127 0.44378678325205984 0.17810660837397008
38 0.9017515602979665 0.9115160056372056 0.8850412723978256 0.325071464604002 0.45747435681856397 0.18328569026399866
39 0.9155425810348299 0.9258103482987718 0.9019528890678478 0.33717840928199094 0.469816714309736 0.18843114175214393
40 0.8859472518622912 0.900342258908798 0.8652103885645259 0.34868000672608035 0.4821927022027913 0.19435009248360519
41 0.8987316287497483 0.9094020535534528 0.8809140326152607 0.35917269211367076 0.49436690768454683 0.19932739196233396
42 0.9025568753774914 0.9133279645661365 0.8861485806321724 0.3700689423238608 0.5057339835211031 0.20521271229191188
43 0.9004429232937387 0.9135292933360177 0.8794040668411516 0.381099714141584 0.5170001681520094 0.21113166302337313
44 0.8881618683309845 0.9008455808335011 0.8722568955103684 0.39199596435177403 0.527963679165966 0.21705061375483437
45 0.9163478961143547 0.9266156633782967 0.897523656130461 0.4027913233563141 0.5377837565158904 0.2228014124768791
46 0.9125226494866117 0.9237970605999597 0.8962150191262331 0.4135194215570876 0.5466285522111989 0.22939297124600638
47 0.8980269780551641 0.9118179987920274 0.8772901147573988 0.4243820413653943 0.5565158903648899 0.23588363880948376
48 0.9134286289510771 0.9263136702234749 0.8929937588081337 0.43524466117370103 0.5646208172187658 0.2428787624012107
49 0.8984296355949265 0.9129253070263741 0.880310046305617 0.4455019337481083 0.5728938960820582 0.24896586514208846
50 0.9099053754781559 0.9230924099053754 0.8903764847996779 0.45538927190179923 0.5801580628888515 0.2561627711451152
51 0.9043688343064223 0.9172538755788202 0.8833299778538353 0.4653775012611401 0.5876240121069447 0.26372961156885827
52 0.912421985101671 0.9241997181397221 0.893698409502718 0.4750294266016479 0.594989070119388 0.27048932234740203
53 0.9194684920475136 0.9322528689349708 0.9059794644654721 0.48357154868000674 0.6014124768790987 0.27731629392971247
54 0.9129253070263741 0.9262130058385343 0.8892691765653312 0.49329073482428115 0.6067260803766605 0.2852194383722885
55 0.9107106905576807 0.9248037044493658 0.8883631971008658 0.5021019001177064 0.612342357491172 0.2924163443753153
56 0.9063821220052346 0.9238977249849003 0.8900744916448561 0.5107449134017151 0.6175887001849673 0.29836892550865984
57 0.9246023756794846 0.9356754580229515 0.9009462452184417 0.5183117538254582 0.6232049772994788 0.3053640491003867
58 0.9020535534527884 0.9179585262734045 0.879806724380914 0.5268202455019337 0.6283167983857407 0.31252732470153016
59 0.9196698208173948 0.9311455607006242 0.9019528890678478 0.5342861947200269 0.6330923154531697 0.3196906003026736
60 0.9325548620897927 0.9419166498892692 0.9160459029595329 0.5411804271061039 0.6376324197074155 0.32651757188498404
61 0.9106100261727401 0.9257096839138312 0.88574592309241 0.5482764419034808 0.6416344375315285 0.3340507819068438
62 0.9197704852023354 0.9325548620897927 0.8982283068250453 0.5554060871027409 0.6459054985707079 0.34178577434000335
63 0.9202738071270384 0.9369840950271794 0.9006442520636199 0.5625021019001177 0.649705733983521 0.3497561795863461
64 0.9218844372860882 0.93376283470908 0.8984296355949265 0.5686900958466453 0.6539431646208173 0.3566504119724231
65 0.9110126837125025 0.9260116770686531 0.8860479162472318 0.5753152850176559 0.6576761392298638 0.36324197074155035
66 0.9308435675458023 0.9416146567344473 0.914233944030602 0.5805952581133345 0.6612409618294939 0.3702707247351606
67 0.9295349305415744 0.9400040265753976 0.9121199919468492 0.5861779048259627 0.6646376324197074 0.376761392298638
68 0.9185625125830481 0.9332595127843769 0.8933964163478961 0.5910879435009249 0.6673280645703716 0.38338658146964855
69 0.9311455607006242 0.9405073485001006 0.9101067042480371 0.5973431982512191 0.6707919959643518 0.3906507482764419
70 0.9195691564324542 0.9353734648681297 0.8957116972015301 0.6019169329073483 0.6737514713300824 0.3983857407096015
71 0.9290316086168714 0.9409100060398631 0.906281457620294 0.6066251891710106 0.6762737514713301 0.40561627711451154
72 0.9229917455204348 0.9351721360982485 0.8994362794443326 0.6104254245838238 0.6795695308558938 0.41267866151000504
73 0.9274209784578217 0.9390980471109321 0.909100060398631 0.614898268034303 0.6822599630065579 0.4186985034471162
74 0.9343668210187236 0.945540567747131 0.9166498892691766 0.6182949386245166 0.6845804607365058 0.4255927358331932
75 0.9298369236963963 0.9416146567344473 0.9081940809341655 0.622229695644863 0.6866991760551538 0.4321170337985539
76 0.9275216428427623 0.9381920676464667 0.9045701630763036 0.6258617790482597 0.6891878257945182 0.43864133176391457
77 0.9275216428427623 0.9417153211193879 0.9015502315280853 0.6299310576761392 0.6913738019169329 0.4452665209349252
78 0.9390980471109321 0.9475538554459432 0.9188645057378699 0.6333949890701194 0.6931225828148646 0.4521607533210022
79 0.9207771290517415 0.9353734648681297 0.8948057177370646 0.637127963679166 0.694938624516563 0.45844963847317977
80 0.9339641634789612 0.9439299375880813 0.9141332796456614 0.6404237430637296 0.6967546662182613 0.46534387085925677
81 0.9434266156633783 0.9513791020736864 0.9281256291524059 0.6436186312426434 0.6987724903312594 0.47186816882461746
82 0.9275216428427623 0.9410106704248037 0.902154217837729 0.6464099545989574 0.7005885320329578 0.47745081553724567
83 0.93376283470908 0.9439299375880813 0.9100060398630965 0.6503110812174205 0.7026399865478392 0.4840760047082563
84 0.9377894101067042 0.9482585061405275 0.9135292933360177 0.6532705565831511 0.7048259626702539 0.48959139061711787
85 0.9358767867928327 0.9469498691362995 0.9136299577209583 0.6557928367243988 0.7064738523625357 0.49608205818059525
86 0.9275216428427623 0.9414133279645661 0.9004429232937387 0.6587523120901295 0.7086598284849503 0.5016310744913401
87 0.9418159855043285 0.9487618280652306 0.9253070263740688 0.661039179418194 0.7103077181772323 0.5068101563813687
88 0.9406080128850413 0.9510771089188645 0.9222870948258506 0.6638977635782748 0.7123255422902304 0.511619303850681
89 0.9338634990940206 0.9457418965170122 0.908596738473928 0.6664873045232891 0.7135698671599126 0.5172355809651925
90 0.9412119991946849 0.9479565129857057 0.9228910811354942 0.6691104758701867 0.715621321674794 0.5227509668740541
91 0.9360781155627139 0.9487618280652306 0.9097040467082746 0.6713300823944847 0.7172019505633093 0.5275601143433664
92 0.9413126635796255 0.9507751157640427 0.9189651701228105 0.6737851017319657 0.7184799058348748 0.5325374138220952
93 0.9354741292530703 0.9458425609019528 0.9135292933360177 0.6757692954430805 0.7197242307045569 0.5371447788801076
94 0.9391987114958728 0.9493658143748742 0.9199718139722166 0.6777198587523121 0.7216075332100219 0.5416512527324702
95 0.9458425609019528 0.9546003623917858 0.9274209784578217 0.6797040524634269 0.7226164452665209 0.5465276610055491
96 0.9417153211193879 0.9498691362995773 0.919871149587276 0.6820581805952581 0.72372624852867 0.5510341348579115
97 0.9382927320314073 0.9483591705254681 0.9187638413529293 0.6838405918950732 0.7254413990247184 0.5557423911215739
98 0.9411113348097443 0.9522850815381518 0.9154419166498893 0.6859256768118379 0.7266857238944006 0.5604506473852362
99 0.947352526676062 0.9528890678477955 0.9297362593114556 0.6878089793173029 0.7278627879603161 0.5645871868168825


==> hyperparameters_mnist_gamma_loss_cnn.dat <==
GR pgamma_8.0 pgamma_2.0 pgamma_4.0 ggamma_8.0 ggamma_2.0 ggamma_4.0
0 0.8584166239367325 0.8494541513048621 0.8507975883015402 2.298076287874975 2.299594904494665 2.29875537925307
1 0.8655284054446849 0.859937010047564 0.8670065203782464 2.294248485315583 2.298059969234447 2.2960653594976845
2 0.8490259344486109 0.8515207203480472 0.8500182257587579 2.2895821405652304 2.2962969662270987 2.292783936480773
3 0.8308944502466278 0.8293957895548117 0.8293585319357761 2.2844903315004026 2.294292722594121 2.289070954235454
4 0.8280747661125931 0.8358086220618582 0.8411223056548218 2.2794229020913024 2.2920810552773303 2.2851269550911013
5 0.8435130847971612 0.8398009872974129 0.848827259915442 2.274492313330481 2.2896814286792835 2.2811084407086772
6 0.854796343366217 0.8460911350853131 0.854378743456815 2.2696676974280248 2.287182907187437 2.2772273568049126
7 0.8611520606314174 0.8347319850072982 0.8482600396995168 2.2648169323786993 2.2846261890980473 2.2734353372886047
8 0.8657330765867224 0.8665884289435273 0.873222546148329 2.2598639300634185 2.282048040504832 2.2696649448862494
9 0.8577864884802194 0.8429296442457721 0.8459181181736964 2.254993700611536 2.279475200385041 2.2658839355370444
10 0.8715878312487417 0.846035691029545 0.8705750924854037 2.249878101721361 2.2769521026273405 2.2620248719674856
11 0.8651146394327562 0.8356799407338433 0.8525280523328971 2.244471126623213 2.274473242148178 2.258119801628246
12 0.8659452189135797 0.8364152626082142 0.8679224286541172 2.2388235007298167 2.272013059631065 2.2541938906155625
13 0.9175801500843064 0.8609270403412522 0.8802568632663076 2.233161129076908 2.2695701788051137 2.2501458847141134
14 0.8888990580015603 0.8615850944357761 0.8772932605194282 2.2271928320666396 2.2671288708601773 2.2459700822302193
15 0.8806707275832998 0.8768534436656936 0.8822276831777229 2.221251470643749 2.2647133188418564 2.2417246797614254
16 0.8742664476167706 0.8651799139948662 0.8675639100878296 2.2151766109447353 2.262259427848802 2.2374161654419167
17 0.894851822811808 0.8620030875654319 0.8740881222317294 2.208939547891081 2.2597868588936985 2.2330065935172136
18 0.8780976908533823 0.8488961717648983 0.8692448283672237 2.2025739018144757 2.25730898146517 2.228537645334206
19 0.874208251019227 0.8719969769226897 0.869507499496678 2.196282181145561 2.2548082972619286 2.223978256492853
20 0.9079069318439199 0.8685467641118885 0.9213821967170828 2.1899352130310046 2.2522651452712905 2.219390949013489
21 0.8894068036541172 0.8434130102426012 0.8910105524587276 2.1833735466579425 2.2497170780274813 2.2147914517062612
22 0.9190999463647574 0.8665255137029394 0.8867023330544092 2.1769709378774915 2.247114942998792 2.210140835766056
23 0.8537592249471512 0.8842787200208878 0.8797527549010973 2.170336132537246 2.2444681774713104 2.205401745268774
24 0.8699056350035232 0.8641728769252064 0.8598621015892389 2.1634066086168713 2.241713079763942 2.2005171632776324
25 0.8697415638526776 0.8864505737869942 0.8621138773719046 2.156479247407892 2.2389471684995974 2.1955765474003424
26 0.8804735276260821 0.8956713921255285 0.8816768799073887 2.149431954021542 2.2361244369085966 2.1906030976318704
27 0.8702981671217536 0.8909848948371754 0.8861409128372257 2.1421963081336823 2.233285976507449 2.1855421563569557
28 0.8806231479326052 0.8678856625603987 0.9170053603784981 2.134925075812865 2.2304099635720758 2.1804507405123816
29 0.8249099329008959 0.8887052004164989 0.857971203694383 2.12757972147423 2.2275192048771895 2.1754039551665993
30 0.8309842027695289 0.8621757112567948 0.8448167082431548 2.1202060552773303 2.224609375 2.1702270139168514
31 0.8292327014546004 0.8756285625754983 0.8684690048067244 2.1127154060549627 2.221737294267163 2.1649731981075098
32 0.8162098856358214 0.8854877739958728 0.8639933718794041 2.1050839839817796 2.218785783043084 2.159646833161365
33 0.8680119845668914 0.8652775309228408 0.8445019354300886 2.097431524625025 2.2157750921708272 2.154261091956916
34 0.8425528409376888 0.8859876552433561 0.8953614362605697 2.0898280211898532 2.2128035267138113 2.1488071270384537
35 0.8603490065683511 0.896627408867274 0.8714474516181799 2.082144694043185 2.2097637375427825 2.1432766807806525
36 0.8125850830323887 0.8784596500968894 0.8180214513444987 2.0743025059140328 2.206720016169217 2.1376848921632776
37 0.8448174946836622 0.8598497151512482 0.8526834726381619 2.066521070314073 2.203609054132273 2.1320311713559494
38 0.7930652855722771 0.8788665347543789 0.8846941572188947 2.058586868645561 2.200514017515603 2.1262598776927724
39 0.7933776990638213 0.8661949137746627 0.8248225396995168 2.0504635280350314 2.197387719888766 2.1205074586017716
40 0.823431375594549 0.8691038589062815 0.8636574634777029 2.0425362077209583 2.1942681070062413 2.1147518937487417
41 0.8032823765760267 0.8965380495646266 0.8395850110730824 2.0344264332091804 2.1910763382071674 2.108925156029797
42 0.8229450604458174 0.8611870572339944 0.8370069607849305 2.026103926540165 2.187905803301792 2.103118472543789
43 0.7950513427685223 0.8707662958337528 0.8308509994085967 2.0179339893295754 2.1847122650115764 2.097305104313469
44 0.7891375067633883 0.8631047924111637 0.8328909277795953 2.009683638577109 2.181478618255486 2.091411715761526
45 0.7613303466944332 0.8225602452750654 0.8217498183322428 2.0010443929937587 2.1782056494740285 2.085396822151198
46 0.7332336290611787 0.8409813361938796 0.7964517475494514 1.9923359406457621 2.1749173451026778 2.079336904821824
47 0.7970165592913228 0.8701378315633179 0.8236542823258506 1.9835124713735655 2.171637298356654 2.073315916297564
48 0.7823217709539209 0.8464246841654922 0.8243490533615613 1.9745651377214617 2.1683069194181597 2.0671637888187036
49 0.7558144987385494 0.888425030985756 0.8361040287774311 1.9656687260922086 2.1649708387859876 2.061032305403161
50 0.7434300268490789 0.8838901201051943 0.8290488709860077 1.9568894940985504 2.161581673419569 2.0549318863876587
51 0.7434324844756643 0.8618331181107811 0.806533619938469 1.9478784587653513 2.1581286097619286 2.0487565589138312
52 0.7413384883197855 0.8557450855332696 0.7935959854571422 1.9385870573912825 2.1546543122105897 2.042578872118482
53 0.7220040942092812 0.8459973520548117 0.7701293380058385 1.9292791407665593 2.151188468894705 2.0363410226243204
54 0.7368599553930945 0.8463606875692068 0.8056319167442622 1.9199285597443125 2.147681730672438 2.030043010431347
55 0.6891882420066187 0.861465752088786 0.7907359470945742 1.9107346769931548 2.1441926873615866 2.0237400829852024
56 0.7250899884550533 0.8644290599204751 0.7934506905734096 1.9012824485353332 2.140678084734246 2.0173699148756796
57 0.7158454294437034 0.8276641458626938 0.783614974063192 1.8918544031231126 2.1371408719423193 2.0108442281558285
58 0.6992755703266559 0.8534778758556473 0.7606681637872458 1.8825651644604389 2.1335580456009664 2.004319131266358
59 0.6890046081481528 0.8250705633745219 0.7367516232132072 1.8731866648001811 2.129900704021542 1.9976418581387154
60 0.6630781713999899 0.8139261607075448 0.7540545923406986 1.8636147007751158 2.1262406099003424 1.990970679925005
61 0.6751384823428377 0.858912769591806 0.7727707459073636 1.8541184316488826 2.1225875937437086 1.984309922048017
62 0.7009547682674401 0.8624189179836924 0.7415710289473022 1.8446542099733239 2.118914523354137 1.977625964176062
63 0.6932702123074793 0.8276153865512381 0.7812642050816639 1.8350236561304611 2.1152351614405074 1.9708098842988726
64 0.6502676453656634 0.8065310148542884 0.7275117336923697 1.8255987564802698 2.11154321647876 1.9639916417102878
65 0.7115447795292682 0.842450013841353 0.7209052402103886 1.816126277179384 2.107807034238474 1.957113433033018
66 0.6445233855949265 0.7988496538088886 0.7371317688934468 1.8062430793235353 2.10405020793487 1.950141048104993
67 0.6239962069974331 0.83284246338333 0.6956206372212855 1.7965926678578619 2.1002819782439097 1.9430426360856654
68 0.6267594640250654 0.8608967623817193 0.7383892381121653 1.7869023445364405 2.09652987058335 1.9359481562688745
69 0.6427770944483592 0.8355986424463963 0.7325984308938998 1.7771139127617275 2.0927380476771695 1.9287994120570766
70 0.6215935820949516 0.816359260179686 0.7179351493293236 1.7675209114530903 2.088960184089994 1.921714369526374
71 0.5973666432831689 0.82304808415228 0.714349373836068 1.7576668118960137 2.0851538120344273 1.9145170626132475
72 0.6111239945358113 0.8086256008405476 0.716739563148027 1.7477600208249446 2.0812811823661166 1.9073150370570766
73 0.5596155328291725 0.8075694112391786 0.6923050040423042 1.7378878331361989 2.0774274272699818 1.9002030589389973
74 0.5958888232647976 0.8156179908489782 0.6599312297098349 1.7278732997156232 2.0735119365940204 1.8929917927068654
75 0.5759686292813821 0.8590941424338132 0.6823779129756392 1.7178884544241997 2.0695807171079124 1.885626384135293
76 0.5920671647718694 0.8075489637859875 0.6940800002673898 1.7080032904670828 2.065650677282565 1.8783537755435877
77 0.588724989225765 0.8405870345845078 0.6878673168694635 1.698183007851822 2.0616773832293136 1.8710544279746326
78 0.5382360984843718 0.7942219429484598 0.7221795687474833 1.6883949692973625 2.057700353583652 1.8637019956714314
79 0.5852022272781608 0.8159319772215371 0.6781702596511979 1.6787669713861486 2.0537390527481376 1.8563941938670223
80 0.5354234923149034 0.775845089308184 0.6714569577178126 1.6690562006115361 2.0496951756593518 1.848977863272599
81 0.5349060636135997 0.7808648407615261 0.6471311731647624 1.659251056976042 2.0456603426364004 1.8414417971109323
82 0.5389496949397272 0.828750908338786 0.6640092186556271 1.6496826319332596 2.0416296384261123 1.8339706122911215
83 0.5797835538774663 0.784046631596663 0.6804543286471965 1.640020227249849 2.0375792732031406 1.8263327020837528
84 0.5431648194489883 0.821526616685751 0.6534420141685122 1.6303630327347998 2.0334813283294744 1.818671985101671
85 0.5106148332903413 0.7569834442476595 0.6555078950762533 1.6209109025820414 2.0294291936153614 1.811076739291826
86 0.5593864820314073 0.7763709722449416 0.6633668933712502 1.6113931046469196 2.0252958589188643 1.8035019409351722
87 0.48202334627290117 0.7668573522750151 0.6069314801911365 1.601851123666197 2.021104131014697 1.7957519629555063
88 0.5286851225903463 0.7450234044694987 0.6107993420638715 1.592381003686833 2.0169369793763843 1.7881055985126837
89 0.4990048086904822 0.8069452723915341 0.6128228534892792 1.5829999480949266 2.0127853599380914 1.7804541222065633
90 0.5107371247892339 0.7692865686971512 0.6087056899757147 1.5736088653865512 2.0085820320364407 1.7728197509814778
91 0.496179816083023 0.7851132415347544 0.6185647539384941 1.5643799860328167 2.0043610092233743 1.7652494746577412
92 0.4703499149071371 0.7584290693577612 0.619297863948938 1.5551502219335112 2.000123274549527 1.757667598336521
93 0.503848250012583 0.7734337152550584 0.608985810253926 1.5459335324076404 1.9958306856502919 1.7501140338735655
94 0.45820363618632975 0.7321857953902003 0.5749945735604993 1.5368744258984297 1.9915123408244413 1.7425419880586874
95 0.49545909251056974 0.7328069850859422 0.6059642566721612 1.5276832956890478 1.9871741383757802 1.7349850812235756
96 0.47457565636324744 0.788641164498188 0.5643105335055114 1.5185234264898329 1.9827846206840145 1.7274205065935173
97 0.4840472017660308 0.7281246166102526 0.5822393126667254 1.5095748148719046 1.9784234148505133 1.71991865059392
98 0.4964392922979162 0.7906241742374673 0.5946167557441615 1.5005823591956915 1.9739741276801892 1.7124311471335816
99 0.514100829144227 0.7486127189450372 0.5513953617311758 1.4917236967107912 1.9695350642364606 1.7049554402808536


==> hyperparameters_mnist_gamma_loss_mclr.dat <==
GR pgamma_4.0 pgamma_8.0 pgamma_2.0 ggamma_4.0 ggamma_8.0 ggamma_2.0
0 0.7728730323258506 0.7845715806353181 0.7695308076272146 4.137516987114958 4.110954172538756 4.16822670248641
1 0.7734090406841403 0.7834006690249397 0.773780043993482 4.054816869463459 4.003901531356956 4.114442036188846
2 0.7654328627535484 0.7726975577876485 0.7698663228086622 3.975115449466479 3.9019847399083956 4.0618983730118785
3 0.7403444766710288 0.7441699199088987 0.7461920550634186 3.898304591554258 3.804958035534528 4.01056071635293
4 0.7390816006738222 0.7404660308819458 0.7474068598846134 3.8243182347241795 3.712666096235152 3.9604164831638817
5 0.7374124298495067 0.7375506467686732 0.7496569644812009 3.7530867789913427 3.6249362983189046 3.9114534836168713
6 0.7196803099676615 0.7164947835401148 0.7334535866405778 3.6844804616720355 3.5414933876082144 3.863624138061204
7 0.7275954404538706 0.7222885890628146 0.7432779980685021 3.6184941709029594 3.4622795607257904 3.816950466831085
8 0.7164930140489733 0.7108727169632072 0.7362514962030652 3.554989099934568 3.3870199567143144 3.7713797784125225
9 0.709463710489229 0.7010419648586924 0.7294409705619589 3.493884638614858 3.3155159993456813 3.726891625352325
10 0.6985072671035082 0.6881225659666298 0.7211541977834961 3.4351127598399436 3.24760489543487 3.683478929685927
11 0.6893186928257751 0.6782350918405224 0.7138669417373414 3.378597178880612 3.1831248348474936 3.6411169185373464
12 0.6838767211250504 0.6705048731786037 0.7100687290020384 3.324221502541776 3.1218282854338635 3.5997694156432454
13 0.6810433725872005 0.6662259978357157 0.7092361342674149 3.271912002025871 3.0635583523127643 3.5594191193124622
14 0.6811830149297866 0.6651994963634991 0.7109330271196145 3.2216376129328568 3.008226364316992 3.520075860051339
15 0.6654536641049678 0.6484318966113851 0.6976625316935524 3.1732445861435474 2.9555547079474533 3.481667678553453
16 0.6759705363996125 0.657646374273329 0.708747508949693 3.126704609799678 2.905460217120495 3.4442087307479365
17 0.6554378035660359 0.6359125501749043 0.6900808028299276 3.0819341245973426 2.8577818681422387 3.4076703115562714
18 0.6414986862511325 0.6212380126805668 0.6768608853589944 3.0388373814047713 2.8123511661339844 3.3720178175961344
19 0.6519425178836571 0.6300888599129253 0.6897454842586068 2.9973620819282263 2.769056829763942 3.337242204801691
20 0.6421701098342812 0.6197232791108819 0.6809823742953494 2.9574313516081134 2.7277663438066235 3.3033183070767063
21 0.6352616723500101 0.6115916808750251 0.6751136111617928 2.9189828650342258 2.6883611523555464 3.270230985441413
22 0.6350132554547514 0.6108218047708627 0.6773036513646316 2.8819332595127842 2.6507085435750954 3.2379430805818403
23 0.6391389223563015 0.6139304074862845 0.6817106673576857 2.8462493079323536 2.6147371479892287 3.2064573450397624
24 0.612034840100916 0.5866239642578518 0.6553618137520133 2.811836244211798 2.580300097833199 3.175730524587276
25 0.6151567139998994 0.5888590773322679 0.6594710145554409 2.778660448019428 2.5473401795600967 3.1457571141408294
26 0.6166605357075448 0.589060258644554 0.663015600227124 2.746664312588081 2.5157697050533523 3.1165186323485
27 0.6009887916498893 0.5737089890936431 0.6471256189286793 2.7157688006467686 2.485466382814073 3.087975363964667
28 0.6101264439047714 0.5809897570056121 0.6584223944439551 2.685959756266358 2.456403473865009 3.0601375327159253
29 0.602485977765754 0.5735253060826455 0.6524016025298218 2.6571632540391583 2.428481493481981 3.0329650301364004
30 0.5998410800344776 0.5702026932441615 0.6492993404909906 2.62933269736511 2.4016237637155227 3.006443503686833
31 0.5883976333645813 0.5585908008480974 0.6388009003957369 2.602427977778337 2.375776216780753 2.9805572245570766
32 0.5848404154922489 0.5546458678056423 0.6357622417329374 2.576414491896517 2.350894812009261 2.9552936096990137
33 0.5792814116135243 0.5485319809964516 0.6313052376151349 2.551236599053755 2.3269050341629756 2.930622774373364
34 0.57985698775984 0.5485942081015955 0.6325968186908597 2.5268618585791223 2.3037626459633582 2.9065331185826455
35 0.5805792350607761 0.5478780557145912 0.6350261825705908 2.5032678569181597 2.281438155891383 2.8830230694458425
36 0.566786493985303 0.535315700812865 0.6212807262306221 2.4803895161188847 2.2598507571849207 2.860045833752768
37 0.5793404438041071 0.545778062949844 0.6354367045154268 2.458216612454701 2.2389831481528084 2.837610652179384
38 0.5616304917140628 0.5290579445433612 0.6172450576146316 2.436711593391383 2.2187905016861285 2.815694128120596
39 0.5517141650518421 0.5196128432026375 0.6064741650361134 2.4158374962250857 2.1992303499974835 2.794276207343467
40 0.5596193667266459 0.5258861316721612 0.6171027118828015 2.3955760362140124 2.1802846049552045 2.7733488288327965
41 0.5542449797570214 0.5206022345134135 0.6115967435857912 2.3758961489581236 2.1619119784326557 2.7528952807278033
42 0.5483607335759765 0.5142493189425207 0.6063468599789863 2.356770309039662 2.144082192470304 2.732903176590497
43 0.5490855859610932 0.5148988696490588 0.6086370238889168 2.3381753164636603 2.126773619954198 2.7133536418487014
44 0.5539190001667254 0.5178704842586068 0.6146476412289863 2.320091903437689 2.109957949026072 2.694242940910006
45 0.5313082457500755 0.497896910625755 0.5894020653500603 2.3024840903085364 2.0935929085086573 2.6755441381870346
46 0.5355956244809492 0.5011269200944987 0.5949870217655275 2.2853473550432857 2.077683413655124 2.6572588065608014
47 0.5363620107553604 0.5008517150694585 0.5976563483050634 2.2686612501887455 2.062206854300886 2.639371610441413
48 0.5255347402229716 0.4914279950800282 0.5849744544462201 2.2523907791423396 2.047118993167405 2.6218595464440306
49 0.5319396100198812 0.4958030127749396 0.594190603294242 2.236536728344574 2.032427104829374 2.6047285128724584
50 0.526785819612568 0.49109110362769276 0.5895843229376384 2.221075111359976 2.0181085791222064 2.5879562927823634
51 0.5256038978350865 0.4893011650329676 0.5885278384210791 2.2059827281935775 2.0041274363926918 2.571531679396517
52 0.5170459996917153 0.48181562767389774 0.5789398506706764 2.1912523042706864 1.9904828902003222 2.555449167631367
53 0.5144708985554661 0.4786253334507751 0.5767747308014143 2.1768718463735657 1.977169632071673 2.539699910031206
54 0.5095812047010267 0.47447302587703843 0.5720333301351419 2.162820120608516 1.9641595467586068 2.524266801514999
55 0.5121156566935524 0.47636362885670425 0.5751003498087377 2.1490882795198307 1.9514451630763037 2.509145320049829
56 0.5115866771472971 0.4743875004718643 0.5767122087810801 2.1356692451429433 1.939023335262734 2.4943317300432857
57 0.5015195013652607 0.4665813903009865 0.5650445282615261 2.1225392276525064 1.9268683073912825 2.4798028315004026
58 0.5114316500622861 0.4735225142188444 0.577873928868029 2.1096940982358565 1.9149706421758608 2.4655615735730825
59 0.4979649377296406 0.4619535811354943 0.562192452609095 2.0971232399461446 1.903325227753171 2.4515975359246025
60 0.4906912969347695 0.4559710298910308 0.5534787409402053 2.0848123002441112 1.8919183014143346 2.437898135506845
61 0.49727404974393496 0.4607486068206412 0.5627111592762231 2.072760689299376 1.8807514360403663 2.424463175709684
62 0.4935300522511073 0.45712267370897924 0.5586503245639974 2.060952874911919 1.869808116380612 2.4112792870444935
63 0.48808355851746527 0.4523555171160912 0.5532332240443175 2.049378436745017 1.859078118708476 2.3983405712074695
64 0.4900290648750503 0.45375071172865916 0.5562468149159452 2.038035212087276 1.8485620328543386 2.385640933284679
65 0.49304098456059997 0.4546919827108919 0.5619240306334307 2.026910224670324 1.838244523228307 2.3731742783621903
66 0.47633713564211294 0.44201652783370243 0.5400964726570364 2.015992857547312 1.8281114339012483 2.3609282200020134
67 0.47952428410320613 0.44355972071924704 0.544747383512432 2.005283700548621 1.8181712191086168 2.348903348034528
68 0.480064667036818 0.4434668715868482 0.5473157015993054 1.9947770519805719 1.8084203398681296 2.3370931743255485
69 0.47290206181107813 0.4383386404960238 0.5373140461420375 1.9844552169317495 1.798833040253171 2.325484919216831
70 0.4774555031960942 0.44051477053238874 0.5450059258292229 1.9743238970958326 1.7894230829726192 2.3140823183007853
71 0.4733040312153966 0.4370662780601973 0.5410904843057932 1.9643744416272397 1.7801839798922892 2.302875344460942
72 0.47223599585388565 0.4358331393446749 0.5401764929786591 1.9545907284955708 1.7710887954248038 2.2918527909200725
73 0.46680754109938094 0.43133789455720256 0.5327349962880008 1.9449776729539965 1.7621489329575197 2.2810178034402053
74 0.4639856451014194 0.428305330808335 0.5308585492374673 1.935531146189853 1.7533659653714515 2.270363893887155
75 0.461112827080607 0.42655142101935273 0.5268055297777834 1.9262409244765453 1.74472495029696 2.2598830012457216
76 0.4632332181460137 0.42757133605232034 0.5296368139093014 1.917102092560902 1.7362201860403663 2.2495713899234953
77 0.46201084383493557 0.4256108381725639 0.5308862712653514 1.9081175995948259 1.7278624861586471 2.2394296497508557
78 0.4553661588358164 0.42115290015665896 0.5213258580852376 1.899274076089692 1.7196331726897525 2.2294444112391787
79 0.4625331877894101 0.42509734167379704 0.5326989183297262 1.8905697525543588 1.7115267405501309 2.219617837099859
80 0.45217134257977654 0.4172606094756644 0.5191553314374874 1.8820028594976848 1.703548694823334 2.2099448154695995
81 0.44678545391773206 0.41312481715258204 0.5115059686902306 1.8735655325145963 1.6956886151726394 2.200417285333199
82 0.4524969781023505 0.41702261291712805 0.5201321397001459 1.86526111397725 1.6879516134613448 2.191038982283068
83 0.4494036126717586 0.4143835151845933 0.5168949539617727 1.8570809530400645 1.6803304151147573 2.181800075812865
84 0.44556946943577613 0.4111935650291927 0.5119508482547313 1.8490219039410107 1.6728208913202134 2.172699582871955
85 0.446638537000453 0.4115602920682756 0.5143939256908093 1.841082393799074 1.6654224522473324 2.1637323915970406
86 0.44841014170085064 0.41183269539900846 0.5194686788271341 1.833257507361083 1.658128413151802 2.1548969291071067
87 0.4369612882524663 0.4039747538834432 0.5012724607408898 1.8255411497131064 1.6509313028488022 2.1461857242173346
88 0.43883414716818503 0.4043674334592687 0.5055297581223576 1.8179364666171733 1.643839575573787 2.1376019226897522
89 0.4392398521649134 0.4045652478231327 0.5073789746703241 1.8104424750226495 1.6368522482761223 2.129141592321824
90 0.43450867522523656 0.4012955476850337 0.49909780528047615 1.8030452156105294 1.6299512328241392 2.1207937229464466
91 0.43776822536553756 0.4027621609261753 0.5059862868368734 1.7957545188871553 1.6231517665026676 2.112566572188947
92 0.43420972952738074 0.3999262810329424 0.5024635248892692 1.7885648797689753 1.61644932727879 2.104452275644252
93 0.4338106601224331 0.3990977413821849 0.5018034555409452 1.7814645016483792 1.6098248439702034 2.0964437553477953
94 0.4293289814337125 0.39572899889269175 0.49538536371300584 1.7744588896089188 1.6032855911516006 2.0885439604514797
95 0.4269296497508556 0.3933546366959432 0.49388920980030704 1.7675488300911013 1.596840809498943 2.0807509248540366
96 0.4258485889684417 0.39292256136595277 0.49077116979879704 1.7607262620797262 1.5904743769818301 2.0730595366921682
97 0.4272974581456362 0.39345399853879354 0.49381464540970404 1.7539896126937788 1.5841874732610228 2.0654662569835915
98 0.42586608726973024 0.3917382556906835 0.49403352163340547 1.7473441904066842 1.5779902237580532 2.0579760009814776
99 0.42109573576228104 0.3884225733591705 0.4860015555793235 1.7407781986108315 1.5718648352564426 2.0505767754680893


==> hyperparameters_mnist_lamda_acc_cnn.dat <==
GR plamdba_0.1 plamdba_0.3 plamdba_0.5 glamdba_0.1 glamdba_0.3 glamdba_0.5
0 0.7355546607610227 0.7323334004429233 0.7294141332796457 0.10445602824953758 0.10290902976290567 0.1019001177064066
1 0.7159251056976041 0.7120998590698611 0.7017314274209785 0.10364889860433832 0.10179922650075668 0.10122750966874054
2 0.7484397020334206 0.7108918864505738 0.6947855848600765 0.10294266016478897 0.10116024886497393 0.10126114007062384
3 0.7175357358566539 0.700825447956513 0.6624723172941414 0.10263998654783925 0.10142929208004035 0.10079031444425761
4 0.7550835514395007 0.6995168109522851 0.6573384336621704 0.1019001177064066 0.10119387926685725 0.10085757524802422
5 0.7281054962754178 0.6817998792027381 0.63740688544393 0.10173196569699008 0.1006221624348411 0.10099209685555742
6 0.7022347493456815 0.6690155023152808 0.6488826253271592 0.10132840087439045 0.1008239448461409 0.10099209685555742
7 0.7257902154217838 0.6623716529092007 0.6181799879202738 0.10129477047250715 0.1008239448461409 0.10156381368757357
8 0.7052546808938998 0.6638816186833099 0.6045902959532917 0.10099209685555742 0.1006894232386077 0.10227005212712292
9 0.7190457016307631 0.6517012281054962 0.6157640426816993 0.10105935765932403 0.10065579283672439 0.10280813855725576
10 0.7027380712703846 0.625327159251057 0.6237165290920073 0.10102572725744073 0.10065579283672439 0.10341348579115521
11 0.7138111536138514 0.676665995570767 0.6581437487416952 0.10119387926685725 0.100723053640491 0.104725071464604
12 0.7238775921079122 0.6857257902154218 0.6312663579625528 0.10105935765932403 0.10112661846309064 0.10647385236253573
13 0.6955908999396013 0.6488826253271592 0.5980471109321522 0.10109298806120733 0.10136203127627375 0.10859256768118379
14 0.7027380712703846 0.6367022347493457 0.6193879605395611 0.10102572725744073 0.10179922650075668 0.11148478224314781
15 0.6953895711697201 0.6357962552848803 0.5870746929736259 0.1008239448461409 0.1020010089120565 0.11390617117874559
16 0.6835111737467284 0.6501912623313871 0.6067042480370445 0.1006894232386077 0.10230368252900622 0.1155540608710274
17 0.6821018723575599 0.6330783168914837 0.6416347896114355 0.10052127122919119 0.10287539936102237 0.11757188498402556
18 0.6960942218643044 0.6872357559895309 0.5949265149989934 0.10045401042542458 0.1032453337817387 0.12120396838742223
19 0.6692168310851621 0.6294543990336219 0.5841554258103483 0.1006221624348411 0.10415335463258786 0.124735160585169
20 0.6722367626333803 0.588584658747735 0.5963358163881619 0.1005885320329578 0.1048259626702539 0.12786278796031614
21 0.6686128447755184 0.6087175357358566 0.5807328367223676 0.10052127122919119 0.10580124432486968 0.13193206658819573
22 0.6753573585665391 0.5938192067646467 0.5854640628145762 0.10065579283672439 0.10674289557760215 0.13593408441230873
23 0.6732434064827864 0.6180793235353332 0.6278437688745722 0.1006221624348411 0.10842441567176728 0.1395661678157054
24 0.6516005637205556 0.646366015703644 0.6275417757197503 0.10055490163107449 0.11024045737346562 0.14407264166806794
25 0.6516005637205556 0.6223072277028388 0.6446547211596537 0.10042038002354128 0.11205649907516395 0.14656129140743232
26 0.668713509160459 0.6237165290920073 0.5809341654922489 0.10055490163107449 0.11353623675802926 0.1528838069614932
27 0.6724380914032615 0.6097241795852627 0.5831487819609422 0.10045401042542458 0.11484782243147805 0.1554733479065075
28 0.6487819609422186 0.5702637406885444 0.5904972820616066 0.10038674962165797 0.11612577770304355 0.16283840591895074
29 0.6485806321723374 0.5770082544795652 0.5936178779947654 0.10048764082730789 0.11730284176895914 0.17400369934420717
30 0.6676062009261123 0.595530501308637 0.5803301791826052 0.10052127122919119 0.11955607869514041 0.1868168824617454
31 0.6493859472518623 0.5935172136098248 0.5868733642037447 0.10052127122919119 0.12157390280813855 0.1969732638305028
32 0.650996577410912 0.6237165290920073 0.6012683712502517 0.10052127122919119 0.12365898772490332 0.20642340675971077
33 0.6791826051942823 0.6135494262130058 0.6112341453593718 0.1006221624348411 0.12560955103413485 0.218900285858416
34 0.6295550634185625 0.56623716529092 0.5779142339440306 0.10075668404237431 0.12782915755843283 0.22835042878762402
35 0.6535131870344272 0.5765049325548621 0.565733843366217 0.100723053640491 0.1302841768959139 0.23706070287539935
36 0.6268371250251661 0.6140527481377088 0.6254278236359976 0.10089120564990751 0.13267193542962838 0.24795695308558938
37 0.6336823032011274 0.6041876384135293 0.5594926514998994 0.10105935765932403 0.1353287371784093 0.2577097696317471
38 0.6346889470505335 0.6071069055768069 0.6105294946647876 0.10112661846309064 0.1382545821422566 0.2685387590381705
39 0.6659955707670626 0.6171733440708678 0.6460640225488222 0.10116024886497393 0.13993610223642172 0.2764755338826299
40 0.6589490638212201 0.597845782162271 0.5734850010066439 0.10129477047250715 0.1423238607701362 0.2856230031948882
41 0.6466680088584659 0.5966378095429837 0.5781155627139118 0.10142929208004035 0.14413990247183453 0.2962502101900118
42 0.6334809744312462 0.5947251862291122 0.5762029394000403 0.10159744408945687 0.1464267697998991 0.30526315789473685
43 0.6138514193678276 0.6005637205556674 0.5671431447553855 0.10196737851017319 0.14790650748276443 0.31753825458214224
44 0.6382122005234548 0.5864707066639823 0.591403261526072 0.1019337481082899 0.15089961325037834 0.3354968891878258
45 0.6256291524058788 0.6241191866317697 0.6053956110328166 0.1021355305195897 0.15389271901799226 0.359643517740037
46 0.6702234749345681 0.6110328165894906 0.6146567344473526 0.1021355305195897 0.15745754161762232 0.38173869177736675
47 0.6272397825649285 0.5933158848399436 0.5947251862291122 0.10237094333277283 0.16314107953590046 0.3998991087943501
48 0.6380108717535736 0.5864707066639823 0.5743909804711094 0.10227005212712292 0.1707751807634101 0.416344375315285
49 0.6335816388161868 0.5548620897926314 0.5582846788806121 0.10233731293088952 0.17968723726248528 0.4284849503951572
50 0.6202939400040266 0.6100261727400845 0.5869740285886853 0.10247183453842273 0.18728770808811165 0.4394820918109971
51 0.6749547010267767 0.6080128850412724 0.6087175357358566 0.10260635614595594 0.19394652766100554 0.44799058348747267
52 0.6423394403060197 0.5894906382122005 0.5808335011073082 0.10284176895913906 0.19949554397175046 0.45744072641668065
53 0.6641836118381317 0.6149587276021744 0.6392188443728609 0.10287539936102237 0.20783588363880948 0.465814696485623
54 0.6366015703644051 0.6097241795852627 0.6098248439702033 0.10300992096855557 0.21631074491340171 0.4728770808811165
55 0.605798268572579 0.5486208979263136 0.5867726998188041 0.10321170337985539 0.22374306372961156 0.47893055322011097
56 0.603482987718945 0.5647271995168109 0.5902959532917254 0.1033798553892719 0.23050277450815537 0.4847486127459223
57 0.6099255083551439 0.6244211797865915 0.6308637004227904 0.10368252900622163 0.23709433327728266 0.49066756347738355
58 0.6302597141131467 0.5618079323535333 0.6032816589490638 0.10398520262317135 0.24355137043887676 0.49702370943332774
59 0.6308637004227904 0.6092208576605597 0.6084155425810348 0.10422061543635447 0.2508827980494367 0.5036825290062217
60 0.68874572176364 0.6382122005234548 0.6631769679887256 0.10438876744577098 0.25680174878089795 0.5110812174205481
61 0.6134487618280652 0.5746929736259312 0.6010670424803705 0.104725071464604 0.26161089625021017 0.516731124936943
62 0.6232132071673042 0.5665391584457419 0.5836521038856453 0.10502774508155373 0.26739532537413824 0.5239280309399698
63 0.6241191866317697 0.5843567545802295 0.6084155425810348 0.10543130990415335 0.2725071464604002 0.5325374138220952
64 0.5750956311656936 0.5813368230320113 0.5913025971411314 0.10566672271733647 0.2788632924163444 0.5380864301328401
65 0.6204952687739078 0.6020736863297765 0.6148580632172338 0.10607028753993611 0.28508491676475534 0.5438708592567681
66 0.6189853029997987 0.6091201932756191 0.6294543990336219 0.10640659155876912 0.29073482428115016 0.5521775685219439
67 0.633782967586068 0.5867726998188041 0.6398228306825046 0.10664200437195225 0.29594753657306205 0.5590045401042543
68 0.634286289510771 0.5913025971411314 0.6345882826655929 0.10701193879266857 0.3029090297629057 0.5663359677148142
69 0.6242198510167103 0.5747936380108718 0.6127441111334809 0.1073818732133849 0.3088616108962502 0.574205481755507
70 0.5888866519025568 0.5563720555667405 0.5821421381115361 0.10815537245670086 0.31511686564654445 0.5818395829830166
71 0.619689953694383 0.594523857459231 0.6103281658949063 0.10882798049436691 0.3234908357154868 0.5893727930048764
72 0.6149587276021744 0.6048922891081135 0.6362995772095833 0.10923154531696654 0.3314612409618295 0.5983184799058349
73 0.5957318300785183 0.6102275015099657 0.6364002415945239 0.10993778375651589 0.3430300992096856 0.6078022532369262
74 0.6362995772095833 0.6198912824642642 0.6757600161063015 0.11057676139229863 0.355641499915924 0.6156381368757357
75 0.6135494262130058 0.6120394604388967 0.6354942621300584 0.1113166302337313 0.37074155036152684 0.624012106944678
76 0.6156633782967587 0.5617072679685927 0.6362995772095833 0.11165293425256431 0.38432823272238104 0.6302673616949722
77 0.6300583853432655 0.5899939601369035 0.6347896114354741 0.11222465108458046 0.39700689423238605 0.6371615940810492
78 0.5970404670827462 0.6343869538957116 0.6396215019126233 0.1127627375147133 0.4085084916764755 0.6430132840087439
79 0.5911012683712502 0.595530501308637 0.6245218441715321 0.11346897595426265 0.4186985034471162 0.6485286699176055
80 0.6306623716529092 0.6088182001207972 0.6711294543990336 0.11380527997309568 0.4273751471330082 0.6535395997982176
81 0.6327763237366619 0.6356955908999397 0.7009261123414536 0.1140070623843955 0.43541281318311753 0.6568017487808979
82 0.6010670424803705 0.5803301791826052 0.6495872760217435 0.11444425760887843 0.4413317639145788 0.6595594417353288
83 0.5951278437688746 0.5714717133078316 0.6600563720555668 0.11511686564654447 0.446914410627207 0.6624852866991761
84 0.5990537547815583 0.6044896315683511 0.6479766458626938 0.1154531696653775 0.4521607533210022 0.6648730452328905
85 0.5931145560700624 0.575498288705456 0.6633782967586068 0.11578947368421053 0.45565831511686566 0.6659492180931562
86 0.6366015703644051 0.6070062411918663 0.6648882625327159 0.11619303850681016 0.4604674625861779 0.6696485623003194
87 0.6261324743305818 0.6189853029997987 0.691061002617274 0.1166302337312931 0.46662182613082226 0.6735160585168993
88 0.6145560700624119 0.6119387960539561 0.7109925508355144 0.11713468975954262 0.4719354296283841 0.6773499243315958
89 0.6107308234346688 0.5870746929736259 0.680289913428629 0.11760551538590887 0.47593744745249705 0.6819572893896082
90 0.6026776726394202 0.5935172136098248 0.6850211395208375 0.11800908020850849 0.4789641836219943 0.6845804607365058
91 0.5737869941614657 0.5620092611234145 0.6649889269176565 0.11891710105935765 0.48252900622162437 0.6875063057003531
92 0.5752969599355748 0.5865713710489229 0.6634789611435474 0.1194551874894905 0.48565663359677147 0.689826803430301
93 0.5924099053754781 0.6180793235353332 0.6850211395208375 0.11995964351774004 0.4909029762905667 0.6924163443753153
94 0.5888866519025568 0.5865713710489229 0.7010267767263942 0.120733142761056 0.49453505969396333 0.694837733310913
95 0.6154620495268774 0.6484799677873968 0.713911817998792 0.12143938120060535 0.4988061207331428 0.6983352951067765
96 0.595027179383934 0.613247433058184 0.6804912421985102 0.1220783588363881 0.50193374810829 0.7007903144442577
97 0.5660358365210388 0.5760016106301591 0.6693174954701027 0.12295274928535396 0.5058012443248697 0.7030435513704388
98 0.5947251862291122 0.590899939601369 0.6499899335615059 0.12369261812678661 0.5100723053640491 0.70549857070792
99 0.5683511173746728 0.6079122206563318 0.6949869136299577 0.12406255254750294 0.5153859088616108 0.7075836556246847


==> hyperparameters_mnist_lamda_acc_mclr.dat <==
GR plamdba_0.1 plamdba_0.3 plamdba_0.5 glamdba_0.1 glamdba_0.3 glamdba_0.5
0 0.8398429635594926 0.8409502717938393 0.8417555868733642 0.0035648225996300657 0.004506473852362536 0.005851689927694636
1 0.8118582645460036 0.8138715522448158 0.816891483793034 0.004002017824112998 0.0062216243484109635 0.00924836051790819
2 0.8292732031407288 0.8311858264546004 0.833601771693175 0.004506473852362536 0.008273078863292416 0.014023877585337146
3 0.834608415542581 0.8379303402456211 0.842057580028186 0.004977299478728771 0.01099714141583992 0.019707415503615267
4 0.8451781759613449 0.8489027582041474 0.8530299979867123 0.005885320329577938 0.01409113838910375 0.026937951908525305
5 0.8228306825045298 0.8263539359774512 0.8316891483793034 0.0062216243484109635 0.017117874558600976 0.035547334790650746
6 0.8375276827058586 0.842560901952889 0.8475941211999195 0.006726080376660501 0.021119892382713973 0.04398856566335968
7 0.825649285282867 0.8314878196094222 0.8387356553251459 0.007634101227509669 0.025794518244493022 0.05249705733983521
8 0.8319911415341252 0.8377290114757399 0.8459834910408698 0.008273078863292416 0.030704556919455187 0.06016478896922818
9 0.8362190457016307 0.8406482786390175 0.8451781759613449 0.00924836051790819 0.035681856398183956 0.0685051286362872
10 0.8209180591906583 0.831286490839541 0.8390376484799678 0.010156381368757357 0.04065915587691273 0.07674457709769632
11 0.8593718542379706 0.865713710489229 0.8734648681296557 0.01099714141583992 0.0457037161594081 0.08269715823104086
12 0.8282665592913228 0.8360177169317495 0.8430642238775921 0.012241466285522112 0.05108458046073651 0.08881789137380192
13 0.8243406482786391 0.834608415542581 0.8414535937185423 0.013216747940137885 0.055826467126282156 0.0940642340675971
14 0.8389369840950271 0.8492047513589692 0.856955908999396 0.014158399192870355 0.06050109298806121 0.09853707751807635
15 0.8367223676263338 0.8471914636601571 0.8567545802295148 0.015234572053136036 0.0656129140743232 0.10378342021187154
16 0.8214213811153613 0.8315884839943628 0.8388363197100865 0.0160753321002186 0.07032117033798554 0.10795359004540105
17 0.8403462854841957 0.8514193678276626 0.8635997584054761 0.01718513536236758 0.07539936102236422 0.11272910711283
18 0.8655123817193477 0.8740688544392994 0.883128649083954 0.018597612241466284 0.08010761728602657 0.11649571212375988
19 0.8142742097845782 0.8269579222870949 0.839238977249849 0.019942828316798385 0.08289894064234067 0.12117033798553893
20 0.8385343265552647 0.8503120595933159 0.8628951077108918 0.021321674794013788 0.08649739364385405 0.12685387590381705
21 0.8441715321119388 0.8565532514596336 0.8692369639621502 0.022767782074995795 0.09002858584160081 0.13173028417689592
22 0.8236359975840548 0.8387356553251459 0.8550432856855245 0.02441567176727762 0.09315621321674794 0.1368084748612746
23 0.833601771693175 0.8445741896517013 0.8568552446144554 0.025861779048259627 0.09608205818059526 0.14144947032117033
24 0.8445741896517013 0.8601771693174954 0.8781960942218643 0.027408777534891543 0.09890701193879267 0.1475702034639314
25 0.8521240185222468 0.8656130461042884 0.8802093819206764 0.029157558432823274 0.10220279132335632 0.15359004540104254
26 0.831789812764244 0.8439702033420576 0.8598751761626736 0.030839078526988396 0.1045905498570708 0.15991256095510342
27 0.8451781759613449 0.8587678679283269 0.87749144352728 0.03235244661173701 0.10721372120396838 0.1648898604338322
28 0.8314878196094222 0.8487014294342662 0.8646064022548823 0.03410122750966874 0.11064402219606524 0.17114511518412645
29 0.8381316690155023 0.8551439500704651 0.8737668612844776 0.03578274760383387 0.11296451992601311 0.1771313267193543
30 0.8386349909402053 0.8528286692168311 0.8693376283470908 0.03749789809988229 0.11518412645031108 0.18325205986211535
31 0.8323937990738877 0.8544392993758808 0.8762834709079927 0.03907852698839751 0.11757188498402556 0.18997814023877585
32 0.864405073485001 0.8788000805315079 0.8931950875780149 0.04079367748444594 0.12046409954598958 0.1971414158399193
33 0.8356150593919871 0.8534326555264747 0.8738675256694182 0.042777871195560785 0.12355809651925341 0.2041701698335295
34 0.8321924703040064 0.8526273404469499 0.8737668612844776 0.0442912392803094 0.12692113670758365 0.21082898940642342
35 0.8487014294342662 0.8632977652506543 0.8781960942218643 0.04583823776694131 0.1303178072977972 0.2185976122414663
36 0.8443728608818201 0.8668210187235756 0.8880612039460439 0.047486127459223135 0.13321002185976122 0.22596267025390954
37 0.8268572579021543 0.8460841554258104 0.8654117173344071 0.04953758197410459 0.13576593240289223 0.23430300992096856
38 0.8462854841956916 0.8701429434266157 0.8893698409502718 0.05128636287203632 0.13909534218933917 0.24351774003699345
39 0.8693376283470908 0.8894705053352124 0.9058788000805315 0.05276610055490163 0.14188666554565327 0.2511182108626198
40 0.8229313468894706 0.8478961143547413 0.8707469297362593 0.05451488145283336 0.14545148814528333 0.26050109298806123
41 0.8444735252667607 0.866217032413932 0.8863499094020536 0.05609551034134858 0.14864637632419708 0.26887506305700354
42 0.8537346486812966 0.8729615462049527 0.8914837930340246 0.057608878426097195 0.15261476374642677 0.27835883638809483
43 0.831789812764244 0.8615864707066639 0.8861485806321724 0.05935765932402892 0.15580965192534052 0.2886497393643854
44 0.8430642238775921 0.859774511777733 0.8761828065230521 0.060871027408777534 0.15981166974945352 0.2967882966201446
45 0.851318703442722 0.8816186833098449 0.9037648479967787 0.06278796031612578 0.16277114511518412 0.30533041869850347
46 0.8560499295349305 0.8810146970002013 0.902154217837729 0.0644022196065243 0.1665713805279973 0.3135362367580293
47 0.8367223676263338 0.862089792631367 0.8836319710086571 0.06594921809315621 0.1703043551370439 0.3234908357154868
48 0.8483994362794444 0.8784980873766861 0.8994362794443326 0.06763073818732133 0.17383554733479065 0.33267193542962836
49 0.8406482786390175 0.865713710489229 0.8878598751761627 0.06897595426265343 0.1774003699344207 0.3422902303682529
50 0.8447755184215825 0.8737668612844776 0.8949063821220052 0.07059021355305196 0.181099714141584 0.35073146124096183
51 0.845681497886048 0.8694382927320314 0.8893698409502718 0.0725071464604002 0.18469816714309736 0.36061879939465274
52 0.8399436279444332 0.8751761626736461 0.9010469096033823 0.07415503615268203 0.18886833697662686 0.36889187825794517
53 0.8726595530501309 0.8932957519629555 0.9103080330179183 0.07570203463931394 0.1933075500252228 0.37783756515890365
54 0.840245621099255 0.8721562311254278 0.8966176766659956 0.07734992433159577 0.1972759374474525 0.3861106440221961
55 0.8365210388564526 0.8720555667404872 0.8978256492852829 0.07903144442576089 0.2013452160753321 0.39549352614763744
56 0.8543386349909402 0.8766861284477552 0.8950070465069458 0.08024213889355977 0.20551538590886162 0.4044055826467126
57 0.8480974431246225 0.8845379504731226 0.9104086974028589 0.08071296451992602 0.209450142929208 0.41288044392130485
58 0.8332997785383531 0.862089792631367 0.8868532313267566 0.0819909197914915 0.21378846477215402 0.42088447956953084
59 0.8525266760620093 0.8853432655526474 0.9080934165492249 0.0831343534555238 0.21846309063393307 0.429460232049773
60 0.8745721763640024 0.9035635192268975 0.9228910811354942 0.0845804607365058 0.22320497729947872 0.4379687237262485
61 0.8287698812160258 0.866217032413932 0.8959130259714113 0.08572389440053808 0.22764419034807465 0.44667899781402387
62 0.8520233541373062 0.8819206764646668 0.9050734850010066 0.08669917605515386 0.2324197074155036 0.4551874894904994
63 0.856955908999396 0.8865512381719348 0.9088987316287498 0.08814528333613586 0.23776694131494872 0.46265343870859255
64 0.8358163881618683 0.8789007449164485 0.9070867726998189 0.08918782579451824 0.24301328400874392 0.47028753993610223
65 0.8455808335011074 0.871350916045903 0.8949063821220052 0.09023036825290062 0.24785606187993947 0.4782915755843282
66 0.8560499295349305 0.8968190054358768 0.9217837729011475 0.09137380191693291 0.2525306877417185 0.4858920464099546
67 0.8628951077108918 0.8954097040467083 0.9174552043487014 0.09224819236589878 0.2579115520430469 0.49295443080544815
68 0.8413529293336017 0.8749748339037648 0.9030601973021944 0.09355977803934758 0.26379687237262484 0.500386749621658
69 0.854640628145762 0.8930944231930743 0.9184618481981075 0.09460232049772994 0.2683033462249874 0.5074491340171515
70 0.8452788403462855 0.8794040668411516 0.9037648479967787 0.09551034134857911 0.27391962333949893 0.5136371279636792
71 0.8512180390577814 0.88906784779545 0.9144352728004832 0.09621657978812846 0.28024213889355976 0.5198587523120901
72 0.8493054157439098 0.8819206764646668 0.908596738473928 0.09709097023709433 0.2860265680174878 0.5265848326887507
73 0.8447755184215825 0.8911817998792028 0.9171532111938796 0.09813351269547671 0.2917437363376492 0.5324701530183286
74 0.874672840748943 0.9033621904570163 0.9239983893698409 0.09900790314444258 0.2962165797881285 0.5386581469648563
75 0.8449768471914637 0.8871552244815785 0.9168512180390578 0.10045401042542458 0.3008912056499075 0.5448797713132671
76 0.8429635594926514 0.8866519025568754 0.914737265955305 0.10139566167815706 0.306507482764419 0.5505969396334286
77 0.8559492651499899 0.8878598751761627 0.9117173344070868 0.10233731293088952 0.31161930385068104 0.55641499915924
78 0.8551439500704651 0.899838936984095 0.9268169921481779 0.10307718177232218 0.31733647217084243 0.5613250378342021
79 0.8376283470907993 0.8763841352929334 0.9057781356955908 0.10418698503447116 0.32298637968723726 0.5667395325374138
80 0.8595731830078518 0.9004429232937387 0.9228910811354942 0.10475870186648731 0.3281318311753825 0.571649571212376
81 0.8797060599959734 0.9131266357962553 0.9346688141735454 0.10573398352110308 0.3338826298974273 0.5764587186816883
82 0.8337024360781156 0.8825246627743104 0.9135292933360177 0.10660837397006895 0.3400706238439549 0.5814023877585337
83 0.8556472719951681 0.8950070465069458 0.9217837729011475 0.10724735160585169 0.3450142929208004 0.5851353623675803
84 0.8606804912421985 0.8971209985906986 0.9233944030601973 0.10852530687741718 0.3503278964183622 0.5895409450142929
85 0.8449768471914637 0.8944030601973022 0.9232937386752567 0.10953421893391627 0.3557087607196906 0.5931730284176896
86 0.8488020938192068 0.8822226696194886 0.9131266357962553 0.11081217420548176 0.36189675466621823 0.5973431982512191
87 0.864405073485001 0.9103080330179183 0.9325548620897927 0.11182108626198083 0.36697494535059694 0.6011434336640323
88 0.8681296557278035 0.9075900946245219 0.9311455607006242 0.11262821590718008 0.3716832016142593 0.6048091474693122
89 0.8469901348902759 0.8876585464062815 0.9206764646668009 0.11323356314107953 0.3770304355137044 0.6078695140406928
90 0.8605798268572579 0.9056774713106502 0.9317495470102678 0.11360349756179586 0.3827139734319825 0.6113670758365563
91 0.8498087376686129 0.8914837930340246 0.9211797865915039 0.11434336640322852 0.3877585337144779 0.6149318984361863
92 0.8568552446144554 0.9007449164485605 0.929635594926515 0.11518412645031108 0.3930385068101564 0.6179250042038003
93 0.8527280048318905 0.893698409502718 0.9236963962150191 0.11599125609551034 0.39852026231713467 0.6213889355977804
94 0.853633984296356 0.9040668411516005 0.9279243003825247 0.11689927694635951 0.4039683874222297 0.6249201277955272
95 0.8783974229917455 0.9122206563317898 0.9348701429434266 0.11774003699344207 0.4087102740877753 0.6277787119556079
96 0.8512180390577814 0.9009462452184417 0.9304409100060399 0.11884984025559106 0.41432655120228684 0.6308054481251051
97 0.8503120595933159 0.899838936984095 0.9278236359975841 0.11995964351774004 0.4187993946527661 0.6338994450983689
98 0.8618884638614858 0.8968190054358768 0.9278236359975841 0.12063225155540609 0.42407936774844457 0.6366571380527998
99 0.8622911214012482 0.9120193275619086 0.9391987114958728 0.12164116361190516 0.4292248192365899 0.6384395493526147


==> hyperparameters_mnist_lamda_loss_cnn.dat <==
GR plamdba_0.1 plamdba_0.3 plamdba_0.5 glamdba_0.1 glamdba_0.3 glamdba_0.5
0 0.8831588287384236 0.8762568302358064 0.8702100857849305 2.3005636025895915 2.2999714128875577 2.2992978265930137
1 0.896517012281055 0.8870206448497584 0.8785573653299276 2.3002785179056775 2.298940389382424 2.29734804396517
2 0.878661765307278 0.8664570933788001 0.8592882949340648 2.2999757383103483 2.2977752777707874 2.295027258027985
3 0.8758924133657137 0.8581454002667607 0.8462618909804711 2.2996519214314475 2.2964868916096237 2.292361617928327
4 0.872992610604993 0.858062824013489 0.8544751807240286 2.299309426590497 2.295057339377391 2.289463388048621
5 0.8754774676930239 0.865413093605295 0.8492784801565331 2.2989480571773706 2.293492912598148 2.286398826001611
6 0.8728687462250856 0.8544313366657439 0.8458920673318905 2.298574301326253 2.2918297875352325 2.2832493283798065
7 0.8726127598399436 0.864170910823938 0.8493831750490739 2.2981879624270185 2.290098045538051 2.280149179899839
8 0.8800449175495773 0.8572655699491645 0.8747738983541373 2.2977882540391583 2.288315381518019 2.2771251195389572
9 0.858423112070918 0.8433560916108819 0.8442946100513389 2.2973718337905176 2.2864642971738474 2.2741486388287697
10 0.8706147094259613 0.8431696069055769 0.8599864574944635 2.296944993205154 2.2845933552068654 2.27120341912875
11 0.8601564269491142 0.837431933574089 0.8526860285698108 2.296501833979263 2.2827198573082343 2.2682642943426616
12 0.8594718304874673 0.837582733541373 0.8559622414183612 2.2960405866217033 2.280848128900745 2.2652551763514195
13 0.8690501843416549 0.8537888147712401 0.8792421584017013 2.295563807064123 2.279019261500906 2.2622130278588686
14 0.8649876292908194 0.8454930470794745 0.8621855417631367 2.295074051238172 2.2772069093517215 2.2591323437814577
15 0.8606393997256896 0.8634531855559191 0.8893851765401651 2.294567976771693 2.2754185436380108 2.2560616868205154
16 0.8618272198069761 0.843784996602577 0.8789352499937084 2.2940508921381118 2.273652788088887 2.2530110840925106
17 0.8571849597971612 0.8561070447767767 0.8738990815947755 2.293521421066539 2.2718846732182403 2.249832291561808
18 0.846685094278488 0.8315298941765653 0.8667402119614456 2.292980939827864 2.2701206871602575 2.246538285496779
19 0.8687167335665391 0.8603571658886149 0.8750390271101771 2.292427089100564 2.268343724833904 2.2431674048721564
20 0.8632902940658345 0.8717044210539561 0.8968021952700322 2.2918649807479365 2.2665518201379102 2.2397727344221865
21 0.8529382793625427 0.8446537184480069 0.8819749408596739 2.291295794430743 2.2647463493431648 2.2362901792455205
22 0.8605992912598148 0.8875435294820817 0.8699855570200825 2.290716187776827 2.2629300649914437 2.232789535937185
23 0.853595940236813 0.8562166549224884 0.8810077173406986 2.2901293065482182 2.261065611158647 2.2292478011123413
24 0.8440901355194282 0.861929850293185 0.8803008056296557 2.2895379032866923 2.2592119708828267 2.2256506222317296
25 0.8619218875830481 0.8724844717321824 0.8470872602929334 2.288944337313771 2.2573589204373867 2.22208745690306
26 0.851322242425005 0.874832291561808 0.9040668411516005 2.2883375984623515 2.255507049652708 2.218393939060298
27 0.8464813078820214 0.8763872810549628 0.9050395697541272 2.2877269274083956 2.2536365009059796 2.2147464279872158
28 0.8607988505385544 0.8868752516609624 0.8708111229426716 2.2871125207620295 2.251755335212402 2.2110192898127643
29 0.8626236874307932 0.873256363090145 0.9086635859170525 2.2864906429308434 2.249847627151701 2.2072046601318704
30 0.841586207249094 0.882188459457419 0.8594532508304812 2.285862276965472 2.2478675665643246 2.2033558202889068
31 0.8406479837238272 0.8778484875176162 0.876556660679233 2.285235877101369 2.24587059750604 2.1995681261953894
32 0.8463006231754581 0.8733589935763539 0.9096704263765855 2.2846114433385343 2.243864977602174 2.195754086344876
33 0.8363421236410308 0.876604830160308 0.8598622981993658 2.283984060423797 2.2418308492299173 2.1918568804107106
34 0.8541475299476545 0.8910462371967486 0.8934523519289813 2.2833556944584257 2.2397725378120596 2.187957904985404
35 0.8463355214729716 0.9112693582330884 0.9261911821144554 2.2827294912044493 2.2376855213156834 2.1839881499144354
36 0.8644280768698409 0.8940281246854238 0.8598890371766157 2.282105843882122 2.2355884777028385 2.1799623609573184
37 0.8505390459847494 0.8584805222279545 0.8713095296142037 2.2814851457116974 2.233462532401349 2.1758941042128046
38 0.8561897193351118 0.8953113006782263 0.8950731075095631 2.2808679865235555 2.2312998210061403 2.171772172903664
39 0.8349234832708375 0.8807594970555668 0.857241976733944 2.2802559391987116 2.229157557064123 2.1676775704021543
40 0.8418624444773002 0.8751476542052546 0.8848110419392994 2.2796438918738677 2.2270032999043687 2.1635731373943026
41 0.8566319938154319 0.9326891468064223 0.8905595288277632 2.279033614040165 2.224860446131971 2.1593648942394807
42 0.8570657157552346 0.8894862341453593 0.8750931932001208 2.27842412264697 2.2226910499924504 2.155152718882122
43 0.8634142567508053 0.8862360721386149 0.8749063152745621 2.2778203329474533 2.2205240131744515 2.1509346452209583
44 0.845158711558788 0.9130619510645259 0.8515212118733642 2.277216150027683 2.2183213899234953 2.146606273278639
45 0.8529616759676364 0.8899677323459835 0.857013220851369 2.276610001006644 2.2161169971813974 2.142234057278035
46 0.834581381650141 0.8873484922362593 0.8424345799463963 2.2760126994413126 2.2138811468190056 2.1378178006090196
47 0.8605499421179786 0.9208990273303805 0.8699504621124421 2.2754144148253475 2.211595357484397 2.133409998175458
48 0.8539209367764747 0.9187577464389974 0.8581065697667103 2.274825370885343 2.209262774939601 2.128922765250654
49 0.8425467460237568 0.9152436353369741 0.8679526083085867 2.2742384896567343 2.206925866972015 2.124509850953795
50 0.8668880627768271 0.9135548526525066 0.8450819353042581 2.2736506253774915 2.2046308369614454 2.1200971332670626
51 0.835038205279847 0.8548139399725689 0.8499677952612241 2.2730623678779946 2.202334627290115 2.1156041986485805
52 0.8675995948258506 0.8859446959306423 0.8472813144881216 2.2724739137683714 2.20006476337578 2.11113171148329
53 0.8358623949315482 0.908531955437135 0.8339966631329273 2.271888998641031 2.197729428289209 2.106596309077411
54 0.8373294996980069 0.8659552460300484 0.8745791560235051 2.271300544531407 2.1953819033747735 2.102074276160157
55 0.8538947876296054 0.9139932932353533 0.8436625084935575 2.2707148429635593 2.193026317445138 2.0975685618834308
56 0.8550687466969499 0.9296875 0.8556322313204651 2.2701246193627944 2.1906585416876383 2.0929889221990137
57 0.862409677307731 0.8616507622181397 0.816574302505914 2.2695320364405074 2.18831121338333 2.088340862190457
58 0.8437314203430138 0.9109618599947151 0.8357617305466076 2.2689465314827864 2.1859397020334206 2.083737039460439
59 0.8756085083425609 0.8689056758984296 0.8544961197025367 2.268350606188343 2.1835324076404268 2.079002864216328
60 0.8326093820779645 0.854494546821522 0.8099639751264597 2.2677656910610025 2.1811268827385746 2.0742879567646466
61 0.859776871099255 0.9025629702914234 0.8474458771642843 2.2671658335640226 2.1787359069861085 2.069612371338333
62 0.8684685132814073 0.9107305481804913 0.8326695447767767 2.2665638133556474 2.1762936159905375 2.064901002868935
63 0.8363939304094524 0.8853997909641131 0.8396405534339139 2.2659631694181597 2.173851324994967 2.0601308479716125
64 0.8815703172186431 0.8793888295563217 0.8310759213936985 2.26536331192118 2.1714241729791626 2.0554525100035232
65 0.8588490679107107 0.8557707431548218 0.7924659196006141 2.2647561798495066 2.168971854867123 2.0507120432353534
66 0.8664058764407591 0.8710727127164284 0.7964819272039209 2.264154749471512 2.1664922079474533 2.0458614747961548
67 0.8522742286591504 0.906319993205154 0.8012046990606755 2.2635491902808536 2.1640068593341053 2.0410793266810954
68 0.875048366091202 0.8899603594662271 0.7888371847946447 2.2629288853306826 2.161517971738474 2.0362580531507954
69 0.8755734134349205 0.8917601285672941 0.8328847345606 2.2623131024134286 2.159004507876988 2.0313632474330583
70 0.8769859588911818 0.889078661352426 0.8466054671771189 2.2616914211923698 2.1565053965547616 2.0264611671406283
71 0.8830009508065734 0.8777963858340044 0.7890489339012482 2.261065611158647 2.1539762038831287 2.0214495750075496
72 0.8580593833362694 0.8494714529960238 0.7948662343341051 2.260439407904671 2.1514365908747735 2.0163848981402257
73 0.8729654784074894 0.8476844635532012 0.7737386575617827 2.2598155639722166 2.148895208375277 2.0112134619740285
74 0.8501964528387357 0.8514693067998792 0.7471013769000403 2.2591944725815383 2.146320205544091 2.0060591308888664
75 0.8867571872797967 0.8628036840019127 0.7913940011890981 2.2585716116997183 2.1437520840673443 2.000813572704852
76 0.8688572115021643 0.9068956676565331 0.7742378506738222 2.257960744035635 2.1411800303880613 1.9956425297589089
77 0.8668485441413328 0.8679823947428025 0.7777307770346789 2.257348893320918 2.1385875292555867 1.990381832595128
78 0.8931091689525871 0.8094606040492249 0.761271216198787 2.2567313409125225 2.13599581456362 1.9851030472996778
79 0.861660002894101 0.8849950690180189 0.7667502489084206 2.256112805453493 2.1333805066564326 1.979769997609221
80 0.8761128133178981 0.8826892254504731 0.7257828425420274 2.2554926971134486 2.130762839427723 1.9744338021567345
81 0.866465056088937 0.8352601781130461 0.7295055078360932 2.254874554874673 2.12814477897876 1.9691064541599557
82 0.884356970851369 0.9397231690092108 0.7585701371237669 2.25425621602577 2.12553084734246 1.9638219671708275
83 0.8825466831085163 0.8617230164397524 0.7509951421569862 2.2536254907388766 2.122909444521341 1.9584900971411314
84 0.8646914361347393 0.8284003524826354 0.787478117292883 2.2530006637557882 2.1202953162749143 1.9531067152582042
85 0.8708608653047615 0.8854363604477049 0.7298517382694534 2.2523724944005434 2.1176886592133077 1.9477150757499497
86 0.867640784647423 0.8521689439362291 0.7193143202165543 2.2517435386047917 2.115041303855446 1.9421940667782362
87 0.8670693373137709 0.8132814761016459 0.7340330458368985 2.2511061285735856 2.1123654400291927 1.9365641357962553
88 0.8705739128246427 0.8473154263451278 0.7012176851595531 2.2504700948132674 2.1096722745117775 1.9309231946471714
89 0.8941924907514597 0.8805525648970707 0.7116419049319257 2.2498222644453394 2.1070074208526273 1.925209114530904
90 0.8782479009902859 0.8642580091101268 0.7436370573126384 2.24918131543185 2.104345319735253 1.9195471360982483
91 0.86972121470455 0.8693745910509362 0.7350204218938746 2.248528569810751 2.1016688660786187 1.9138892864782564
92 0.9044057970102678 0.8517998084230924 0.7106632780255939 2.247873071647876 2.098947781923193 1.9081901487316288
93 0.8968673715270787 0.82476080411969 0.7197574794424452 2.247212854841957 2.096205267263942 1.9024695804811758
94 0.8810567715673445 0.8430910611599054 0.7199708014300634 2.24654752617274 2.0934694373490035 1.8967106732559895
95 0.8756030032590094 0.8335682496665492 0.683409968683939 2.245883966994665 2.090732427773304 1.8908770541826052
96 0.8884918784288807 0.8546869298306322 0.703626650738625 2.245214706122911 2.087993255486209 1.8850727300181196
97 0.907516857352275 0.8491044801942823 0.7071779703071522 2.2445360079650696 2.0852454323535334 1.8792874770359371
98 0.8911972337741595 0.8519320287333904 0.7161326768390125 2.2438575064173545 2.082467331261325 1.873411586785283
99 0.9109031718718542 0.8229235316369288 0.6971332080795752 2.2431849031734448 2.0796660301741494 1.86759900499547


==> hyperparameters_mnist_lamda_loss_mclr.dat <==
GR plamdba_0.1 plamdba_0.3 plamdba_0.5 glamdba_0.1 glamdba_0.3 glamdba_0.5
0 0.8010905668820465 0.7966378390345027 0.7923947958872307 4.208941120772096 4.180661899788605 4.152843139722166
1 0.8097881565205355 0.8022645751019227 0.795288749496678 4.194708513690356 4.138814613952084 4.0844845511626735
2 0.8077964467831438 0.7978609506335564 0.7878919324573435 4.180562415064426 4.097717592359573 4.018161270636199
3 0.789611140558939 0.7762297078688092 0.7637027919424452 4.166498106251258 4.057351567218643 3.9538127422236764
4 0.7936771362869942 0.7779209481798621 0.7631518903670476 4.152517553352124 4.017711819886249 3.891403969322529
5 0.7995056926496125 0.7808174577209583 0.7627069616500151 4.13862272246829 3.978794418159855 3.8308991688896716
6 0.7870021241758104 0.7654899779953946 0.7458060602319055 4.1248053559744315 3.9405686908596738 3.772218123993356
7 0.7996986654891031 0.7760536435002265 0.7541885821421381 4.1110784301389165 3.9030637362844773 3.7153781363247433
8 0.7970463457255386 0.7697324804648178 0.7441746385519428 4.097431721235152 3.8662406256291524 3.66028679912422
9 0.7906226013564526 0.762515414233944 0.7373210061405275 4.083863263161868 3.830091494488625 3.6069012513841354
10 0.7881708239222619 0.7563595511626736 0.7279004319131266 4.070381313544393 3.7946171293034023 3.555193574466479
11 0.7822109319949164 0.7481886309014496 0.7172174240613046 4.056981940180189 3.759808092787397 3.5051126497382725
12 0.7825822302194484 0.7462703550464315 0.714439667036818 4.043659244765452 3.7256384324038656 3.456593989077914
13 0.7842518434165492 0.7456970399165744 0.7120758234818553 4.0304148001811955 3.692102643069257 3.409595124698007
14 0.7872866681818754 0.7466475515747685 0.710493013655753 4.01725922337427 3.659218419694987 3.3641113379555065
15 0.780222368019554 0.7359736860938444 0.6983126722304711 4.004177571975036 3.6269354300885848 3.3200344932806525
16 0.7900996675715976 0.7461888109963257 0.708487639514546 3.991176923948057 3.5952694030601973 3.2773620347417958
17 0.7755285470039762 0.7276302895988525 0.6867947594750352 3.978259638614858 3.564209328442722 3.236042843705959
18 0.7654416610567244 0.7158320599550785 0.6745095265470857 3.9654162786893496 3.5337292536994163 3.196015184593316
19 0.7818805778292983 0.7300392551779243 0.6865973629076908 3.952654315356352 3.503832717812563 3.1572523184266155
20 0.7727306865940206 0.7194376930711446 0.6752508450303252 3.9399682435323133 3.4745016326504934 3.1197023401323736
21 0.7711174021982585 0.7155810871281709 0.6698247495973425 3.9273643547412926 3.4457379643144757 3.0833345785308035
22 0.7779038430988272 0.7190183236706009 0.671118739147121 3.914833604917455 3.417514580607006 3.048089067533219
23 0.7780026888400946 0.7210400656048671 0.6740775740984246 3.902383465245621 3.389839345933159 3.01394909527884
24 0.7595396708117325 0.6972315131429938 0.6476082967900644 3.8900088238624924 3.362685914535937 2.980851549916952
25 0.7650791611353684 0.701680947770913 0.6511620739851771 3.8777108604288304 3.3360546796355948 2.9487763772146165
26 0.7694696127252365 0.7052010063292732 0.6533604701184065 3.865490754605396 3.309937383606805 2.9176856314173545
27 0.7566403595763288 0.689590752088786 0.6372582481880411 3.853340641987115 3.2843057145913024 2.8875205260972416
28 0.7709023107194987 0.7021069527632373 0.6476441289856805 3.841272712401852 3.2591805132625327 2.8582812578644052
29 0.7662863473141484 0.6959134388526776 0.6405036423992098 3.82927870822428 3.2345289457293136 2.829910416561808
30 0.7627602921469196 0.6925136073868784 0.6375532616833601 3.8173570565733845 3.2103455069080935 2.8023751682982687
31 0.7578400254177572 0.6832359195691564 0.6261511031400997 3.80551050999094 3.1866233154444332 2.7756503469775518
32 0.7528137858302295 0.6795065203782464 0.6224767056321724 3.7937394616972013 3.16335883235605 2.749710589893296
33 0.7542673244979364 0.6766752853992601 0.6177431202184417 3.7820407659301387 3.1405290542581037 2.724511856377089
34 0.7566762409244765 0.6777062105993306 0.6183017878938494 3.7704120633682305 3.118130048948057 2.7000329125352325
35 0.75868525235303 0.680549930321371 0.6196597740399135 3.758864364178579 3.096170467271492 2.6762605854892287
36 0.7506588405350312 0.6673351247137357 0.6058403922922538 3.747382725991544 3.074609610932152 2.6531376616921682
37 0.7631833479873414 0.6814973945225992 0.6194457147643195 3.735974619991947 3.0534634053503122 2.630663354703543
38 0.7464976855055869 0.6632799916951883 0.6006165595272549 3.7246412258405477 3.032715335275317 2.60880620690306
39 0.7378710229703543 0.652248394088484 0.5900650346977552 3.713375858793034 3.012351244778035 2.587537119991947
40 0.7531280179654469 0.6647304337533975 0.5997342715830732 3.7021816646114356 2.992368577926817 2.56684075838031
41 0.7446330350626635 0.6581224656954651 0.5937164779733742 3.6910582500754985 2.9727582906558285 2.5466921525820414
42 0.7440730402688998 0.6536967717403613 0.5880199453109272 3.680007188066237 2.953514877881518 2.527072231414838
43 0.7509020472619288 0.6569378896812714 0.5897131025707167 3.6690233667203542 2.934622414183612 2.507956418612845
44 0.7514605183272096 0.6625143918612845 0.5951782742664083 3.6581118979011475 2.9160850283747735 2.4893339006190858
45 0.7315007565557681 0.6366365178144504 0.5703096491531608 3.647267669745319 2.897879717070163 2.4711718435423795
46 0.7383791618431649 0.6428432046035082 0.575436061600312 3.6364934347946445 2.880010412472317 2.453467691451077
47 0.7421583033961647 0.646739673249698 0.5772622747634387 3.625788406608617 2.862468856955909 2.4362019799426213
48 0.7301498483742702 0.6324753136324743 0.5648990367676666 3.6151466868834308 2.8452373556095227 2.419346003938494
49 0.7433648505920324 0.643544365468341 0.572852309618482 3.6045777129051744 2.828323969448359 2.4029011397095834
50 0.7390523057649235 0.6389931359472518 0.5679632547469549 3.5940744067092814 2.8117106103407488 2.3868435974305418
51 0.7375068518629203 0.6375062227105144 0.5668759024404821 3.5836363750754985 2.7953919698132674 2.371154305919066
52 0.7321715903085363 0.6280486366267365 0.5571781570867727 3.573266370545601 2.7793633292228708 2.3558275634814776
53 0.7267881592730773 0.6256933456122912 0.5547898847235504 3.5629651795600967 2.7636217394176565 2.3408527531709282
54 0.7276494099336873 0.6216390973393144 0.5499239806944585 3.5527257241544192 2.7481514715874775 2.326207854653211
55 0.7309440549816287 0.6244351391055969 0.5525391411440508 3.542550363650091 2.732950559631065 2.311886576404268
56 0.7328175528802597 0.6272620978143245 0.553039219001661 3.5324481421129454 2.718021952700322 2.2978826269000403
57 0.7247802783527532 0.6147362140911264 0.5419750332664335 3.5224021510720758 2.7033404846990137 2.2841716264847998
58 0.7373482366430945 0.6288237720517919 0.5537104951272146 3.5124234006945843 2.6889148064727197 2.2707525921079124
59 0.7208754046236411 0.6120177841724129 0.5384361492884286 3.502509924879203 2.674736070565734 2.257613727161768
60 0.7129457741405778 0.6025282980955556 0.5302460103873062 3.492658184643648 2.66079405325146 2.244742841818502
61 0.7286708978476696 0.6140594820345531 0.538424745901072 3.4828693596486815 2.6470899341906584 2.2321363970958323
62 0.71980161841592 0.6087409323409503 0.5342130129164989 3.473143056674049 2.6336134896567343 2.2197818099456414
63 0.7186449118872056 0.603858513061204 0.5284772565337478 3.4634824214817796 2.6203615738876587 2.2076694464717135
64 0.7256996764583753 0.6075429868381317 0.5312111694999496 3.453879196446547 2.607326519088484 2.195794194810751
65 0.7274655303125629 0.6139589159546759 0.5357930702008254 3.4443424256341855 2.5945087184794646 2.184146617676666
66 0.7069483788315382 0.589681104272574 0.5155520576429434 3.4348630649788605 2.581893819521341 2.1727145252415947
67 0.7129121046563569 0.5952282623911567 0.519703038098324 3.425446619564123 2.5694851645862693 2.161500276827059
68 0.7179693594913932 0.5991788971272901 0.5214004716283722 3.4160911232887057 2.557278231641333 2.150494631757097
69 0.7061374112108667 0.5871099844913932 0.5122116024354489 3.4067914642893093 2.545258668147272 2.1396820578316893
70 0.7199786658351369 0.597271434829248 0.5185141858138715 3.397557473072277 2.5334365012205557 2.1290696330154018
71 0.7149688923457318 0.5928663357849305 0.51455037819924 3.38837971235152 2.5217979681523053 2.1186447742601167
72 0.7136274706028538 0.5920784698541625 0.5134164292927068 3.3792605414485606 2.510337760469096 2.108395881568351
73 0.7082206429623011 0.5837138394654721 0.5066736849928276 3.3702011400241596 2.4990558781709282 2.0983249210413732
74 0.7034215863763338 0.5818957364700775 0.5043406600752466 3.3612019012985708 2.4879487822755184 2.088428157086773
75 0.7041907743450524 0.5781042576316187 0.5006097371558537 3.352257713408496 2.4770084117676667 2.078694776147574
76 0.7063700501434468 0.5806977909672589 0.5031146484768221 3.3433693627944434 2.466232014105597 2.0691218290718743
77 0.7099503205531508 0.5835623022102124 0.5030386095102678 3.3345435342007246 2.4556235214918463 2.0597085294191664
78 0.7012381326127441 0.5724345622514848 0.4946761909855043 3.3257703971209986 2.4451658288453797 2.0504446534628546
79 0.7153576888715523 0.5862472101023002 0.5044381786981579 3.317054670198309 2.434865227690256 2.0413262690004026
80 0.6982127451335062 0.5704347914988926 0.4918650593919871 3.3083967466529094 2.424715623112543 2.032352982811556
81 0.689485762281055 0.5618205645541826 0.48504730832871956 3.299792694282263 2.414710723588182 2.0235165372709885
82 0.7057089485919569 0.5726837164347192 0.492680008367727 3.2912438893572578 2.4048528884386955 2.0148190950900946
83 0.6974742283445742 0.5683711716076102 0.489150954896064 3.282750331877894 2.3951352363096436 2.006251415592913
84 0.6962445303062714 0.563811831918789 0.48437146101771694 3.274312415064425 2.3855556044896318 1.9978121225085566
85 0.7015871647404117 0.5665769075900946 0.48657831138640023 3.2659264033244413 2.376109667555869 1.9894984632952486
86 0.7061396230747936 0.5734855908370243 0.4899980004750101 3.2575978017414937 2.3667956560172136 1.9813043430390578
87 0.6845721802962049 0.5515795854200222 0.47443360554660763 3.2493197289611437 2.3576076715698613 1.9732252397070666
88 0.6913021449378397 0.5571133740499798 0.4778796403922136 3.241096313796054 2.34854827014546 1.9652644956714314
89 0.6963585150273052 0.5601598971178529 0.47891135203279145 3.2329269664158446 2.339614305981981 1.957418768559996
90 0.683485368667581 0.5495415248452286 0.47195459760985004 3.2248048054660763 2.3307945723021946 1.9496754753246426
91 0.6980256214452889 0.5589964075397624 0.47730927441425913 3.2167408411138516 2.3220985063921886 1.9420440532514596
92 0.6931760360567244 0.5549652118041575 0.47368452096335817 3.208726225903463 2.3135168675760016 1.9345170311556272
93 0.6925218650122056 0.5548556016584457 0.47304671771189855 3.2007625327159253 2.3050447406004633 1.927086348021945
94 0.6852569733679786 0.5466262390370193 0.4674875663755788 3.192849171720858 2.2966836983465875 1.9197545597820616
95 0.6826311468190054 0.5457323019428226 0.46538177361208977 3.1849896819005434 2.288433347594121 1.9125228460967385
96 0.682645253595606 0.5422845959111385 0.4632253537409402 3.1771771819005434 2.280287003598752 1.9053829493406482
97 0.6854717699315482 0.5453804189683159 0.46554161764520835 3.1694138344322527 2.272243683309845 1.898333886463157
98 0.6893584080713963 0.5472677778808889 0.4646327381813721 3.161706127629857 2.264305352828669 1.8913786066161666
99 0.6789754764256594 0.5371335088930692 0.4582787412547816 3.154040888614858 2.2564611985982483 1.8845076725135896


==> hyperparameters_synthetic_beta_acc_cnn.dat <==
GR pbeta_0.2 pbeta_0.3 pbeta_0.1 gbeta_0.2 gbeta_0.3 gbeta_0.1
0 0.6764571204291228 0.6791064303002551 0.6765879505462158 0.08880548979391453 0.08927460970314528 0.08899095580454064
1 0.6802839013540917 0.677307516190227 0.6769477333682213 0.08944916594844045 0.09033285694024722 0.08932915852980003
2 0.6749525740825538 0.681559494995748 0.6815267874664748 0.090169210460283 0.09129291628937061 0.08963463195906655
3 0.6775037613658664 0.6821809380519396 0.6789101851246157 0.09079106708414703 0.09225297563849402 0.0899401053883331
4 0.6777000065415059 0.6810688820566494 0.6775691764244129 0.09146747253466578 0.09311484709963888 0.09034376670557816
5 0.6780597893635115 0.6816249100542945 0.6770131484267679 0.09215478775051548 0.09414036504074798 0.0906274206041828
6 0.6780597893635115 0.6808072218224636 0.6788774775953424 0.09278755413971046 0.09528589040049748 0.09093289403344934
7 0.6798259959442664 0.6830967488715902 0.6806763917053705 0.09342032052890542 0.0963877766989232 0.09130382605470157
8 0.6790737227709819 0.6837836069863282 0.6764244128998496 0.09415127480607892 0.0971623700374205 0.09166384831062284
9 0.6810361745273762 0.6850592006279845 0.6750834041996467 0.09479495096060483 0.09811151962121295 0.09192568267856559
10 0.6819192778177536 0.6826388434617648 0.6784195721855171 0.09566773218708066 0.09915885709298393 0.09236207329180349
11 0.6829986262837705 0.6822790606397593 0.6783868646562439 0.09630049857627562 0.09994436019681216 0.09264572719040813
12 0.681690325112841 0.6862366716818211 0.6829005036959508 0.09681325754683016 0.10089350978060461 0.09291847132368183
13 0.6822790606397593 0.685942303918362 0.6790083077124354 0.09740238487470135 0.10194084725237561 0.09316939592629363
14 0.6805455615882776 0.6856806436841761 0.6807745142931902 0.09798060243724158 0.10274816988686573 0.09345304982489827
15 0.681003466998103 0.6848629554523451 0.6841760973376071 0.09875519577573887 0.10375186829731292 0.0937585232541648
16 0.6822790606397593 0.684012559691241 0.6808072218224636 0.09937705239960289 0.10447191280915548 0.09407490644876229
17 0.6828023811081311 0.6907830182508014 0.6827042585203114 0.09982435277817174 0.1053010549743075 0.0944458384700145
18 0.6859095963890888 0.685386275920717 0.6765225354876693 0.10046802893269766 0.10607564831280479 0.094762221664612
19 0.6830313338130438 0.6900961601360633 0.683064041342317 0.10105715626056884 0.10669750493666881 0.09514406345119517
20 0.6881991234382154 0.6861385490940014 0.6822136455812128 0.10175538124174949 0.10731936156053283 0.09554772476844023
21 0.6842088048668804 0.6881010008503957 0.6824098907568522 0.10225723044697309 0.10800667677638254 0.09594047632035435
22 0.6850592006279845 0.6919931968339111 0.6823444756983057 0.10276998941752763 0.1087049017575632 0.09632231810693752
23 0.6855498135670831 0.6878720481454831 0.6826388434617648 0.10337002651072975 0.1093922169734129 0.09662779153620406
24 0.6836200693399621 0.6923202721266436 0.6864983319160071 0.10382823665462956 0.11009044195459355 0.09683507707749206
25 0.6861058415647282 0.6876758029698437 0.6820174004055733 0.10440645421716979 0.1105595618638243 0.0971405505067586
26 0.6857787662719959 0.6930398377706548 0.680741806763917 0.10498467177971002 0.11134506496765255 0.09740238487470135
27 0.6871851900307451 0.6903578203702493 0.6827696735788579 0.10551925028092646 0.11211965830614984 0.09772967783462978
28 0.6866945770916465 0.690455942958069 0.6825080133446719 0.106032009251481 0.11276333446067575 0.09796969267191062
29 0.6882972460260351 0.6927127624779225 0.6842415123961536 0.10640294127273323 0.11341792038053261 0.09841699305047949
30 0.6886570288480408 0.6968012036370772 0.6825407208739451 0.10675205376332356 0.1139852281777419 0.09873337624507697
31 0.6863020867403676 0.6936285732975731 0.6832275789886832 0.10711207601924483 0.1144652578523036 0.09913703756232203
32 0.6871197749721986 0.6936612808268463 0.6850919081572578 0.10762483498979937 0.11501074611885098 0.09942069146092668
33 0.6887878589651337 0.6957218551710603 0.6844704651010662 0.10808304513369918 0.11554532462006742 0.09970434535953132
34 0.6871524825014719 0.6937921109439393 0.6823117681690325 0.10858489433892277 0.11625445936657902 0.09992254066615028
35 0.6872178975600183 0.7005625695034997 0.6835219467521424 0.10907583377881541 0.11681085739845735 0.10020619456475491
36 0.6906848956629816 0.693334205534114 0.6813632498201085 0.10953404392271522 0.11729088707301906 0.10047893869802861
37 0.6877085104991169 0.6980440897494603 0.6823117681690325 0.10994861500529124 0.11767272885960223 0.10081714142328799
38 0.6948060443514097 0.6972918165761758 0.6808399293517368 0.11028681773055062 0.11821821712614962 0.10113352461788547
39 0.6899326224896971 0.7006606920913194 0.685124615686531 0.11079957670110516 0.11875279562736606 0.1014608175778139
40 0.6928108850657422 0.6985674102178322 0.683750899457055 0.11127960637566686 0.11920009600593491 0.10175538124174949
41 0.690325112840976 0.6978805521030942 0.6854189834499902 0.11173781651956666 0.11965830614983472 0.10204994490568507
42 0.6902269902531563 0.7016419179695166 0.6842415123961536 0.11222875595945932 0.12009469676307262 0.10234450856962067
43 0.6910446784849873 0.6968993262248969 0.6841760973376071 0.1125669586847187 0.12043289948833201 0.10258452340690152
44 0.6883953686138549 0.7025904363184405 0.6938248184732125 0.1130033492979566 0.12086929010156991 0.10276998941752763
45 0.6899653300189703 0.6984365801007392 0.6824753058153987 0.11340701061520167 0.12132750024546972 0.103108192142787
46 0.6909465558971676 0.7040622751357363 0.685255445803624 0.11379976216711579 0.12170934203205289 0.10345730463337734
47 0.6958526852881534 0.699090730686204 0.6822136455812128 0.11411614536171327 0.12201481546131943 0.10368640970532723
48 0.6930398377706548 0.7035389546673644 0.6846340027474325 0.1144652578523036 0.12238574748257165 0.10393733430793904
49 0.6983384575129195 0.7036043697259109 0.6859750114476353 0.11477073128157013 0.12274576973849292 0.10422098820654367
50 0.6955583175246942 0.7015437953816969 0.6870870674429254 0.11513075353749141 0.1230839724637523 0.10441736398250073
51 0.6931379603584745 0.7058611892457644 0.6864983319160071 0.11564351250804596 0.12343308495434263 0.10470101788110538
52 0.6944135540001308 0.7039641525479166 0.6892784719042323 0.11595989570264344 0.12377128767960201 0.10496285224904812
53 0.6952312422319618 0.7045201805455615 0.6905540655458887 0.11629809842790281 0.12404403181287571 0.1053010549743075
54 0.6951004121148688 0.70389873748937 0.6878720481454831 0.11658175232650746 0.12440405406879698 0.10558470887291214
55 0.69581997775888 0.7075292732386995 0.6847975403937987 0.11696359411309062 0.12466588843673973 0.10585745300618583
56 0.7001700791522208 0.7065153398312292 0.6862039641525479 0.11729088707301906 0.12493863257001342 0.10604291901681195
57 0.6969320337541702 0.7074965657094263 0.6894420095505985 0.11769454839026412 0.12517864740729426 0.1062611143234309
58 0.6998757113887617 0.7076601033557925 0.6874795577942042 0.11794547299287593 0.1256259477858631 0.10647930963004985
59 0.7013475502060574 0.7141361941518938 0.6890822267285929 0.11833822454479004 0.12589869191913683 0.10673023423266166
60 0.6967030810492575 0.7105383659318375 0.6868908222672859 0.11867642727004941 0.1262150751137343 0.1069484295392806
61 0.6964087132857983 0.7069732452410545 0.6913390462484464 0.11898190069931595 0.12650963877766988 0.10713389554990672
62 0.698403872571466 0.711159808988029 0.6912082161313534 0.11933101318990628 0.1268260219722674 0.10737391038718758
63 0.6943808464708576 0.7117485445149473 0.6854189834499902 0.11963648661917282 0.1270551270442173 0.10750482757115895
64 0.6957545627003336 0.7144305619153529 0.6913717537777196 0.11992014051777747 0.12716422469752675 0.10778848146976358
65 0.7028520965526264 0.7088375744096291 0.6878720481454831 0.12023652371237495 0.1274915176574552 0.10806122560303728
66 0.6971609864590829 0.7143324393275332 0.6879701707333028 0.12054199714164149 0.12773153249473604 0.10830124044031812
67 0.7046183031333813 0.7183227578988683 0.6850919081572578 0.1207274631522676 0.12801518639334067 0.10851943574693708
68 0.7037351998430038 0.7158696932033755 0.6877085104991169 0.12100020728554128 0.12825520123062153 0.10877036034954889
69 0.7027212664355335 0.7137109962713417 0.6891476417871394 0.12116385376550551 0.12856067465988807 0.10907583377881541
70 0.7016092104402434 0.7131549682736966 0.6914044613069928 0.1213929588374554 0.12883341879316176 0.10930493885076532
71 0.7028193890233532 0.7180283901354092 0.6900307450775168 0.12165479320539815 0.1290952531611045 0.10955586345337712
72 0.6986001177471054 0.7139726565055275 0.6881010008503957 0.1219384471040028 0.1293461777637163 0.10976314899466512
73 0.6992542683325702 0.7149538823837247 0.6951004121148688 0.12222210100260743 0.12953164377434243 0.11004680289326976
74 0.698829070452018 0.7158369856741021 0.6898672074311506 0.12236392795190976 0.12981529767294706 0.11025408843455778
75 0.701412965264604 0.7186171256623275 0.6901615751946097 0.1226475818505144 0.12995712462224937 0.11031954702654347
76 0.7058938967750377 0.7157715706155557 0.688689736377314 0.1228985064531262 0.13029532734750876 0.11053774233316241
77 0.703342709491725 0.7230980571727612 0.6917642441289985 0.12309488222908326 0.13054625195012054 0.11075593763978137
78 0.7104402433440178 0.7237522077582259 0.6865637469745536 0.12332398730103315 0.1308080863180633 0.11101777200772411
79 0.7045528880748348 0.7202852096552627 0.6935304507097534 0.12353127284232115 0.1311244695126608 0.11127960637566686
80 0.7042258127821024 0.720743115065088 0.6916007064826323 0.12374946814894011 0.13132084528861784 0.11143234309030013
81 0.7023614836135278 0.7217243409432852 0.6969320337541702 0.12396766345555907 0.13160449918722247 0.11177054581555951
82 0.703211879374632 0.7227709818800288 0.6934650356512069 0.12413130993552329 0.1319754312084747 0.11207601924482605
83 0.7052724537188461 0.7171125793157584 0.6922221495388239 0.1243385954768113 0.1322263558110865 0.11228330478611405
84 0.7051743311310263 0.7252240465755216 0.6908157257800746 0.12449133219144456 0.13251000970969115 0.11253422938872584
85 0.7118139595734938 0.7246353110486033 0.6881991234382154 0.12465497867140878 0.1327063854856482 0.1127306051646829
86 0.7069405377117812 0.7247661411656964 0.6955910250539674 0.1248404446820349 0.1329791296189219 0.11292698094063996
87 0.7115522993393079 0.7247988486949696 0.6917642441289985 0.1250695497539848 0.13327369328285749 0.11313426648192797
88 0.7106364885196572 0.7275462811539216 0.6931052528292013 0.1252113767032871 0.1336446253041097 0.11340701061520167
89 0.7079217635899784 0.7287564597370315 0.6939229410610323 0.12545139154056797 0.13383009131473583 0.11364702545248252
90 0.7078890560607052 0.7285275070321188 0.6961797605808857 0.12568049661251787 0.13413556474400234 0.11388704028976336
91 0.7091319421730883 0.7277098188002878 0.6967030810492575 0.1259205114497987 0.13440830887727606 0.11405068676972759
92 0.7088048668803558 0.7284620919735724 0.6890822267285929 0.12612779699108673 0.13470287254121163 0.11427979184167748
93 0.7050435010139334 0.7335644665401976 0.6958853928174266 0.1263023532363819 0.1349210678478306 0.11444343832164171
94 0.7154117877935501 0.722934519526395 0.6935304507097534 0.1264659997163461 0.13541200728772324 0.11457435550561307
95 0.7113233466343952 0.7308170340812455 0.6928763001242886 0.1267169243189579 0.13584839790096115 0.11480346057756298
96 0.7143324393275332 0.7355269182965919 0.6905213580166154 0.12686966103359118 0.13619751039155148 0.11497801682285815
97 0.7141034866226206 0.7332046837181919 0.6917315365997253 0.12704421727888632 0.13655753264747275 0.11511984377216046
98 0.7137764113298881 0.7318963825472624 0.6961470530516125 0.1271751344628577 0.13699392326071066 0.11537076837477225
99 0.7132203833322431 0.7299339307908681 0.696081637993066 0.12743696883080044 0.13728848692464626 0.11558896368139121


==> hyperparameters_synthetic_beta_acc_mclr.dat <==
GR pbeta_0.2 pbeta_0.3 pbeta_0.1 gbeta_0.2 gbeta_0.3 gbeta_0.1
0 0.8021848629554523 0.80296984365801 0.8019559102505397 0.03697319470658186 0.037115021655884185 0.03694046541058902
1 0.8024138156603651 0.7975076862693792 0.8019559102505397 0.036962284941250916 0.03709320212522229 0.03694046541058902
2 0.8031987963629228 0.8008765617845228 0.8019232027212664 0.036918645879927124 0.037016833767905655 0.03689682634926523
3 0.8011055144894355 0.7996663832014129 0.8010728069601623 0.03685318728794144 0.03700592400257471 0.036918645879927124
4 0.8010400994308889 0.8050631255314974 0.8057172761169621 0.03683136775727954 0.03700592400257471 0.03688591658393428
5 0.8019232027212664 0.8070255772878917 0.8041146071825734 0.036820457991948594 0.03692955564525807 0.03687500681860333
6 0.8034604565971086 0.8016288349578072 0.8038202394191143 0.036809548226617646 0.036907736114596176 0.036809548226617646
7 0.8062078890560607 0.8029044285994636 0.8021194478969058 0.036809548226617646 0.036907736114596176 0.036765909165293854
8 0.8065022568195198 0.8030679662458298 0.8034277490678354 0.03674408963463196 0.03687500681860333 0.03674408963463196
9 0.8023811081310918 0.8033296264800157 0.796788120625368 0.03675499939996291 0.03687500681860333 0.036711360338639115
10 0.8041146071825734 0.8053247857656832 0.8027735984823706 0.03668954080797722 0.03688591658393428 0.036711360338639115
11 0.806240596585334 0.8072545299928043 0.8017923726041735 0.03670045057330817 0.03689682634926523 0.03673317986930101
12 0.8061751815267875 0.8050304180022241 0.8069928697586184 0.03658044315466774 0.03687500681860333 0.03672227010397006
13 0.80761431281481 0.8029044285994636 0.8022502780139988 0.03658044315466774 0.036809548226617646 0.036711360338639115
14 0.8060770589389677 0.8028063060116439 0.8040164845947537 0.036613172450660585 0.036918645879927124 0.03675499939996291
15 0.8059462288218748 0.8049322954144044 0.8028390135409171 0.03660226268532964 0.03692955564525807 0.03672227010397006
16 0.8042781448289397 0.8072872375220775 0.803231503892196 0.036558623624005845 0.036962284941250916 0.036711360338639115
17 0.8041146071825734 0.8045725125923988 0.8020867403676326 0.03659135291999869 0.0370495630638985 0.03672227010397006
18 0.8076797278733564 0.806927454700072 0.8042781448289397 0.03658044315466774 0.03719139001320081 0.036765909165293854
19 0.804866880355858 0.8031006737751031 0.8042127297703932 0.036558623624005845 0.03724593883985555 0.036765909165293854
20 0.8028063060116439 0.8059462288218748 0.8032969189507425 0.036504074797351106 0.03734412672783408 0.03672227010397006
21 0.8054229083535029 0.8070255772878917 0.8070909923464381 0.03649316503202016 0.03742049508515072 0.03673317986930101
22 0.8077124354026297 0.8049977104729509 0.8050304180022241 0.036525894328013 0.03755141226912209 0.03674408963463196
23 0.8076797278733564 0.803918362006934 0.8051285405900438 0.036504074797351106 0.03764960015710062 0.03673317986930101
24 0.8078432655197226 0.8037548243605678 0.80296984365801 0.036525894328013 0.0377586978104101 0.03673317986930101
25 0.8052266631778635 0.8068620396415255 0.8039837770654805 0.036558623624005845 0.03784597593305768 0.03670045057330817
26 0.807352652580624 0.8064368417609734 0.8038202394191143 0.036613172450660585 0.03804235170901474 0.03668954080797722
27 0.806240596585334 0.8085628311637338 0.8038856544776608 0.03670045057330817 0.038162359127655164 0.03668954080797722
28 0.8046379276509452 0.8074180676391706 0.806927454700072 0.03678772869595575 0.03832600560761938 0.03668954080797722
29 0.8058481062340551 0.8064368417609734 0.8075816052855367 0.036820457991948594 0.03854420091423833 0.03667863104264627
30 0.8089553215150127 0.8030352587165566 0.8073199450513509 0.036809548226617646 0.038631479036885914 0.03674408963463196
31 0.8061751815267875 0.8059462288218748 0.8031006737751031 0.03692955564525807 0.038729666924864445 0.03674408963463196
32 0.8065676718780663 0.8071236998757114 0.803231503892196 0.036918645879927124 0.03901332082346909 0.036711360338639115
33 0.8050631255314974 0.8053574932949565 0.8040164845947537 0.03699501423724376 0.039296974722073726 0.036711360338639115
34 0.806927454700072 0.8040491921240269 0.8033623340092889 0.037060472829229446 0.03952607979402363 0.03672227010397006
35 0.8060116438804212 0.8035912867142017 0.8038856544776608 0.03712593142121513 0.039656996977995004 0.03674408963463196
36 0.8024792307189115 0.8040818996533002 0.804605220121672 0.03719139001320081 0.03998428993792343 0.03672227010397006
37 0.8048014652973114 0.8070909923464381 0.8075161902269903 0.03720229977853176 0.04025703407119713 0.03667863104264627
38 0.8049650029436777 0.8083338784588212 0.8049650029436777 0.03730048766651029 0.04066069538844219 0.03667863104264627
39 0.8079086805782691 0.8030352587165566 0.8063060116438804 0.03740958531981977 0.040998898113701575 0.03670045057330817
40 0.8083338784588212 0.8034277490678354 0.8070909923464381 0.03755141226912209 0.041424378961608534 0.036656811511984376
41 0.8072545299928043 0.8048341728265846 0.8038529469483875 0.037693239218424414 0.04179531098286076 0.03663499198132248
42 0.8054556158827763 0.8067639170537058 0.8043762674167594 0.03784597593305768 0.04211169417745824 0.03664590174665343
43 0.806665794465886 0.8073199450513509 0.8028717210701903 0.03788961499438147 0.04236261878007004 0.03667863104264627
44 0.806240596585334 0.8079740956368155 0.8030352587165566 0.0379659833516981 0.04272264103599131 0.036711360338639115
45 0.807483482697717 0.8068620396415255 0.8078759730489958 0.038053261474345686 0.043169941414560174 0.036711360338639115
46 0.8090534441028324 0.8025773533067312 0.8070582848171649 0.03809690053566948 0.04350814413981955 0.03668954080797722
47 0.8087917838686466 0.8039837770654805 0.8065022568195198 0.03824963725030275 0.043944534753057464 0.036667721277315324
48 0.8066003794073395 0.806665794465886 0.8027735984823706 0.03840237396493602 0.044315466774309684 0.03664590174665343
49 0.8063714267024269 0.8073199450513509 0.8038202394191143 0.038511471618245495 0.04476276715287854 0.03663499198132248
50 0.8048014652973114 0.8058808137633283 0.8041146071825734 0.03855511067956928 0.04526461635810214 0.036667721277315324
51 0.808301170929548 0.8072872375220775 0.8075488977562635 0.0387187571595335 0.0456900972060091 0.03670045057330817
52 0.8059462288218748 0.804866880355858 0.8047033427094917 0.03883876457817392 0.04609375852325417 0.03667863104264627
53 0.8045070975338523 0.8069601622293452 0.8051285405900438 0.0389696817621453 0.04651923937116113 0.03672227010397006
54 0.8062078890560607 0.8068620396415255 0.8070255772878917 0.03914423800744046 0.04695562998439903 0.03673317986930101
55 0.8086936612808269 0.8057172761169621 0.8047033427094917 0.03932970401806657 0.04749020848561548 0.0367986384612867
56 0.8086609537515536 0.8057499836462354 0.8065676718780663 0.03951517002869268 0.04803569675216286 0.0367986384612867
57 0.8087263688101001 0.8050304180022241 0.8066003794073395 0.039755184865973535 0.048548455722717404 0.036765909165293854
58 0.8077778504611761 0.8067639170537058 0.80529207823641 0.03996247040726154 0.04908303422393384 0.036809548226617646
59 0.8066330869366128 0.8064041342317001 0.8032642114214692 0.04010429735656386 0.049683071317135966 0.03684227752261049
60 0.8071564074049846 0.8086282462222804 0.8048995878851312 0.040333402428513764 0.05020674005302146 0.03684227752261049
61 0.806665794465886 0.8072872375220775 0.8088244913979198 0.04055159773513272 0.05067585996225221 0.036864097053272385
62 0.8067639170537058 0.806796624582979 0.8086282462222804 0.04071524421509693 0.051134070106152014 0.036907736114596176
63 0.8092169817491986 0.8035258716556551 0.8082030483417283 0.04103162740969442 0.05166864860736846 0.03697319470658186
64 0.8069928697586184 0.8066330869366128 0.8043762674167594 0.04123891295098243 0.05224686616990869 0.03694046541058902
65 0.806665794465886 0.8068293321122523 0.8053574932949565 0.04144619849227043 0.05279235443645607 0.03687500681860333
66 0.8060770589389677 0.8065676718780663 0.8055210309413227 0.04160984497223465 0.0533705719989963 0.03689682634926523
67 0.8079086805782691 0.8052593707071368 0.8051612481193171 0.041926228166832134 0.05388333096955084 0.03692955564525807
68 0.8064695492902466 0.8043108523582129 0.8052593707071368 0.042188062534774876 0.05446154853209108 0.03694046541058902
69 0.8036894093020214 0.8049650029436777 0.8044743900045791 0.04238443831073194 0.05503976609463131 0.03699501423724376
70 0.8053902008242297 0.8072545299928043 0.8094459344541113 0.04273355080132226 0.05555252506518585 0.0370495630638985
71 0.8065676718780663 0.8084320010466409 0.8062078890560607 0.042864467985293635 0.05630529887302124 0.03703865329856755
72 0.8085955386930072 0.8030679662458298 0.8066330869366128 0.04310448282257449 0.056916245731554314 0.03709320212522229
73 0.808857198927193 0.8045070975338523 0.8076797278733564 0.04340995625184102 0.05770174883538255 0.03712593142121513
74 0.8085955386930072 0.8053902008242297 0.8050958330607706 0.04356269296647429 0.05839997381656321 0.03714775095187702
75 0.8065022568195198 0.8063060116438804 0.8047687577680382 0.04390089569173367 0.05920729645105334 0.03726775837051745
76 0.8060443514096945 0.8071564074049846 0.8043108523582129 0.044206369121000205 0.05984006284024831 0.03730048766651029
77 0.8073199450513509 0.8083338784588212 0.8056518610584157 0.04446820348894295 0.060418280402788536 0.037289577901179344
78 0.8085628311637338 0.8077451429319029 0.8077124354026297 0.04468639879556191 0.06110559561863824 0.03732230719717219
79 0.8086609537515536 0.8042127297703932 0.8076797278733564 0.0449591429288356 0.06169472294650942 0.03742049508515072
80 0.8089553215150127 0.8043108523582129 0.8056191535291424 0.04526461635810214 0.06248022605033766 0.037442314615812614
81 0.8071891149342578 0.8069928697586184 0.8043435598874861 0.04553736049137583 0.06314572173552548 0.03747504391180546
82 0.8072218224635311 0.8071891149342578 0.8044743900045791 0.045810104624649524 0.0639748639006775 0.037485953677136405
83 0.8059135212926015 0.8059135212926015 0.8048014652973114 0.04619194641123269 0.06483673536182237 0.037584141565114935
84 0.8088899064564663 0.8077451429319029 0.8072545299928043 0.04650832960583018 0.06544768222035544 0.037638690391769675
85 0.8061424739975143 0.8053902008242297 0.8058481062340551 0.046726524912449136 0.06626591462017652 0.03774778804507915
86 0.8049650029436777 0.8070909923464381 0.805553738470596 0.04701017881105377 0.06698595913201907 0.03774778804507915
87 0.806240596585334 0.8075161902269903 0.808301170929548 0.04727201317899652 0.06784783059316395 0.03781324663706484
88 0.8087590763393733 0.8058808137633283 0.8066003794073395 0.04754475731227021 0.0685024165130208 0.03787870522905052
89 0.8090861516321057 0.8053574932949565 0.8071564074049846 0.047915689333522436 0.06933155867817284 0.037998712647690946
90 0.8084647085759141 0.8053902008242297 0.807483482697717 0.04826480182411276 0.07006251295534634 0.03804235170901474
91 0.8088244913979198 0.8072218224635311 0.8060116438804212 0.04861391431470309 0.07098984300847688 0.03809690053566948
92 0.8080395106953621 0.8071236998757114 0.8041146071825734 0.048963026805293415 0.07177534611230513 0.03817326889298611
93 0.8069601622293452 0.8085628311637338 0.8052266631778635 0.0492794099998909 0.07251721015480957 0.0382387274849718
94 0.8062733041146072 0.8078432655197226 0.8090207365735592 0.04954124436783365 0.07364091598389719 0.038304186076957486
95 0.8083338784588212 0.8068947471707987 0.8080395106953621 0.04984671779710018 0.07443732885305637 0.038358734903612225
96 0.80993654739321 0.8036239942434749 0.8086609537515536 0.0502612888796762 0.07517919289556081 0.038456922791590756
97 0.8083992935173677 0.8062078890560607 0.8043435598874861 0.05067585996225221 0.07610652294869137 0.03855511067956928
98 0.8076797278733564 0.8069601622293452 0.8060770589389677 0.05101406268751159 0.0769574846445053 0.03860965950622402
99 0.8060443514096945 0.8067639170537058 0.8058153987047818 0.05141772400475666 0.07807028070826197 0.038675118098209706


==> hyperparameters_synthetic_beta_loss_cnn.dat <==
GR pbeta_0.2 pbeta_0.3 pbeta_0.1 gbeta_0.2 gbeta_0.3 gbeta_0.1
0 1.823321081637993 1.8233978676735134 1.8213641237244063 2.3113140965362726 2.3101780209491727 2.3115054866880356
1 1.8242883812634918 1.8230270971658926 1.824396980481782 2.3106642899195395 2.3092003724569894 2.3111796890331653
2 1.822520513753516 1.8228744194413553 1.8197534056714855 2.310016016468241 2.3082242571302416 2.310852613740433
3 1.8220521317132203 1.8192293186203965 1.8219399551089162 2.309369787237522 2.307250186024073 2.310526816085563
4 1.8159758138042128 1.8180664126381894 1.822387256124485 2.308721258258651 2.306274837280042 2.3102010184306927
5 1.8210075349970563 1.8158990277686924 1.822431973449663 2.3080745179727873 2.3053035769771704 2.309875476303395
6 1.8220780677618238 1.816226230825211 1.8198427125580559 2.307429310852358 2.3043318056191535 2.30955018970367
7 1.8206805874681102 1.8163596162180284 1.8214888211797606 2.3067843592595016 2.3033615674265717 2.309224136521227
8 1.8172086065774842 1.8156710971740695 1.8226579875874926 2.3061396631942173 2.3023946510924316 2.3088996165042195
9 1.8168692659612742 1.812763959982338 1.8205405583584091 2.305494456073788 2.3014285013410087 2.3085740743769216
10 1.8176615291996467 1.8121657699352391 1.8203940132956107 2.304850782118794 2.3004626071171583 2.3082490433047687
11 1.8130403130519395 1.8093654432687905 1.81728960881795 2.3042078747465164 2.2994992681690327 2.3079242677601886
12 1.8170460910414077 1.8105910812700334 1.8187355115866422 2.3035654784293844 2.298535418165762 2.3076005143258977
13 1.8146968983041145 1.8094608828170995 1.81594106205436 2.3029243597501146 2.2975718236900633 2.3072749721986003
14 1.8160284524841368 1.8071748053902008 1.8207274767776542 2.3022842631811344 2.2966112955452345 2.306951474291882
15 1.8073912372440635 1.8042399434568588 1.8157625760450056 2.301642377919147 2.295649234234971 2.3066269542748743
16 1.8112254284686335 1.802633186081311 1.819488040287499 2.3010027924053116 2.2946899837280044 2.306302945313011
17 1.8112075415385622 1.802133246385818 1.814385154665729 2.3003632068914763 2.2937312442761826 2.305979447406293
18 1.8101055788823837 1.8029582171534637 1.8190017713171323 2.299724132432786 2.292773271407078 2.3056551829168574
19 1.8085550375727744 1.8015312234251324 1.8169330200905998 2.299085824556813 2.291817342758553 2.3053316850101395
20 1.8083613476728593 1.8005545970432393 1.8146551195460194 2.2984477722084122 2.290861925165173 2.305008187103421
21 1.8086170030090927 1.7971346160136064 1.813861706433571 2.2978102309151565 2.289906507571793 2.3046854557794205
22 1.8044603359880944 1.794361886324982 1.8130801753532413 2.297173711732191 2.288953389726565 2.304361191289985
23 1.80644067467456 1.7958987569094655 1.814546775855302 2.29653668149408 2.2880023161019167 2.304037693383267
24 1.8062706210750965 1.7938057305635506 1.8108705006705044 2.2959009288938312 2.2870491982566885 2.3037152175868383
25 1.8059135212926016 1.7948337179875058 1.8163293362006934 2.2952677315693073 2.2861014464904823 2.3033924862628377
26 1.8000871093494473 1.790108757645385 1.814115956368156 2.2946324900242034 2.2851513949761233 2.303069754938837
27 1.8017083040328383 1.7878257465493557 1.8135253043844444 2.2939975040066725 2.2842018545169096 2.3027472791424084
28 1.8032060788987374 1.7886978621541179 1.8099658053002552 2.293364817737293 2.283256146971283 2.3024242922908353
29 1.7998734882988814 1.7879239969009617 1.8097058059952902 2.2927331535782036 2.2823109504808006 2.3021015609668347
30 1.8007036973817623 1.7831474199892066 1.8129223870772553 2.2921004673088246 2.2813657539903187 2.3017793406979785
31 1.7999316208216132 1.7902347327386015 1.8102461190472297 2.291468547622163 2.2804243904134234 2.3014576314842676
32 1.798294455664944 1.7856975851622294 1.8096908576323019 2.2908366279355006 2.2794830268365276 2.301136177798129
33 1.7948974721168314 1.7803025037613658 1.8065016180005888 2.2902049637764113 2.278539874566625 2.3008139575292734
34 1.7962246823281218 1.7824749991823117 1.8105597791424086 2.289573810672467 2.2776028549584613 2.300492248315562
35 1.797202969639236 1.7779925345064433 1.807321222689213 2.288943679678812 2.2766640466572907 2.300171561212141
36 1.7952958396022765 1.7807197802871721 1.8120773573951723 2.2883148263230195 2.275726004938837 2.2998490854157128
37 1.7934354711110747 1.7766793783116372 1.812039411550664 2.2876857174396545 2.2747915406063974 2.299528653839864
38 1.791575613675018 1.7733243012854059 1.8096585333943873 2.287056864083862 2.2738565652188134 2.299207966736443
39 1.793387048636096 1.7774464720841239 1.8068442804752405 2.286429799421077 2.272921078776084 2.298886513050304
40 1.7910782292552496 1.7742321907503107 1.8048001876594493 2.2858027347582914 2.2719899363020866 2.2985655704193104
41 1.7907010705583175 1.7697305615065089 1.806043457063191 2.2851749035127886 2.2710580272453718 2.2982448833158893
42 1.789196779739321 1.7742868736508144 1.80432413979198 2.284549372015438 2.2701263737162294 2.2979244517400406
43 1.7895026462435402 1.7689506913554 1.80523828968241 2.2839238405180873 2.2691957422973767 2.2976032535814745
44 1.7867175234676522 1.766200448093151 1.7998085842954799 2.2832983090207364 2.2682648553509517 2.297282822005626
45 1.7893759045676065 1.768613522723556 1.8062773925557662 2.282674566216393 2.267336012625106 2.296962390429777
46 1.7884166540606397 1.76415533316707 1.802755456024727 2.282050567884477 2.266407680954406 2.296641958853928
47 1.7851411738732257 1.768506201143128 1.805854877714725 2.2814268250801333 2.265481137976712 2.2963222938607966
48 1.7834080581131027 1.7641838244913979 1.8039094185418982 2.28080308227579 2.264555872636881 2.2960021178125203
49 1.7830638624730162 1.7602628816559822 1.8040596687544972 2.280181383692026 2.263632395990057 2.2956827083469613
50 1.7853514730653497 1.7640776527850461 1.8013342116667757 2.2795586629979723 2.262707897232943 2.2953622767711126
51 1.780541422041604 1.7583534518708708 1.8016083927520115 2.2789364533590635 2.2617859537515534 2.2950421007228363
52 1.7802993096667104 1.7587154066772421 1.801173229296134 2.278315265830444 2.2608650323804538 2.294723713367567
53 1.7785941741757703 1.7601379286730556 1.799019515151763 2.277694078301825 2.2599425778439195 2.294404303902008
54 1.7799741508307712 1.7545549067426571 1.8008282670733302 2.277073657355923 2.259021145417675 2.294084894436449
55 1.7755636171665468 1.7539430459704324 1.8007352550369595 2.276454514047884 2.258103290377445 2.2937657404984626
56 1.7769687632874338 1.755237037597305 1.801027578579839 2.2758358817949893 2.2571867129750767 2.293446586560476
57 1.7768659134395237 1.7518745502714725 1.7991577555684568 2.275216227431805 2.2562686024072742 2.2931279436776344
58 1.7767785230097468 1.7532394507996991 1.7990336969320337 2.2745983617616274 2.2553543247530583 2.292809300794793
59 1.7731145131484267 1.7525882387813174 1.7998737438264538 2.273981262674168 2.2544387694609798 2.2924906579119515
60 1.7758874983646236 1.746545778275659 1.796504740547524 2.2733646746418525 2.253523980751619 2.29217201502911
61 1.7749088277621508 1.7489603860714986 1.7963695664616994 2.2727475755543924 2.2526099586249755 2.2918536276738406
62 1.7725821214512332 1.7461678529960096 1.7946892171452868 2.2721325206875123 2.251695425443187 2.2915347292634265
63 1.7718772486426375 1.7437027785046118 1.7964255270000655 2.271515421600052 2.2507854917577026 2.291216852963302
64 1.7704356898426767 1.7445690169752077 1.7978540538938315 2.2708996001504547 2.2498735138516386 2.29089923219075
65 1.770306137363446 1.7404785315954734 1.7953461785340485 2.2702850563387194 2.248961791473147 2.2905816114181983
66 1.7675258696114347 1.740486452950219 1.7954591217210703 2.2696697459442663 2.248054157535815 2.2902627130077846
67 1.7668737632465494 1.7402617164502518 1.7964340871737423 2.2690544355498137 2.247145757015765 2.289945347762805
68 1.768627193448682 1.7388145360436973 1.7974390771161772 2.268440913848368 2.246237612023288 2.2896284935729705
69 1.76724555586446 1.7400118104843985 1.7937827330820304 2.2678276476744945 2.24533151125139 2.2893108728004186
70 1.7665156413537646 1.7405431800713025 1.7960272872784064 2.2672143815006214 2.2444256660070647 2.288994018610584
71 1.7649565398704783 1.7333215875825865 1.7923051448943548 2.266601626381893 2.243520076290312 2.288676653365605
72 1.7678371021946753 1.7345858102472689 1.793741976434225 2.2659904044285994 2.2426167863217112 2.2883597991757703
73 1.7634942833371492 1.7309734169555833 1.7902256615097796 2.265378160365016 2.2417122187152483 2.2880429449859356
74 1.7645266147298357 1.7308365819405378 1.791712704217636 2.2647677049944397 2.240810461912082 2.287725835268529
75 1.7611565893406163 1.730720189131288 1.7903914989042977 2.264156994096291 2.239908194053771 2.2874094921338393
76 1.7613576895401322 1.7256598488503303 1.793115678354157 2.2635470497808594 2.2390049040851703 2.2870931489991495
77 1.7573981620412769 1.7265074338081376 1.7900642958477793 2.2629383831032905 2.2381041693922943 2.2867760392817424
78 1.7600528379914306 1.724801403970694 1.788916849283705 2.262329460898149 2.237204201282135 2.286459696147053
79 1.75972333518676 1.724660224986917 1.7909563426031923 2.2617197721102897 2.2363052552822658 2.286144375122653
80 1.7596637972623799 1.7243570415222085 1.790065956777 2.261111360960293 2.2354060537548244 2.2858277764603914
81 1.7566230191502583 1.7246040089209786 1.7898548910021588 2.260503971920586 2.234509151975535 2.2855114333257016
82 1.7557493703800615 1.7199605618744684 1.789319688501668 2.2598963273533066 2.2336107170308104 2.2851961123013016
83 1.7563695357983908 1.7207399209704324 1.7886068943383266 2.259288427258455 2.2327143263066658 2.284880280221757
84 1.7541547505642048 1.7171492475224046 1.7855797869513312 2.25868231585661 2.2318181911100936 2.2845644481422123
85 1.7554004474798848 1.717534583101655 1.7893982632301957 2.2580762044547655 2.2309225669686663 2.2842488715902403
86 1.7528419776607576 1.7183184139301366 1.785119070738209 2.257470604108066 2.230028220465101 2.283933295038268
87 1.752910842341532 1.715331679899588 1.7881980502224113 2.256865259288938 2.2291346405442534 2.2836182295414402
88 1.7457786845031726 1.712754684331458 1.7869850608360045 2.2562606810525283 2.228241827206123 2.283302652989468
89 1.7508313589569569 1.7095203440832079 1.7890757874337673 2.2556561028161184 2.22734875834042 2.2829875874926406
90 1.7504986620576306 1.7095756658026429 1.7839378945345719 2.255051013524563 2.226456200529862 2.2826735441061032
91 1.7498673811899 1.7087399628769542 1.7870095914829593 2.254448735036305 2.2255615984987243 2.2823584786092757
92 1.7466523332733694 1.7096769824851181 1.7867324718306403 2.2538454344377574 2.2246713404363185 2.2820429020573036
93 1.7485814386815595 1.7060932082815463 1.7831216117043893 2.253242900421927 2.2237792936809053 2.2817286031431934
94 1.7453242287155752 1.704630696220645 1.7853035616455157 2.2526403664060966 2.2228885245633543 2.281414048701511
95 1.7442791209442663 1.7021809533835939 1.7810287131222609 2.252038854500556 2.222000310721528 2.281099238732256
96 1.7451084356806437 1.702915850681952 1.7845125760450056 2.251436576012298 2.2211095416039774 2.2807857064008634
97 1.7432460229688624 1.700866136259567 1.7810440447766076 2.250835064106757 2.220220305651861 2.2804714074867536
98 1.744857252076928 1.7017304582733694 1.7850456065611304 2.250234829839079 2.2193331139203245 2.2801565975174984
99 1.7386518927438346 1.6992850594050501 1.7818768091352128 2.2496333179335384 2.2184451556060707 2.279843065186106


==> hyperparameters_synthetic_beta_loss_mclr.dat <==
GR pbeta_0.2 pbeta_0.3 pbeta_0.1 gbeta_0.2 gbeta_0.3 gbeta_0.1
0 1.164639736786158 1.167901929539805 1.1685827827565907 2.7606350575652514 2.7602548325374503 2.761504362366717
1 1.1613956864901551 1.169110447193694 1.1648937311931706 2.757033651959181 2.754864478396677 2.759693182933211
2 1.1655883828988682 1.1652832829773665 1.1652337106283117 2.753445278259305 2.749509131533329 2.7578883916890167
3 1.165220806485903 1.1640340086756722 1.1611469303983777 2.7498796465133775 2.7442008017433115 2.7560869223032642
4 1.159139761316805 1.1616446981095048 1.1602492620363707 2.7463324127526656 2.7389290123961536 2.754289796886243
5 1.1582107908271735 1.1637732427879899 1.1617695233286454 2.742796677732714 2.7336858421371097 2.752495993327664
6 1.1550115856201348 1.1701421397674494 1.161176827124354 2.7392818959737033 2.7284909665892587 2.750707811375679
7 1.158954503826781 1.157197368474848 1.1599822357231635 2.735785256672336 2.7233313538464055 2.74892346233728
8 1.1611415643193563 1.1595468167397134 1.1631249693366914 2.7323049711356053 2.718206237325832 2.747142946212468
9 1.1558072984807353 1.1577583792601558 1.1637622551023745 2.7288387396153593 2.7131176612481194 2.745370351442402
10 1.1496304304719696 1.1611147339242494 1.1542429586822136 2.72538988397004 2.7080666477235558 2.743600567475633
11 1.1497783809364166 1.1578703003368875 1.1610826652139072 2.721955848923922 2.703047830673121 2.7418335943121606
12 1.1530125934208806 1.151448253622359 1.1591216188591613 2.718535356839144 2.698066065120691 2.7400724982828546
13 1.150629543280238 1.1491096652793222 1.1586357331801531 2.7151360735428796 2.693116751569961 2.738314213056846
14 1.1525613317279388 1.1507520687512265 1.1550897770573036 2.7117554437594036 2.6882106221789757 2.7365569499411264
15 1.1497590886046969 1.1472280879996075 1.1559307182982272 2.708386312716687 2.6833313231830966 2.7348088858180155
16 1.148798049404723 1.1481166851327926 1.1566598662262053 2.7050350686040425 2.678477832472035 2.7330646546084907
17 1.147060334148296 1.144914030303526 1.160263571580428 2.7016989006181724 2.6736723809445935 2.7313263005331327
18 1.1494538609194087 1.1443668180071302 1.15538593351377 2.6983760200660694 2.668897848253418 2.7295889685680645
19 1.1472025352423627 1.1430749983646236 1.1530866964168902 2.695070770916465 2.66414605751619 2.7278541918787207
20 1.1418051540933474 1.1415377444887813 1.1568441016059396 2.6917808534212075 2.659432851442402 2.7261273365441223
21 1.1426315302626415 1.140007262093609 1.1498480121999084 2.6885088228560217 2.654757463449336 2.724402014374959
22 1.1446950431739387 1.1375471703898739 1.1552710738699548 2.6852490576143127 2.6501055839929353 2.7226797585366653
23 1.1442515750719566 1.1371025524138156 1.1510410704356644 2.6820048795545235 2.6454892228691045 2.7209656795806896
24 1.1419988439932622 1.1327658662180284 1.1565011836037156 2.678776033149081 2.64090480269183 2.719255178010728
25 1.1446627189360241 1.132590829830902 1.1493479447406294 2.675563540508275 2.6363525789886832 2.7175464651337737
26 1.1392736424331131 1.1348660473359717 1.1526652036861385 2.672362546608229 2.6318276967357885 2.715843629390986
27 1.1383364950611632 1.1340258726777654 1.1527947561653693 2.66917688436253 2.627330922515863 2.714144882089357
28 1.1371380707463858 1.1274958655638778 1.151007213032315 2.666008342464185 2.622866344770066 2.7124476679531626
29 1.136988459352718 1.1265201335284882 1.152019229982992 2.662856665385622 2.61843421902597 2.7107542867305554
30 1.1374165958003533 1.1315899283296265 1.1509365596585335 2.659713420716949 2.614027390511546 2.7090688268626937
31 1.1364876253107214 1.1295160665516453 1.1552623859324918 2.656587040868058 2.609650458723098 2.707385411215412
32 1.13616796031759 1.123549114443645 1.1504142613004513 2.653475226090796 2.605302912605482 2.705706595064434
33 1.130553125204422 1.125672037515536 1.1508275771488847 2.650377465330019 2.6009804081899652 2.7040311007718976
34 1.1332697665908942 1.1228478190210636 1.1431204822725192 2.647291203310002 2.5966934221070193 2.7023596949205206
35 1.1348140474749788 1.1257424353617453 1.1518116138303787 2.644225127968208 2.5924296890331653 2.7006900777621508
36 1.1356931900879832 1.1204936434961077 1.1443816386063321 2.6411708068947473 2.588191253188984 2.699026082210375
37 1.1302545412360174 1.1196924367926997 1.1458824798031007 2.638128495617191 2.5839806698501997 2.6973689859030547
38 1.129820527654216 1.119486353805521 1.147624283500687 2.6350969164976776 2.5797997277098186 2.6957144448714594
39 1.129066849079283 1.1172773179417153 1.1409288222836398 2.6320829687806633 2.5756504709884216 2.6940606704225813
40 1.1328348586625892 1.1223482626169294 1.1501122277098188 2.6290838416628506 2.5715219120003927 2.692413284163014
41 1.126770295021914 1.1145283523173284 1.147292353184078 2.626093658010074 2.5674214610453325 2.6907694752894615
42 1.1260577563861451 1.1109804797376857 1.1421005439670961 2.6231198281219337 2.5633422188787858 2.6891289882743505
43 1.1223043118744684 1.1148558109014195 1.1479366659580035 2.620161074360568 2.5592913402727806 2.687494378393406
44 1.1212313515977628 1.1112477615784653 1.1493821854353372 2.6172094753712303 2.5552655033688754 2.685862068260614
45 1.123160584769739 1.1099546642980964 1.139195323232158 2.6142701417053704 2.551265219222215 2.684233079986263
46 1.1225563898246878 1.110399026746582 1.1485834062438673 2.6113479283868646 2.54729687602211 2.6826107354287956
47 1.1280306847730097 1.1049081225060509 1.1411138242460914 2.6084402801399884 2.5433405426179108 2.6809899240367634
48 1.1168295058710016 1.1112702480048406 1.1427425569928698 2.6055397866651404 2.5394115506639627 2.6793726900307453
49 1.1228415585955387 1.105953358041146 1.1430150771488847 2.602656669065219 2.53550811146726 2.6777590334107413
50 1.1178467611369136 1.1019422139726565 1.140184981520246 2.599790416285079 2.531635080051678 2.6761479320664616
51 1.119056173137306 1.099380805586446 1.139235313297246 2.5969267187806633 2.527775336069863 2.6745414302184862
52 1.1226996130290443 1.1059312549061293 1.1439017578252764 2.5940770752927325 2.523945488814025 2.6729410610322497
53 1.1180008442630993 1.1001010100493884 1.1390808468797018 2.591246596372735 2.5201360837639823 2.6713424805390202
54 1.1137245903381958 1.1027743395123308 1.139607233678943 2.588420972476614 2.5163519759436124 2.6697479884869497
55 1.1166815554065546 1.103588194830575 1.1421962390429776 2.585611957872702 2.512587288218748 2.6681568182933213
56 1.115445313011055 1.0964317618728332 1.1364228490711061 2.582815208592268 2.5088517306371427 2.6665684589029897
57 1.1110769413962844 1.0946604447406294 1.1402281656799895 2.580032513328318 2.5051366152613332 2.6649849545365343
58 1.1132482869431544 1.0943701654183293 1.1378636412883496 2.5772577394191143 2.5014363204847254 2.663404260973376
59 1.1093541745028455 1.098385397927978 1.134634794882907 2.574488842644077 2.4977636226859423 2.6618302111271013
60 1.1117013230195592 1.0969558489239224 1.1351114815693073 2.571738343854255 2.4941139223686792 2.6602582055014063
61 1.1118281924592792 1.0930320952852097 1.1364606671518283 2.5690008769706285 2.490480575816053 2.658689010679008
62 1.1094345379243802 1.0910223709279125 1.135778153005822 2.5662718424968927 2.4868643496107805 2.6571213490220447
63 1.1068051592038988 1.0934543545986786 1.1351703806747564 2.563553795708772 2.4832764869660497 2.65555982002682
64 1.1084028453506247 1.0936399953800615 1.135790673856872 2.560852613740433 2.479709833109832 2.654002635000327
65 1.10479786235854 1.091751135564532 1.1365159888712633 2.5581593531268396 2.4761569777425265 2.652446216556551
66 1.1053388142294107 1.089590138884346 1.1333317320272127 2.555474524923137 2.472628141967031 2.650895930774514
67 1.105796080820305 1.08858553223327 1.1365004016893439 2.552801962042912 2.4691238368384902 2.6493502444887813
68 1.1061397654052463 1.0881285211699483 1.1323289140691437 2.550142431068882 2.465633841254007 2.6478058358409107
69 1.1033009818391444 1.0860090477202853 1.1317110483989665 2.547491332504743 2.4621617325995944 2.646264237996337
70 1.1024318048014652 1.0910249262036371 1.1325201764571204 2.5448563321776674 2.4587144101197094 2.644728772813502
71 1.1025598241152614 1.0850621903005822 1.1350407004317393 2.5422302753156276 2.4552862522077583 2.643193563158239
72 1.1026901431772094 1.0877810036714202 1.135614232068097 2.539615461666776 2.4518772588637403 2.6416639751095703
73 1.1014315421191208 1.0821273283672401 1.132028541407732 2.53700754726238 2.4484835971740693 2.64014051972264
74 1.1015918856708313 1.0792596701854518 1.133168449908419 2.5344090873781644 2.445112421910774 2.6386185975011447
75 1.1001260517514881 1.0826926831212795 1.1291409520752926 2.531823659400144 2.4417576004121146 2.637098719500229
76 1.1029091303067966 1.081852891754432 1.131221074278799 2.529251263328318 2.438415555292078 2.6355829299404725
77 1.0947901249836463 1.0795965832897232 1.1269544026378622 2.526687299666383 2.4350990629292864 2.634068929073723
78 1.0975265697569832 1.0757071981095048 1.1263820208755806 2.524134068162491 2.4317999464414206 2.632560549813567
79 1.0940005447847845 1.0783074466867273 1.1256250204422058 2.5215925909269314 2.42851590608033 2.6310534481912735
80 1.0950410530597894 1.0761990886864656 1.1269293609357625 2.5190577574082553 2.4252448976254333 2.629552479230719
81 1.0977887410463139 1.079905516124812 1.1235562692156735 2.5165331449924775 2.421998930872637 2.6280543210734613
82 1.0959843330934782 1.0740481853453916 1.1279058595538693 2.5140233531759013 2.4187688068293323 2.626557696081638
83 1.0913682274972198 1.0762972112742852 1.123945182180938 2.5115189274383463 2.4155537589128016 2.625064648475829
84 1.0943955904117877 1.0739399694184601 1.1279757463449336 2.509024978331262 2.412355575816053 2.623576711421469
85 1.093105431698502 1.0741445192402042 1.1248621428746648 2.5065453387682344 2.409179112562962 2.6220900520049715
86 1.0945628332079544 1.0673341983793418 1.1276339782167855 2.5040761758356775 2.4060167033263555 2.620607992084778
87 1.0927972654461307 1.0692403063060116 1.1206850336478706 2.501611356871852 2.4028680925786614 2.6191295095505986
88 1.0884538077696735 1.0689780072528947 1.1209739075685223 2.499159314286649 2.3997366021783213 2.6176553709851507
89 1.0894056479770393 1.0659087378164454 1.1236037973441486 2.4967139154183293 2.396627087149212 2.6161832766402826
90 1.0892921937348727 1.0696004085374828 1.121771920177275 2.494278482125335 2.393523193726696 2.614714504153856
91 1.0916891701282134 1.064690829524269 1.1200030305570092 2.491853269935239 2.3904366761791063 2.6132477758880093
92 1.0890302779731145 1.0680690956777 1.1249172090665271 2.4894393009583307 2.3873731561130374 2.6117830918427423
93 1.085549481381239 1.0641192143447047 1.123998842971152 2.4870368307221824 2.3843185795120037 2.6103242849316413
94 1.085759269518218 1.0625370514980048 1.1191180108098384 2.484636660234186 2.3812790790377445 2.6088695664616997
95 1.090455738536011 1.0623747276076079 1.123340092889383 2.482251565872964 2.3782538881075426 2.607418425377772
96 1.0885183284817166 1.0589901371467587 1.1225514070370248 2.4798741373389155 2.375251950186433 2.605968561931707
97 1.0791943828906914 1.061393246201838 1.1200730451118597 2.4775015638287434 2.372257678092497 2.6045209982337933
98 1.0848435864623536 1.059204588661935 1.1176073318015307 2.4751427888074833 2.3692779710701903 2.6030775229770393
99 1.0845070566494408 1.0574065050165173 1.1181372959867861 2.472794490416694 2.3663148733400927 2.6016381361614442


==> hyperparameters_synthetic_gamma_acc_cnn.dat <==
GR pgamma_2.0 pgamma_4.0 pgamma_8.0 ggamma_2.0 ggamma_4.0 ggamma_8.0
0 0.6818865702884804 0.6829005036959508 0.6810361745273762 0.08908914369251918 0.08905641439652633 0.08977645890836888
1 0.6834238241643227 0.687446850264931 0.6807745142931902 0.08986373703101647 0.0901910299909449 0.09128200652403967
2 0.6817884477006607 0.6845031726303396 0.6821809380519396 0.0906274206041828 0.0913801944120182 0.09292938108901277
3 0.6846340027474325 0.6871197749721986 0.6817230326421142 0.09140201394268009 0.09253662953709865 0.09452220682733115
4 0.6825080133446719 0.6883626610845817 0.6825734284032184 0.09218751704650834 0.09382398184615048 0.09632231810693752
5 0.6826715509910382 0.6899326224896971 0.6857133512134493 0.09287483226235804 0.09526407086983558 0.09783877548793926
6 0.6861058415647282 0.6900961601360633 0.6854516909792634 0.09367124513151723 0.09634413763759941 0.09958433794089089
7 0.6860077189769085 0.6877412180283902 0.6853208608621705 0.09445674823534546 0.09744602393602514 0.10103533672990694
8 0.6854189834499902 0.688820566494407 0.6851573232158042 0.09548226617645454 0.0987879250717317 0.10250815504958488
9 0.6852881533328973 0.69238568718519 0.6894747170798717 0.09630049857627562 0.09968252582886943 0.10395915383860094
10 0.6882318309674887 0.6889513966115 0.6920913194217309 0.09692235520013964 0.10087169024994272 0.10519195732099802
11 0.6889513966115 0.6934323281219337 0.6883953686138549 0.09760967041598935 0.10177720077241138 0.10637021197674038
12 0.6881010008503957 0.6904232354287957 0.6902924053117028 0.09847154187713422 0.10304273355080132 0.1072429932032162
13 0.6908157257800746 0.6904886504873422 0.6878393406162099 0.09926795474629341 0.10401370266525567 0.10842124785895856
14 0.6850264930987113 0.6948060443514097 0.6906521881337084 0.09987890160482649 0.10513740849434329 0.10959950251470091
15 0.6891803493164126 0.6922875645973703 0.6933996205926605 0.10069713400464755 0.10597746042482627 0.11051592280250051
16 0.6908811408386211 0.6948387518806829 0.6922221495388239 0.10141717851649011 0.10665386587534502 0.11171599698890478
17 0.688264538496762 0.6924183947144633 0.6931706678877477 0.10214813279366361 0.10759210569380652 0.11282879305266144
18 0.6908811408386211 0.6978478445738209 0.6947406292928632 0.10276998941752763 0.1083885185629657 0.11382158169777767
19 0.6898017923726042 0.6951004121148688 0.6972918165761758 0.10358822181734871 0.10933766814675816 0.1146725433935916
20 0.6959181003466998 0.6973245241054491 0.697717014456728 0.10410098078790325 0.10998134430128408 0.1156544222733769
21 0.6935631582390266 0.6965395434028914 0.7010858899718715 0.10477738623842202 0.1108977645890837 0.11654902303051462
22 0.6909465558971676 0.6938248184732125 0.6968339111663505 0.10543197215827887 0.11180327511155234 0.11734543589967379
23 0.6894093020213253 0.6979786746909139 0.6980440897494603 0.10596655065949531 0.11258877821538059 0.11809820970750919
24 0.6910446784849873 0.698403872571466 0.6972264015176294 0.10645749009938796 0.11329791296189219 0.11908008858729449
25 0.6927781775364689 0.7017400405573363 0.7050107934846601 0.10687206118196398 0.1140070477084038 0.11968012568049662
26 0.6946097991757703 0.7016092104402434 0.7044874730162883 0.10743936897917326 0.11472709222024634 0.12056381667230338
27 0.6951658271734154 0.7015110878524237 0.702099823379342 0.10796303771505875 0.11566533203870785 0.1211856732961674
28 0.6954929024661477 0.6988617779812913 0.698829070452018 0.10850852598160614 0.1163417374892266 0.1216438834400672
29 0.6968012036370772 0.70278668149408 0.7050107934846601 0.10909765330947731 0.11691995505176683 0.12242938654389544
30 0.6978805521030942 0.7067770000654151 0.7044220579577418 0.10963223181069376 0.11762908979827844 0.12301851387176661
31 0.6957872702296068 0.7006279845620462 0.7048145483090207 0.11001407359727693 0.11821821712614962 0.1235858216689759
32 0.6986655328056519 0.70278668149408 0.7091319421730883 0.1106032009251481 0.11886189328067553 0.12418585876217803
33 0.6940537711781252 0.7052724537188461 0.7051089160724798 0.1110832305997098 0.11939647178189197 0.12463315914074688
34 0.6945770916464971 0.7050762085432066 0.7080525937070714 0.11177054581555951 0.1199965088750941 0.12494954233534436
35 0.6998102963302152 0.7043239353699221 0.7076601033557925 0.11222875595945932 0.12053108737631053 0.1255277598978846
36 0.7006279845620462 0.7056649440701249 0.7114868842807615 0.11271969539935196 0.12105475611219603 0.12604051886843914
37 0.6977824295152745 0.7035062471380912 0.707169490416694 0.11318881530858271 0.12145841742944109 0.12641145088969136
38 0.7016092104402434 0.7117812520442206 0.7135147510957023 0.11364702545248252 0.1219166275733409 0.126902390329584
39 0.6991234382154772 0.7074638581801531 0.7174069470792176 0.11402886723906569 0.12234210842124786 0.12722968328951245
40 0.7035716621966377 0.7073984431216066 0.7116177143978544 0.11443252855631075 0.1228985064531262 0.12762243484142657
41 0.7020671158500686 0.7113887616929417 0.7174069470792176 0.11484709963888677 0.12320397988239273 0.1281351938119811
42 0.7031464643160855 0.7081507162948911 0.7156080329691895 0.11550168555874363 0.12355309237298305 0.12856067465988807
43 0.6993196833911166 0.7146595146202656 0.7151828350886374 0.11597080546797438 0.12389129509824244 0.12896433597713314
44 0.7039314450186432 0.7087394518218094 0.7150520049715444 0.11637446678521945 0.12418585876217803 0.129411636355702
45 0.704160397723556 0.7097206777000066 0.7182573428403218 0.11678903786779546 0.12449133219144456 0.12977165861162326
46 0.6999411264473082 0.7110289788709361 0.7211683129456401 0.11723633824636433 0.12498227163133721 0.13020804922486118
47 0.7041931052528292 0.7165565513181135 0.7232288872898541 0.11768363862493318 0.1252550157646109 0.13066625936876097
48 0.7063845097141362 0.7136455812127952 0.7207104075358147 0.11810911947284014 0.12561503802053217 0.13114628904332268
49 0.7095244325243671 0.7184535880159613 0.719238568718519 0.11845823196343047 0.12593142121512965 0.13148449176858207
50 0.7072676130045137 0.7141034866226206 0.7248969712827893 0.118763705392697 0.1262368946443962 0.13202998003512945
51 0.7039314450186432 0.7121410348662262 0.722116831294564 0.11918918624060397 0.12659691690031746 0.13239000229105072
52 0.7035062471380912 0.7186171256623275 0.7220514162360175 0.11952738896586335 0.12693511962557685 0.13311004680289326
53 0.7056322365408517 0.7187806633086936 0.7248969712827893 0.12001832840575599 0.12729514188149813 0.13355734718146212
54 0.7034408320795447 0.7255184143389808 0.7299339307908681 0.12036744089634632 0.1276551641374194 0.13401555732536194
55 0.7093608948780009 0.7194675214234316 0.7271210832733696 0.1207274631522676 0.1279060887400312 0.13443012840793794
56 0.7063190946555897 0.7211683129456401 0.7279714790344738 0.12103293658153413 0.12821156216929774 0.13495379714382344
57 0.7103748282854713 0.7190096160136064 0.7279060639759273 0.12133841001080067 0.12844066724124764 0.13547746587970894
58 0.7100150454634657 0.7199908418918035 0.7284620919735724 0.1216220639094053 0.1289097871504784 0.1360665932075801
59 0.7135474586249755 0.7246353110486033 0.7288218747955779 0.1219166275733409 0.12928071917173062 0.13678663771942265
60 0.7081507162948911 0.7207104075358147 0.7302282985543272 0.1223311986559169 0.12961892189699 0.1374848627006033
61 0.7086740367632629 0.7232615948191273 0.7304572512592399 0.1226257623198525 0.12988075626493273 0.1380521704978126
62 0.7117485445149473 0.7228691044678485 0.730751619022699 0.1228985064531262 0.13028441758217782 0.13879403454031702
63 0.7077909334728855 0.7335644665401976 0.7337934192451102 0.12328034823970936 0.13068807889942288 0.13933952280686443
64 0.7132203833322431 0.7232943023484006 0.7340223719500228 0.12352036307699021 0.1310153718593513 0.13996137943072845
65 0.7139726565055275 0.7288218747955779 0.7345783999476679 0.12376037791427107 0.13132084528861784 0.1404523188706211
66 0.7120102047491332 0.7252240465755216 0.7352325505331327 0.12405494157820665 0.13150631129924395 0.14094325831051374
67 0.7160332308497416 0.731013279256885 0.7411526133315889 0.12434950524214224 0.13214998745376988 0.1416196637610325
68 0.715542617910643 0.7291162425590371 0.746091450251848 0.12462224937541594 0.13248819017902924 0.142350618038206
69 0.7150847125008177 0.7257146595146202 0.7395826519264734 0.12485135444736584 0.1328918514962743 0.14320157973401992
70 0.716916334140119 0.7324524105449074 0.7439981683783607 0.12499318139666815 0.13325187375219558 0.14380161682722203
71 0.7174396546084909 0.7268921305684568 0.73964806698502 0.12522228646861805 0.1336664448347716 0.14447802227774081
72 0.7142670242689867 0.7313076470203441 0.7407274154510368 0.1255059403672227 0.1341682940399952 0.1454380816268642
73 0.721299143062733 0.7264015176293582 0.7486753450644338 0.1257568649698345 0.13457195535724026 0.14615812613870677
74 0.7185190030745078 0.7331392686596454 0.7505396742330085 0.12606233839910103 0.13488833855183774 0.14686726088521837
75 0.7134493360371558 0.7389939163995551 0.7516190226990254 0.12633508253237472 0.13546655611437797 0.1476091249277228
76 0.7207758225943612 0.7384705959311834 0.7521423431673971 0.12655327783899367 0.1358156686049683 0.14830734990890346
77 0.7224111990580232 0.7326159481912736 0.7513900699941126 0.1267387438496198 0.1363175178101919 0.1487546502874723
78 0.7259763197488062 0.7427552822659776 0.7581932360829463 0.12684784150292927 0.13689573537273214 0.1495510631566315
79 0.7234578399947668 0.7374239549944397 0.7597304899587886 0.12707694657487917 0.13739758457795573 0.15019473931115743
80 0.7199581343625302 0.7327140707790933 0.7528292012821352 0.12732787117749098 0.13788852401784837 0.15081659593502145
81 0.7185844181330542 0.7424282069732452 0.758553018904952 0.12751333718811708 0.1382812755697625 0.15162391856951157
82 0.7199908418918035 0.7351017204160398 0.7542356250408844 0.12773153249473604 0.1387613052443242 0.15232214355069223
83 0.719238568718519 0.7422973768561523 0.76267416759338 0.12801518639334067 0.13927406421487873 0.15319492477716803
84 0.7239811604631387 0.7449793942565579 0.7662719958134363 0.1282442914652906 0.13968863529745476 0.15396951811566534
85 0.7221822463531105 0.7446523189638254 0.7584548963171323 0.12850612583323331 0.14007047708403791 0.1547877505154864
86 0.7255838293975273 0.7469418460129522 0.7662065807548898 0.12868068207852848 0.14072506300389478 0.15551870479265992
87 0.7304899587885131 0.7494276182377183 0.7634264407666644 0.12881159926249985 0.14115054385180176 0.1562932981311572
88 0.726630470334271 0.7485118074180677 0.7623470923006476 0.128997065273126 0.14170694188368008 0.15696970358167595
89 0.7268594230391836 0.7450775168443776 0.7709818800287827 0.12919344104908304 0.1423287985075441 0.1577115676241804
90 0.729377902793223 0.7556093412703604 0.7697717014456728 0.12944436565169484 0.14292883560074623 0.15850798049333958
91 0.7217570484725584 0.7450775168443776 0.7637862235886701 0.1296625609583138 0.1433761359793151 0.15918438594385834
92 0.7221822463531105 0.7563289069143717 0.771570615555701 0.12997894415291128 0.14412890978715048 0.1601553550583127
93 0.7260744423366259 0.7468764309544057 0.7690521358016615 0.13018622969419927 0.1447071273496907 0.16068993355952912
94 0.7305880813763328 0.7436383855563551 0.7741872178975601 0.13029532734750876 0.1453180742082238 0.16147543666335737
95 0.7276116962124681 0.7520115130503042 0.7734349447242755 0.13067716913409191 0.14583083317877832 0.16255550343112118
96 0.7285602145613921 0.7565578596192843 0.772944331785177 0.13090627420604184 0.14651814839462804 0.16346101395358986
97 0.7288545823248512 0.7623143847713744 0.7815137044547655 0.13113537927799174 0.14684544135455646 0.16423560729208714
98 0.7324851180741807 0.7617910643030026 0.7675802969843658 0.1313099355232869 0.1475218468050752 0.16494474203859874
99 0.7302610060836005 0.7608098384248054 0.7741218028390136 0.13148449176858207 0.1481546131942702 0.1658284330304055


==> hyperparameters_synthetic_gamma_acc_mclr.dat <==
GR pgamma_4.0 pgamma_8.0 pgamma_2.0 ggamma_4.0 ggamma_8.0 ggamma_2.0
0 0.8050631255314974 0.8040491921240269 0.798848694969582 0.03720229977853176 0.036918645879927124 0.0370277435332366
1 0.7924380192320272 0.8053902008242297 0.8036567017727481 0.037180480247869865 0.0367986384612867 0.03692955564525807
2 0.80296984365801 0.8038529469483875 0.7997645057892326 0.037071382594560394 0.036809548226617646 0.03687500681860333
3 0.8034604565971086 0.8058153987047818 0.8017923726041735 0.037115021655884185 0.036765909165293854 0.03678772869595575
4 0.8060443514096945 0.7994047229672271 0.8020213253090861 0.037060472829229446 0.03673317986930101 0.03675499939996291
5 0.8033950415385622 0.805553738470596 0.8012690521358017 0.0370495630638985 0.03664590174665343 0.0367986384612867
6 0.8005167789625172 0.8051612481193171 0.7981945443841172 0.03697319470658186 0.03670045057330817 0.0367986384612867
7 0.8039837770654805 0.8036239942434749 0.8003205337868777 0.03692955564525807 0.03675499939996291 0.0367768189306248
8 0.8079086805782691 0.8050304180022241 0.8040164845947537 0.036918645879927124 0.036711360338639115 0.036765909165293854
9 0.8057826911755086 0.8064368417609734 0.8032642114214692 0.03694046541058902 0.03674408963463196 0.03683136775727954
10 0.8058481062340551 0.8068620396415255 0.7997317982599594 0.036918645879927124 0.0367986384612867 0.0367986384612867
11 0.8022175704847255 0.8086936612808269 0.8007784391967031 0.03692955564525807 0.03699501423724376 0.036809548226617646
12 0.7996990907306862 0.8094459344541113 0.8067312095244326 0.03703865329856755 0.03709320212522229 0.036820457991948594
13 0.8036567017727481 0.8095767645712043 0.8063060116438804 0.037060472829229446 0.03720229977853176 0.036809548226617646
14 0.802544645777458 0.8051939556485903 0.8053902008242297 0.03716957048253892 0.037387765789157874 0.03685318728794144
15 0.8071564074049846 0.8054229083535029 0.8019886177798129 0.0372568486051865 0.037540502503791144 0.036809548226617646
16 0.8083665859880944 0.8064041342317001 0.8057172761169621 0.03730048766651029 0.037856885698388625 0.0367768189306248
17 0.8060443514096945 0.8082684634002747 0.8031006737751031 0.03739867555448882 0.03812962983166232 0.03674408963463196
18 0.8044743900045791 0.8080395106953621 0.8008111467259763 0.03751868297312925 0.038315095842288434 0.036809548226617646
19 0.8045725125923988 0.8077778504611761 0.8022502780139988 0.03766050992243157 0.038533291148907384 0.036809548226617646
20 0.8045070975338523 0.8085955386930072 0.8029371361287369 0.037736878279748205 0.03881694504751203 0.036820457991948594
21 0.8035912867142017 0.8064041342317001 0.8006476090796101 0.03794416382103621 0.03916605753810236 0.036907736114596176
22 0.8060116438804212 0.8060116438804212 0.8018904951919932 0.038315095842288434 0.03951517002869268 0.036907736114596176
23 0.8042127297703932 0.8058808137633283 0.7999607509648721 0.03858783997556212 0.03996247040726154 0.03697319470658186
24 0.8086282462222804 0.806796624582979 0.8035585791849283 0.0386969376288716 0.040529778204470825 0.03699501423724376
25 0.8091515666906521 0.8077451429319029 0.8040164845947537 0.038980591527476245 0.04107526647101821 0.03703865329856755
26 0.8084974161051874 0.809544057041931 0.8003859488454242 0.03910059894611667 0.04160984497223465 0.037071382594560394
27 0.8048995878851312 0.8098057172761169 0.8005821940210637 0.03936243331405941 0.04211169417745824 0.03714775095187702
28 0.8035912867142017 0.8101655000981226 0.8064041342317001 0.039656996977995004 0.042755370331984156 0.0372568486051865
29 0.8046706351802185 0.8090861516321057 0.8047360502387649 0.03994065087659964 0.043431775782502915 0.037289577901179344
30 0.8053574932949565 0.8088244913979198 0.8064368417609734 0.04031158289785187 0.04408636170235978 0.037387765789157874
31 0.8047360502387649 0.8092169817491986 0.8040491921240269 0.040747973511089775 0.04489368433684991 0.03740958531981977
32 0.8092496892784719 0.8092169817491986 0.8058808137633283 0.04127164224697527 0.045559180022037724 0.0375077732077983
33 0.8094459344541113 0.8065349643487931 0.8010400994308889 0.041718942625544125 0.04630104406454217 0.037638690391769675
34 0.8073853601098973 0.8096421796297507 0.8051285405900438 0.042035325820141606 0.0471083666990323 0.03782415640239578
35 0.8058808137633283 0.8071891149342578 0.8028390135409171 0.042602633617350893 0.047926599098853384 0.03803144194368379
36 0.8072545299928043 0.8094132269248381 0.8049977104729509 0.04308266329191259 0.04878847055999826 0.03819508842364801
37 0.8084320010466409 0.8070582848171649 0.8041473147118466 0.04350814413981955 0.049410327183862277 0.03836964466894317
38 0.8055864459998692 0.8076470203440832 0.8031333813043763 0.04403181287570505 0.05017401075702862 0.03850056185291455
39 0.8053247857656832 0.8080722182246353 0.8019232027212664 0.04446820348894295 0.0509922431568497 0.03866420833287876
40 0.8065676718780663 0.8063387191731537 0.8004186563746974 0.04499187222482844 0.05182138532200172 0.03874057669019539
41 0.8088244913979198 0.808170340812455 0.8046706351802185 0.0456682776753472 0.05269416654847754 0.03895877199681435
42 0.8094132269248381 0.8096421796297507 0.8049650029436777 0.046279224533880274 0.05357785754028431 0.03904605011946193
43 0.8086609537515536 0.8090534441028324 0.800484071433244 0.04669379561645629 0.05465792430804813 0.03920969659942614
44 0.8040818996533002 0.8098384248053903 0.8034931641263819 0.04723928388300368 0.05580344966779765 0.03930788448740467
45 0.8046706351802185 0.8101982076273958 0.8063387191731537 0.0478611405068677 0.05690533596622337 0.03951517002869268
46 0.8066330869366128 0.8101327925688494 0.8058808137633283 0.048493906896062665 0.057843575784684874 0.03974427510064259
47 0.8041146071825734 0.8075488977562635 0.8064695492902466 0.04922486117323616 0.058683627715167844 0.039973380172592485
48 0.8080395106953621 0.8091842742199254 0.80418002224112 0.04982489826643829 0.0596109577682984 0.040224304775204285
49 0.8092496892784719 0.8077778504611761 0.8054883234120495 0.050457664655633255 0.060680114770731285 0.04056250750046367
50 0.8085955386930072 0.8096094721004775 0.8043108523582129 0.05114497987148296 0.06168381318117847 0.040889800460392096
51 0.8052266631778635 0.8096094721004775 0.8024138156603651 0.051799565791339826 0.06281842877559704 0.04122800318565148
52 0.8056845685876889 0.8089226139857395 0.8028717210701903 0.052421422415203846 0.06419305920729645 0.04143528872693948
53 0.8066985019951592 0.8095767645712043 0.8043435598874861 0.05305418880439882 0.06556768963899587 0.04176258168686792
54 0.8055210309413227 0.8077124354026297 0.802282985543272 0.05377423331624137 0.06669139546808348 0.0420789648814654
55 0.8067639170537058 0.8082030483417283 0.8046706351802185 0.05443972900142918 0.06791328918514963 0.04231897971874625
56 0.8047360502387649 0.8072218224635311 0.8001897036697848 0.05518159304393362 0.06930973914751094 0.042646272678674685
57 0.8087263688101001 0.8084647085759141 0.8042781448289397 0.05606528403574039 0.0706952793445413 0.04294083634261027
58 0.8096094721004775 0.8088899064564663 0.8048014652973114 0.056818057843575784 0.07194990235760029 0.04324630977187681
59 0.8084320010466409 0.8100019624517564 0.8010400994308889 0.05777811719269919 0.0733463523199616 0.04357360273180524
60 0.8058808137633283 0.8101982076273958 0.8005821940210637 0.058563620296527424 0.07475371204765385 0.043835437099747986
61 0.8048995878851312 0.8108196506835874 0.8058481062340551 0.059229115981715236 0.07635744755130316 0.04418454959033831
62 0.8051285405900438 0.8105906979786747 0.8057826911755086 0.06005825814686726 0.07763389009502406 0.04453366208092864
63 0.8063387191731537 0.8102309151566691 0.8064368417609734 0.06090921984268118 0.07917216700668768 0.04485004527552612
64 0.8058808137633283 0.8098711323346635 0.8044416824753058 0.06173836200783321 0.08065589509169657 0.04519915776611645
65 0.8095113495126578 0.8096094721004775 0.80529207823641 0.0627202408876185 0.08218326223802926 0.04558099955269962
66 0.809544057041931 0.80761431281481 0.8021848629554523 0.06365848070608002 0.0837215391496929 0.04603920969659943
67 0.8080722182246353 0.809674887159024 0.80529207823641 0.06461854005520341 0.08580530432790391 0.04649741984049923
68 0.8073853601098973 0.8084647085759141 0.8028717210701903 0.06573133611896008 0.08737631053556039 0.04677016397377293
69 0.8076470203440832 0.8102963302152155 0.8052593707071368 0.06669139546808348 0.08910005345785012 0.047097456933701355
70 0.8090861516321057 0.8087917838686466 0.8053574932949565 0.06769509387853068 0.09085652567613271 0.04759930613892495
71 0.8066985019951592 0.8085301236344606 0.80418002224112 0.06860060440099934 0.09280937367037236 0.04801387722150097
72 0.8057499836462354 0.8086609537515536 0.8020213253090861 0.06969158093409411 0.09441310917402167 0.04818843346679613
73 0.8070582848171649 0.8072545299928043 0.8007130241381566 0.07059709145656277 0.0961804911576352 0.04872301196801257
74 0.8100673775103029 0.8088244913979198 0.8058808137633283 0.0716553386936647 0.09832971492783191 0.0490284853972791
75 0.8099038398639367 0.8100019624517564 0.8054229083535029 0.0728226835840761 0.10040257034071197 0.04938850765320038
76 0.8085628311637338 0.8104271603323085 0.8005821940210637 0.07387002105584708 0.10243178669226825 0.04965034202114312
77 0.804866880355858 0.8108196506835874 0.8050304180022241 0.07476462181298481 0.10455919093180306 0.05010855216504293
78 0.804605220121672 0.8110158958592268 0.8064368417609734 0.07591014717273431 0.10650112916071175 0.05044675489030231
79 0.806796624582979 0.8103944528030352 0.8059462288218748 0.0771865897164552 0.10861762363491562 0.05101406268751159
80 0.8040164845947537 0.8081376332831818 0.8065349643487931 0.07843030296418324 0.11065774975180284 0.05140681423942571
81 0.8090207365735592 0.8096094721004775 0.8054883234120495 0.07959764785459465 0.1127306051646829 0.051908663444649304
82 0.8097075946882972 0.8083338784588212 0.8057172761169621 0.080775902510337 0.1151743925988152 0.05234505405788722
83 0.8087917838686466 0.8107215280957677 0.8051612481193171 0.08205234505405788 0.11746544331831422 0.052726895844470385
84 0.8073853601098973 0.8108850657421338 0.8033623340092889 0.0832196899444693 0.11966921591516566 0.05328329387634872
85 0.8073199450513509 0.8096094721004775 0.8041473147118466 0.08431066647756406 0.12204754475731228 0.05366513566293189
86 0.806927454700072 0.8101327925688494 0.805553738470596 0.085576199255954 0.12436041500747319 0.054166984868155486
87 0.8060770589389677 0.8080068031660889 0.8028717210701903 0.08686355156500583 0.1265314583083318 0.0545815559507315
88 0.8081049257539086 0.8082030483417283 0.8051285405900438 0.08829273082335999 0.12912798245709733 0.0550834051559551
89 0.8052266631778635 0.8080722182246353 0.8010728069601623 0.08976554914303793 0.13133175505394878 0.05563980318783343
90 0.808988029044286 0.8090861516321057 0.8047033427094917 0.09127109675870872 0.13344824952815265 0.05622893051570461
91 0.8102963302152155 0.8097075946882972 0.8051612481193171 0.0927766443743795 0.13547746587970894 0.05663259183294967
92 0.8091842742199254 0.810361745273762 0.8018904951919932 0.09419491386740271 0.13783397519119364 0.05725444845681369
93 0.8066003794073395 0.8102636226859423 0.8007784391967031 0.09561318336042592 0.1404086798092973 0.057789026958030135
94 0.8051939556485903 0.8108523582128606 0.8063714267024269 0.0969332649654706 0.14281973794743674 0.05826905663259183
95 0.8069601622293452 0.8108523582128606 0.8066985019951592 0.09829698563183906 0.14499078124829534 0.058727266776491635
96 0.8072872375220775 0.8103290377444888 0.8067312095244326 0.09969343559420037 0.14721637337580867 0.05929457457370092
97 0.8068293321122523 0.8108196506835874 0.8048341728265846 0.10143899804715201 0.14939832644199824 0.05978551401359357
98 0.8103944528030352 0.8105252829201283 0.8058481062340551 0.10317365073477269 0.15171119669215916 0.06030918274947906
99 0.8101000850395761 0.8078432655197226 0.8027081834238242 0.10467919835044348 0.15369677398239165 0.06077830265870981


==> hyperparameters_synthetic_gamma_loss_cnn.dat <==
GR pgamma_2.0 pgamma_4.0 pgamma_8.0 ggamma_2.0 ggamma_4.0 ggamma_8.0
0 1.810809685108262 1.812392039600641 1.817616556346896 2.310526816085563 2.309876498413685 2.309249689278472
1 1.8091478615408516 1.8105163394550925 1.81633316911428 2.3097461793517367 2.3086532879243804 2.3076521308955322
2 1.80999710742788 1.8138482912360174 1.8189831178043436 2.308967331310918 2.307431355072938 2.3060637715052006
3 1.8088304962958723 1.8111372714561391 1.813123998331916 2.3081900164355336 2.306212744079937 2.304473112366717
4 1.8100261098073527 1.8076296444691569 1.8100208714921175 2.307411934977432 2.3049943886145092 2.30288628614182
5 1.8057250697079217 1.8072909426718782 1.8060774422303265 2.3066353866847646 2.3037793550075225 2.3013027817753646
6 1.8057645487178648 1.8056208144583634 1.8051959998691698 2.30585909391967 2.3025684098416956 2.2997248990155033
7 1.8046265566739714 1.8024748867501799 1.803718283917708 2.305083567737293 2.3013569536207235 2.298148549421077
8 1.801661159195722 1.802842335399359 1.8033163390462486 2.304309063665206 2.3001472860927588 2.2965747551023745
9 1.8028484680610977 1.8006483756623275 1.8009460652842284 2.3035350706482633 2.298939662785373 2.295004793697259
10 1.802506955460522 1.7983850401893766 1.8005772112334009 2.302762866324328 2.297731528422843 2.2934381541505853
11 1.7986855406145745 1.7943273901027017 1.7959373415729052 2.301989895417675 2.296526460391182 2.291873303296919
12 1.7979953606413948 1.796428721094721 1.7939046197340878 2.3012169245110226 2.2953249697455353 2.2903148406325635
13 1.7973317555357493 1.7955715538529469 1.7953461785340485 2.300445231242232 2.2941250122653236 2.2887576556060707
14 1.7996878475174984 1.79354355927422 1.7889306477726172 2.299676093249166 2.2929268434781185 2.287203792438019
15 1.7958371747645059 1.7919769197275464 1.7862303601507816 2.2989059331458104 2.2917309744390657 2.285653762183555
16 1.792895541350494 1.7914404395891934 1.7818195709589848 2.2981360285700267 2.290535105400013 2.2841032208739454
17 1.7955769199319684 1.7887709430398377 1.7844532936481978 2.297368168214823 2.2893425582194022 2.2825590677536467
18 1.7918817357068098 1.7843301293582783 1.780381334017466 2.2966005633871918 2.288151799731798 2.281016958853928
19 1.7912160863805848 1.7842583261104206 1.7782356689916268 2.295833214087133 2.2869605301890497 2.279476894174789
20 1.7895925919490416 1.7839295898884673 1.7776137148802904 2.2950671424249363 2.2857736046150325 2.2779414289919537
21 1.7888384023189638 1.7819115608850657 1.7771062371214104 2.2943015818178845 2.2845861679858706 2.276410052250278
22 1.7874378556943809 1.779969551334467 1.7721736606266763 2.293536276738405 2.2834000089945707 2.2748771423431675
23 1.7881778635441878 1.7786050340975992 1.7711136044923792 2.2927730158795057 2.2822189605547196 2.2733498540426504
24 1.7867079411836855 1.776196303435926 1.7733515149718715 2.2920084773827436 2.281037401059724 2.2718327868450316
25 1.7861374758781972 1.7735178634215347 1.76668901681167 2.291245983106561 2.279855841564728 2.270315208592268
26 1.7855417133430365 1.7746053887698698 1.765672528128475 2.2904855330509584 2.2786783705108915 2.2687960971740693
27 1.781869398835612 1.7723379648557598 1.7607734257457317 2.2897232943023482 2.2775011549846274 2.267278774448878
28 1.7837857278651796 1.7727807941388107 1.7617489022535489 2.2889623331916007 2.2763275168443777 2.2657709062438673
29 1.7809634258275004 1.7677613382694446 1.7595217239320993 2.288202394191143 2.2751572005625693 2.2642622714561393
30 1.7836764898279585 1.764394251447308 1.7559200627984561 2.28744296624583 2.273983817949892 2.262755680888991
31 1.7825976524170863 1.7666625697079217 1.7581591231520246 2.286684815938379 2.2728155458886636 2.261252923235429
32 1.7782338802986197 1.7635318458902989 1.7536659263181134 2.285927176686073 2.271649062520442 2.259752976385164
33 1.776877412180284 1.759689733310983 1.7485905099103813 2.2851697929613395 2.270482068097076 2.258254307172761
34 1.7793872039968601 1.7612245596748872 1.7483128792029174 2.2844141979296135 2.2693189065872965 2.2567556379603584
35 1.773873430038595 1.758959435508929 1.750023508536665 2.28365783631517 2.2681554895499443 2.2552648901027017
36 1.7747764644796231 1.7572526390887682 1.743315526468568 2.2829017302282986 2.266993605678027 2.253772098024465
37 1.7737924277981292 1.757461021824099 1.742789139669327 2.282148945999869 2.2658337660266894 2.252283394387388
38 1.7704231689916268 1.7542030452753974 1.7410980581948714 2.2813936064957154 2.264677503761366 2.2507975015536075
39 1.7718990962500818 1.7546923805766337 1.7386267232779486 2.2806395446294236 2.263521241496042 2.249314930578269
40 1.768176442810885 1.7513740995208347 1.7373969968355465 2.279885993818277 2.262366256868581 2.2478344038235103
41 1.7713911074360569 1.745408041759338 1.7335849087459934 2.2791344872277097 2.261211527768692 2.246357709982338
42 1.7689803325538038 1.7492050537221169 1.732687623675345 2.2783827251095703 2.260058842889383 2.2448792274481586
43 1.7667931442974423 1.7456689354108066 1.7288337568276968 2.277631729574148 2.2589076911755086 2.243401767024269
44 1.7647047174478314 1.7431108488830378 1.7262194542339897 2.276880478511153 2.257760116847648 2.241929672679401
45 1.767018775143913 1.74347548672892 1.7247548979525087 2.2761305050860208 2.256609731716491 2.240454512003663
46 1.7648991739304638 1.7398895405409824 1.7244552918738143 2.2753818092987506 2.255463946081638 2.238983439769085
47 1.7643068610175312 1.7403563894158436 1.7199753824736705 2.274633624566625 2.254317138336495 2.2375151783378033
48 1.7617597621753778 1.7378256443383266 1.717815152376202 2.273886717472362 2.2531716082292146 2.2360466613789494
49 1.759038776820174 1.73347337096062 1.7190332523140577 2.2731400659056713 2.2520288889252305 2.2345827439163997
50 1.7591950319307255 1.7338969079119513 1.7141502481683784 2.272393925394126 2.250887447259109 2.2331216372571467
51 1.7581260323313928 1.7328495003924904 1.7144577756018184 2.271648295937725 2.249745750065415 2.2316610416530387
52 1.7603083655638778 1.7286496492117485 1.7121153543451952 2.2709052217570487 2.2486071192025903 2.2302019792143652
53 1.7574679210685549 1.7320656695640086 1.7112121921403807 2.2701613809936547 2.247471554670635 2.228744194413554
54 1.7571481283116372 1.7286608924249363 1.7051274418214823 2.2694177957578336 2.2463357346111077 2.22728717619546
55 1.7532358734136848 1.7263441516893439 1.703372478453915 2.268675232632302 2.245202469827304 2.2258311800876562
56 1.7537335133610257 1.7239199616095375 1.7009407503107214 2.2679336916170603 2.244066394240204 2.2243749284522796
57 1.754608567532871 1.7220127038087918 1.7007156305193956 2.267192406129391 2.2429321073461113 2.2229227652580623
58 1.7524241900798063 1.7234174666383202 1.6978435006050894 2.266452398279584 2.241800631255315 2.2214708575914175
59 1.7502196259485183 1.7209541808399293 1.697249143471577 2.2657111127919145 2.240669666219664 2.22001971650749
60 1.7486168292503435 1.7184056765961275 1.694735263213842 2.26497136046968 2.239539978821875 2.218567808840845
61 1.74891094148623 1.7168693170667888 1.6936971824507752 2.26423314131288 2.2384118245895204 2.2171217783083668
62 1.7482688006966705 1.7154373405507948 1.68955597484791 2.263494155573363 2.2372831593020215 2.2156724259174463
63 1.7472934519526395 1.7098202056894747 1.6871952833698567 2.2627579806371427 2.236155516124812 2.2142240956368155
64 1.7443228161591549 1.716517455599529 1.69054116140348 2.26202052806306 2.235032727971479 2.2127801093249166
65 1.7470093052920783 1.7119887404330476 1.6841585936988945 2.261284608654412 2.2339073845424218 2.2113333122097205
66 1.7435301696294236 1.7071002424445607 1.680837246312226 2.2605494558284818 2.232782807696082 2.209886515094525
67 1.7411169672352325 1.70752620690783 1.6795441490318572 2.2598135364198337 2.2316595084876036 2.208443039837771
68 1.742639528275659 1.7045427947357232 1.6743716321465951 2.259079405704193 2.2305367203342708 2.2069993090534443
69 1.7424464771946753 1.705498084565317 1.6736382680136717 2.2583455305161246 2.2294164874566627 2.2055543006312552
70 1.7386361777981292 1.7048283467979328 1.672783528283836 2.2576121663832014 2.228296254579054 2.204114147232943
71 1.7385975931346895 1.7020614942434749 1.6732119202590436 2.2568782911951333 2.2271765327565904 2.2026760380552104
72 1.7373762991021784 1.698799940308759 1.6711972131140838 2.2561462047000718 2.2260575775168445 2.2012402286256294
73 1.7366659324507752 1.6977304296542814 1.6647971417707856 2.255414373732583 2.224938622277098 2.199803397085759
74 1.7345243558660954 1.6942551269052135 1.6633260695362073 2.254683309347812 2.2238194115097794 2.198363499215019
75 1.7352348502812847 1.6965332829773665 1.6661971773402238 2.253952500490613 2.222703778128475 2.196929734006018
76 1.7340046127837379 1.6961146010499117 1.6607182828955975 2.2532206695231243 2.221589422385033 2.195495457741872
77 1.7345267833780336 1.6909147427143978 1.6561267079462942 2.2524911383037876 2.2204737890037287 2.1940629701707333
78 1.73008137020017 1.691978248470923 1.6537281983875187 2.2517621181395957 2.2193589222051417 2.1926312491823117
79 1.731613896815922 1.6890624233417282 1.6519047536305358 2.2510333535029763 2.2182455885719894 2.19120055030418
80 1.7320665639105122 1.6845725483662588 1.6522877894616341 2.2503050999215017 2.2171307217734024 2.189775473032642
81 1.728449826650095 1.6865864889285014 1.650234625417021 2.2495768463400276 2.21601841025054 2.188352184454111
82 1.7280601471021129 1.6868896723932099 1.6471891200448092 2.2488488482861255 2.2149055876725323 2.186928640348008
83 1.7293372739092039 1.6822302548734218 1.647437492845228 2.2481226389252305 2.213792765094525 2.1855081625727744
84 1.725007103666514 1.6784504910217832 1.6417019209540786 2.247397196147053 2.212681986737097 2.184089217962975
85 1.7237704779796559 1.6779662662719959 1.6410968316625236 2.2466702202034408 2.2115709528520964 2.1826705288807484
86 1.7239598239108394 1.678874922319618 1.6425231865719239 2.2459447774252634 2.210460174494669 2.181255417184536
87 1.7211861998757114 1.6764362949319684 1.6351942725027802 2.245220101229803 2.2093496516648132 2.1798431162916203
88 1.722304771824099 1.6737803413439525 1.6336552299339309 2.2444956805619154 2.2082383622522403 2.1784308153987046
89 1.7186555825619807 1.6733432614312815 1.6292507011676587 2.24377253753189 2.20712835047753 2.1770190255609343
90 1.7193702931821155 1.6691547812275136 1.630587876954275 2.2430491389742917 2.206020382923399 2.1756120907470398
91 1.7193607108981488 1.669281267375875 1.629189119022699 2.2423249738339766 2.204914204062275 2.174206433571008
92 1.7173449816428992 1.6660941997285275 1.625208510499117 2.241602341859096 2.203808280728724 2.1727987321743965
93 1.7173167458461438 1.666990973744031 1.6230122510139333 2.2408809875220776 2.2027036350330347 2.1713940971086543
94 1.713790082055014 1.6628776186465624 1.6243064981683784 2.2401591221299144 2.201597967227056 2.169992017318637
95 1.7127583894812586 1.6613921091041408 1.6181418954830902 2.2394393009583307 2.2004951102243737 2.1685873822528947
96 1.7147225021668737 1.6590539040524628 1.6176533267645712 2.238718457676457 2.1993922532216916 2.167186069045594
97 1.7118636596863348 1.6578552242101132 1.6176277740073264 2.237997869922156 2.1982906738568717 2.1657855224210114
98 1.7121150988176228 1.6565994339553216 1.6149369409056715 2.237277282167855 2.1971908831850593 2.1643890642375876
99 1.7102696786894094 1.6557662863053575 1.612857840812455 2.2365582275789886 2.1960900704029567 2.1629918394714465


==> hyperparameters_synthetic_gamma_loss_mclr.dat <==
GR pgamma_4.0 pgamma_8.0 pgamma_2.0 ggamma_4.0 ggamma_8.0 ggamma_2.0
0 1.1596270523974619 1.1575070678926538 1.1522156029224178 2.757464982501472 2.7533443448681885 2.761446102080199
1 1.1589665136226859 1.152947817181265 1.1514273003614182 2.7507676048276313 2.744728210652842 2.757184668754497
2 1.1569712265732321 1.14899403905279 1.1481556530875907 2.7441353866847646 2.736205855056584 2.7529528766272
3 1.1537023901027017 1.1485273179417153 1.1502856031677242 2.7375650062144308 2.7277857104893046 2.7487407601229803
4 1.154739193227906 1.1473793603224962 1.150472904878328 2.7310360212108327 2.7194667548407145 2.7445534297932883
5 1.1513544750032707 1.145050609790999 1.1444898545332636 2.7245826723686792 2.7112418333387844 2.7403913966932687
6 1.148954048987702 1.145452937953817 1.1441259832700987 2.71818196220645 2.7031045577942043 2.7362477615784653
7 1.14982156509616 1.1454931835464774 1.1443859825750637 2.7118369570550143 2.695070770916465 2.7321312123863413
8 1.1456323183096748 1.1371542967472361 1.142951834074704 2.7055422908353504 2.6871322958232486 2.7280422601720415
9 1.1428796475354877 1.1343640634198993 1.1439087848335188 2.699301540933473 2.6792694568914763 2.7239660843363644
10 1.1394442070877215 1.1332408919752077 1.1417081813796035 2.6931274837280044 2.6714960526100606 2.719922104974815
11 1.139121475763721 1.1290852470644992 1.1426703704536534 2.686987922744816 2.663810549813567 2.715900356512069
12 1.1401334927143978 1.1285183591450252 1.1373996032167855 2.680915309985609 2.656203749509387 2.7118913844279455
13 1.1358017893062733 1.124071412801727 1.1383299791080657 2.6748935472133186 2.6486774403905278 2.7079125645973705
14 1.1365305539428927 1.1254926571596782 1.13616221094721 2.6689277449793942 2.6412520646627855 2.7039577643586052
15 1.1353440116602342 1.125986336429646 1.1364094338735526 2.6629936281644535 2.633906158010074 2.7000236618532085
16 1.1296465133773794 1.1207553037302938 1.1325369135131158 2.6571164939981684 2.626622089029895 2.696105657584876
17 1.133744536820501 1.1187128718437234 1.1320126986982404 2.651301964087133 2.619426943644927 2.692211928435926
18 1.1292025342202525 1.1193361035929221 1.1361403633397658 2.645524996729247 2.6122982354287956 2.6883391525479166
19 1.1271397878916727 1.1130226560966834 1.1338109739893374 2.6397937688068294 2.6052459299568262 2.6844932070550143
20 1.1275215460849088 1.1112653929809642 1.1349469218126513 2.6341174793124877 2.5982702827565904 2.6806661706024726
21 1.1237781949123438 1.1152117608098384 1.131644483466344 2.628491784277491 2.591370016190227 2.676854976859423
22 1.1200173401010662 1.1080176375351607 1.1302338435026493 2.622901863102636 2.584545130257735 2.6730713800941976
23 1.121709699213384 1.1118131163325047 1.1295839091221298 2.617361769804409 2.577797669179695 2.6693046481487537
24 1.1210864674641852 1.1053330648590305 1.1287064274383463 2.6118648606659254 2.5711069352227383 2.665556569716099
25 1.116911019166612 1.1018164944070126 1.1269032971233728 2.6064124133250473 2.564485704765487 2.6618330219303985
26 1.1160763383512136 1.102413406816249 1.12543541898345 2.601001361450906 2.557939599414535 2.6581255723817625
27 1.1150868078269118 1.0960696793026754 1.1206875889235952 2.595638604287957 2.5514484324916595 2.654439587149212
28 1.1163929370134755 1.1020032850624715 1.1176004325570745 2.5903292523876496 2.5450234472100477 2.6507725109570224
29 1.1109725583829397 1.0941090162392884 1.1217831633904625 2.585046730882449 2.5386600440733957 2.647126643553346
30 1.1093390983760711 1.0990612683571008 1.1251521666693922 2.579808415647282 2.5323646112710145 2.6435027515209
31 1.1130671178942892 1.0974814691404462 1.120276061768169 2.574620950399032 2.5261371488029045 2.6398936800876562
32 1.1098122076764572 1.0886515861107477 1.1180809521570616 2.569471303231504 2.5199697353143193 2.6362996847811866
33 1.105829938223654 1.0894725962010205 1.1164837770654805 2.564352574900242 2.51384678362334 2.6327317532871066
34 1.103905815603127 1.0895323896529732 1.1257218653921632 2.5592811191698828 2.507797168345653 2.6291827308333877
35 1.104395023140577 1.0886078908958592 1.118316037523713 2.554251569961405 2.5018070909923464 2.625648528978871
36 1.1002673584990514 1.0844583786468895 1.116267984030549 2.549248084565317 2.4958632641296528 2.6221347693301498
37 1.1078023555553738 1.082668280238111 1.1126072960276705 2.544291616242559 2.4899815304670634 2.6186434961078042
38 1.1001858452034408 1.085182543787205 1.1094583019886177 2.5393773099692547 2.4841616344770068 2.615159377657487
39 1.0978537728135016 1.0822000259616014 1.110453326355727 2.5344974999182313 2.478384667119121 2.6116972345783998
40 1.0941964066690653 1.076797023205992 1.1126254384853143 2.5296549968927846 2.472659316330869 2.6082603887289855
41 1.0961873497497874 1.0788100694217309 1.1149977564679139 2.5248508230032054 2.466980216033231 2.6048358082030485
42 1.0962525092807613 1.079462175786616 1.1097055249149603 2.5200788455877543 2.4613662752665664 2.601428348024465
43 1.0970612540475568 1.0749088022093936 1.1106159696555897 2.515340853339439 2.455810083731275 2.598038519248381
44 1.0897787182328122 1.0704723324965657 1.1117695488814026 2.510639912589128 2.45029528766272 2.5946686216229478
45 1.0893220904608492 1.0674875149228102 1.1087931637175377 2.5059724459508077 2.4448167765094526 2.591319677258455
46 1.0909692211928437 1.071190812148394 1.104940830035324 2.5013392200071958 2.4394047025250214 2.587977887665991
47 1.0892068475256753 1.0620472051416237 1.105028220465101 2.4967425345064433 2.434031979786747 2.5846539850035977
48 1.0881248160201478 1.065246282584876 1.1050615668133055 2.492175490204095 2.4286942643258977 2.581348480326421
49 1.0823396717799438 1.062265106279028 1.1018945580803952 2.4876523966442075 2.423411742820697 2.5780600959965985
50 1.0801325523729313 1.0684568587688885 1.1008245363707725 2.4831474455419635 2.418180837885131 2.5747898541244196
51 1.0797702142752013 1.0608411149996728 1.1038062876136587 2.478674690913848 2.412978552037679 2.5715436318440505
52 1.0791218130601163 1.0619933527057304 1.1023279328432656 2.47423924331131 2.4078314601458755 2.5683020090599857
53 1.079445055439262 1.059548017719304 1.0967375006132662 2.4698329258520313 2.4027372624615686 2.5650746958199777
54 1.0812028296101261 1.057409762993066 1.0992168846487211 2.4654598269771704 2.397679094164977 2.56187140217178
55 1.0769921185075555 1.0566827231675606 1.0970250968960555 2.461120968797017 2.3926564442009552 2.5586775630437626
56 1.0767102715951462 1.052893760323314 1.1021798546150323 2.4568132849807025 2.3876772339242494 2.555505699286976
57 1.0740439691404462 1.0538010109692877 1.0933902171779943 2.452524510204749 2.382747340469026 2.5523443121606593
58 1.074217600125924 1.0509628662221169 1.0947607393128147 2.4482709982337933 2.3778516877085103 2.549204133822856
59 1.071683916481324 1.0495404719900896 1.0940103825963237 2.4440443166579446 2.372987975894551 2.546073410005233
60 1.0698777837173743 1.0477375333207954 1.0953028410577614 2.4398521313043764 2.368172047736639 2.542962617338261
61 1.074340381124485 1.0504619044163341 1.0943250648017924 2.4356849876529076 2.3633957263524565 2.5398600015536075
62 1.0691521492935174 1.0450742333150715 1.089748949270622 2.4315433967586837 2.35864930169425 2.5367793611401845
63 1.06888512298031 1.0461201715509911 1.0929444493278602 2.4274375797246024 2.35394529461307 2.533712263688101
64 1.0680269336282462 1.0434651761913718 1.088190614370053 2.4233506717308826 2.349280894305619 2.5306510433701837
65 1.0640841431853862 1.0439094108760711 1.0876062228118664 2.4192941715182834 2.3446417912278408 2.5276143536992217
66 1.064317120449565 1.0410942636104206 1.0875657216916335 2.4152599022044874 2.340047916530385 2.524592229099889
67 1.0602141142187806 1.0398298493000588 1.0894516429400798 2.41125680725453 2.335485982779486 2.521580836658599
68 1.0601893280442534 1.0393031430913522 1.0864890562651273 2.407272365817361 2.3309526681167005 2.518584009288938
69 1.0657740747857656 1.0377289015993982 1.0829247021570616 2.403327020098777 2.326455893896775 2.5155974030221757
70 1.0627989672597633 1.037356214634984 1.0868575270245961 2.3994056939720023 2.32199259378884 2.512628939213057
71 1.0549911945198536 1.0308936029183293 1.0843796761545759 2.3954996994995748 2.317562256737751 2.509678362334009
72 1.0616146608433636 1.0344144534571857 1.086567758757441 2.3916213020049715 2.3131699932949563 2.5067413284163016
73 1.0584064482893962 1.0325485911231767 1.084911812324197 2.387767179629751 2.3087951057270883 2.503809660577615
74 1.0568632533974947 1.0359249408198141 1.084207195043174 2.383942698452934 2.3044672352325506 2.5008997125825867
75 1.0565226990253156 1.02657965867649 1.0822614803427748 2.380126138630863 2.3001654285504025 2.4979979414698765
76 1.0539575854893046 1.0257320098367895 1.0782191619104469 2.3763461192516515 2.2958822753810426 2.4951107354287956
77 1.0543576777858639 1.028787736311899 1.0836318747138092 2.3725952300157 2.2916341294891085 2.4922414163177864
78 1.0510804089054426 1.0273192193530452 1.075410786125466 2.3688520066069207 2.2874243127330414 2.4893782298685156
79 1.0481111785136064 1.0270623502608425 1.079006697888729 2.365137913341401 2.2832436261202327 2.4865288419081573
80 1.0509758981283117 1.0296171149301694 1.078114651133316 2.361447073084974 2.2790818485477855 2.483695041129718
81 1.0501982638434617 1.0234005123838883 1.0782498252191404 2.357785874026951 2.2749484345358804 2.480873505674756
82 1.0448140423644272 1.0214099525945248 1.0750617354615033 2.354130041047949 2.2708497722738272 2.4780639800157
83 1.0458740346168314 1.0233423798611565 1.0744772161395304 2.350505893487931 2.2667751296035847 2.4752731078694317
84 1.0471958148672074 1.0193130933350232 1.0750138240416693 2.3469016770785633 2.262722717832145 2.472487346274612
85 1.0460457491455157 1.0212434763810754 1.0734292975649244 2.3433230134264407 2.258704546755413 2.4697130834205536
86 1.0453443898410415 1.0141614658288087 1.0741753103126839 2.3397589148459477 2.2547208719009615 2.4669587517171454
87 1.047085938011055 1.0134074678444103 1.0759632367370968 2.3362137253058153 2.250745629456401 2.4642108082030485
88 1.043817932005135 1.0160074608940604 1.0715087523304114 2.332700476712239 2.246799517155099 2.4614779408157257
89 1.0418708757849806 1.0203865007849806 1.0719703628900372 2.329193105252829 2.242879468666187 2.4587568276967358
90 1.038005382432786 1.0152280379162033 1.068361163693007 2.325710264440374 2.238985228462092 2.4560441469876366
91 1.0434678592308824 1.0153787991839471 1.070778773937823 2.3222516987473014 2.235116796542814 2.4533434760744424
92 1.0414799824810297 1.0131483628859488 1.070721535761595 2.318819452394191 2.231270339994767 2.450659925508602
93 1.0377203414257212 1.0123911069250016 1.0700436211118924 2.315386950513508 2.2274576130862824 2.447987873683522
94 1.0348993809077975 1.0086411759174463 1.0658534160970106 2.3119797458624975 2.223653574115261 2.4453214434650357
95 1.0368240784653626 1.007705625592824 1.0658090181812978 2.308600649244456 2.2198730436809053 2.442666256459737
96 1.039628238045398 1.0061535511177797 1.0671609506852227 2.3052335624223197 2.2161114222869105 2.440021801612481
97 1.0354846029305946 1.0065997022592725 1.0677557549919867 2.3018848735853994 2.212377908925885 2.4373980444985937
98 1.0343204831924184 1.0041188489402761 1.0629140185492576 2.2985540716785504 2.2086671375188067 2.4347814421567344
99 1.0312411842987506 1.004253639734742 1.0630185932082816 2.2952432009223522 2.2049760417348074 2.432170972476614


==> hyperparameters_synthetic_lamda_acc_cnn.dat <==
GR plamdba_0.3 plamdba_0.1 plamdba_0.5 glamdba_0.3 glamdba_0.1 glamdba_0.5
0 0.6734807352652581 0.6755413096094721 0.6791064303002551 0.08880548979391453 0.08835818941534568 0.08927460970314528
1 0.678256034539151 0.6754758945509256 0.677307516190227 0.08943825618310951 0.08854365542597178 0.09033285694024722
2 0.6770785634853144 0.6737751030287172 0.681559494995748 0.09010375186829732 0.0887509409672598 0.09129291628937061
3 0.6771439785438608 0.6752796493752862 0.6821809380519396 0.09054014248153522 0.0889582265085478 0.09225297563849402
4 0.6758683849022045 0.6733171976188919 0.6810688820566494 0.09116199910539924 0.0891655120498358 0.09311484709963888
5 0.6745927912605482 0.6756394321972918 0.6816249100542945 0.09172930690260853 0.08930733899913813 0.09414036504074798
6 0.6795316281808073 0.6742330084385425 0.6808072218224636 0.0921111486891917 0.08953644407108803 0.09528589040049748
7 0.6792699679466213 0.6744292536141819 0.6830967488715902 0.09266754672107003 0.08976554914303793 0.0963877766989232
8 0.6791718453588016 0.6777654216000524 0.6837836069863282 0.09311484709963888 0.08998374444965689 0.0971623700374205
9 0.6781906194806044 0.6769150258389481 0.6850592006279845 0.09376943301949575 0.09013648116429016 0.09811151962121295
10 0.6797605808857199 0.6752142343167397 0.6826388434617648 0.09439128964335977 0.09028921787892343 0.09915885709298393
11 0.6803820239419114 0.674985281611827 0.6822790606397593 0.09518770251251896 0.09046377412421859 0.09994436019681216
12 0.6806763917053705 0.6761627526656636 0.6862366716818211 0.09582046890171392 0.0906492401348447 0.10089350978060461
13 0.6794662131222607 0.6771439785438608 0.685942303918362 0.09627867904561373 0.09083470614547082 0.10194084725237561
14 0.6787139399489762 0.6778962517171453 0.6856806436841761 0.09683507707749206 0.09106381121742071 0.10274816988686573
15 0.6791391378295284 0.6768496107804016 0.6848629554523451 0.09731510675205376 0.09122745769738493 0.10375186829731292
16 0.6822136455812128 0.6781579119513312 0.684012559691241 0.09794787314124873 0.09151111159598957 0.10447191280915548
17 0.6820501079348466 0.6778308366585988 0.6907830182508014 0.09865700788776033 0.09169657760661568 0.1053010549743075
18 0.6794007980637142 0.678681232419703 0.685386275920717 0.09921340591963868 0.09187113385191084 0.10607564831280479
19 0.6857787662719959 0.6764244128998496 0.6900961601360633 0.09962797700221468 0.0920675096278679 0.10669750493666881
20 0.6776345914829593 0.6765552430169425 0.6861385490940014 0.10010800667677638 0.09217660728117738 0.10731936156053283
21 0.6849610780401648 0.6781252044220579 0.6881010008503957 0.10070804376997851 0.09235116352647255 0.10800667677638254
22 0.6810361745273762 0.6771439785438608 0.6919931968339111 0.10130808086318063 0.09251481000643676 0.1087049017575632
23 0.6835873618106888 0.675672139726565 0.6878720481454831 0.10182083983373517 0.09274391507838667 0.1093922169734129
24 0.682377183227579 0.6786158173611565 0.6923202721266436 0.10227904997763498 0.09288574202768898 0.11009044195459355
25 0.6831948714594099 0.6767187806633087 0.6876758029698437 0.1029227261321609 0.0930275689769913 0.1105595618638243
26 0.6831948714594099 0.6774710538365932 0.6930398377706548 0.10340275580672259 0.093300313110265 0.11134506496765255
27 0.6848302479230719 0.6779616667756918 0.6903578203702493 0.1038609659506224 0.09348577912089111 0.11211965830614984
28 0.6867926996794662 0.6781906194806044 0.690455942958069 0.10437372492117694 0.09369306466217911 0.11276333446067575
29 0.6832929940472297 0.6775691764244129 0.6927127624779225 0.10474465694242917 0.09391125996879807 0.11341792038053261
30 0.685942303918362 0.6809053444102833 0.6968012036370772 0.10519195732099802 0.0940530869181004 0.1139852281777419
31 0.6851900307450776 0.6788120625367959 0.6936285732975731 0.10561743816890498 0.0942385529287265 0.1144652578523036
32 0.6832602865179564 0.6786485248904298 0.6936612808268463 0.10593382136350248 0.09450038729666925 0.11501074611885098
33 0.6841106822790607 0.6771112710145876 0.6957218551710603 0.10629384361942375 0.0947404021339501 0.11554532462006742
34 0.6855171060378099 0.6758029698436581 0.6937921109439393 0.10667568540600691 0.09502405603255475 0.11625445936657902
35 0.6847321253352522 0.6811342971151959 0.7005625695034997 0.10706843695792104 0.09527498063516654 0.11681085739845735
36 0.6861058415647282 0.6794662131222607 0.693334205534114 0.10755937639781368 0.09550408570711644 0.11729088707301906
37 0.6845358801596128 0.68087263688101 0.6980440897494603 0.10794121818439685 0.09575501030972824 0.11767272885960223
38 0.6875122653234774 0.6794335055929875 0.6972918165761758 0.1083885185629657 0.09599502514700908 0.11821821712614962
39 0.6894747170798717 0.6778635441878721 0.7006606920913194 0.10880308964554172 0.0961804911576352 0.11875279562736606
40 0.6889513966115 0.6802184862955453 0.6985674102178322 0.10931584861609626 0.09628958881094468 0.11920009600593491
41 0.6885589062602211 0.6779289592464185 0.6978805521030942 0.10963223181069376 0.09639868646425416 0.11965830614983472
42 0.684012559691241 0.6792045528880748 0.7016419179695166 0.10990497594396745 0.09658415247488027 0.12009469676307262
43 0.6912736311898999 0.6785176947733368 0.6968993262248969 0.1103959153838601 0.09678052825083733 0.12043289948833201
44 0.6885589062602211 0.6780597893635115 0.7025904363184405 0.11081048646643611 0.09700963332278723 0.12086929010156991
45 0.6895401321384182 0.6811670046444691 0.6984365801007392 0.11132324543699065 0.09721691886407523 0.12132750024546972
46 0.6905213580166154 0.6815922025250213 0.7040622751357363 0.11180327511155234 0.09729328722139187 0.12170934203205289
47 0.688133708379669 0.6801203637077256 0.699090730686204 0.11219602666346647 0.09745693370135608 0.12201481546131943
48 0.6939556485903055 0.6783868646562439 0.7035389546673644 0.11243604150074732 0.09776240713062262 0.12238574748257165
49 0.6891476417871394 0.6802511938248185 0.7036043697259109 0.11289425164464713 0.09792605361058683 0.12274576973849292
50 0.6922875645973703 0.6812324197030156 0.7015437953816969 0.11326518366589934 0.09812242938654389 0.1230839724637523
51 0.6877085104991169 0.6811342971151959 0.7058611892457644 0.11362520592182063 0.0983515344584938 0.12343308495434263
52 0.6914371688362662 0.6794007980637142 0.7039641525479166 0.11388704028976336 0.09853700046911991 0.12377128767960201
53 0.6910773860142605 0.6811670046444691 0.7045201805455615 0.11424706254568465 0.09873337624507697 0.12404403181287571
54 0.6915679989533591 0.6790083077124354 0.70389873748937 0.11455253597495117 0.09898430084768876 0.12440405406879698
55 0.6902924053117028 0.6819519853470268 0.7075292732386995 0.1149452875268653 0.09914794732765299 0.12466588843673973
56 0.6945443841172237 0.6811997121737424 0.7065153398312292 0.11535985860944131 0.09932250357294814 0.12493863257001342
57 0.6928435925950154 0.680185778766272 0.7074965657094263 0.11573079063069354 0.09939887193026478 0.12517864740729426
58 0.693203375417021 0.6825080133446719 0.7076601033557925 0.11607990312128386 0.09957342817555995 0.1256259477858631
59 0.693890233531759 0.683064041342317 0.7141361941518938 0.11637446678521945 0.0997916234821789 0.12589869191913683
60 0.6930071302413816 0.6800876561784522 0.7105383659318375 0.11663630115316219 0.09988981137015743 0.1262150751137343
61 0.6949041669392294 0.6806436841760973 0.7069732452410545 0.11689813552110494 0.10012982620743828 0.12650963877766988
62 0.6895728396676915 0.6799568260613593 0.711159808988029 0.11720360895037148 0.10031529221806439 0.1268260219722674
63 0.6923529796559168 0.6819519853470268 0.7117485445149473 0.11755272144096181 0.10047893869802861 0.1270551270442173
64 0.6934323281219337 0.682377183227579 0.7144305619153529 0.11781455580890456 0.10068622423931661 0.12716422469752675
65 0.6939883561195788 0.6821482305226663 0.7088375744096291 0.11814184876883298 0.10087169024994272 0.1274915176574552
66 0.6947733368221365 0.6827369660495846 0.7143324393275332 0.1185127807900852 0.10105715626056884 0.12773153249473604
67 0.6967030810492575 0.6843723425132465 0.7183227578988683 0.11877461515802795 0.1012535320365259 0.12801518639334067
68 0.6972591090469026 0.682377183227579 0.7158696932033755 0.1190582690566326 0.10142808828182105 0.12825520123062153
69 0.6962124681101589 0.683325701576503 0.7137109962713417 0.11929828389391345 0.10158082499645432 0.12856067465988807
70 0.6995813436253026 0.6811670046444691 0.7131549682736966 0.11951647920053239 0.10175538124174949 0.12883341879316176
71 0.693759403414666 0.6785831098318833 0.7180283901354092 0.11975649403781324 0.1019844863136994 0.1290952531611045
72 0.6989599005691111 0.6842742199254268 0.7139726565055275 0.12004014793641789 0.10215904255899455 0.1293461777637163
73 0.6962778831687054 0.6824098907568522 0.7149538823837247 0.12033471160035347 0.10226814021230403 0.12953164377434243
74 0.6938575260024857 0.6841760973376071 0.7158369856741021 0.12056381667230338 0.10236632810028257 0.12981529767294706
75 0.7018054556158828 0.6836527768692353 0.7186171256623275 0.12082565104024612 0.10252997458024678 0.12995712462224937
76 0.6998757113887617 0.6825734284032184 0.7157715706155557 0.12105475611219603 0.10271544059087288 0.13029532734750876
77 0.7027539739648067 0.6837181919277818 0.7230980571727612 0.1212293123574912 0.10301000425480848 0.13054625195012054
78 0.6967357885785308 0.6817884477006607 0.7237522077582259 0.1213929588374554 0.10320638003076554 0.1308080863180633
79 0.7010204749133251 0.6822136455812128 0.7202852096552627 0.1216220639094053 0.10338093627606071 0.1311244695126608
80 0.6978151370445477 0.6821482305226663 0.720743115065088 0.1219384471040028 0.10355549252135586 0.13132084528861784
81 0.7037351998430038 0.6809053444102833 0.7217243409432852 0.12218937170661459 0.10369731947065819 0.13160449918722247
82 0.7006606920913194 0.6838163145156015 0.7227709818800288 0.12236392795190976 0.10382823665462956 0.1319754312084747
83 0.7001373716229476 0.6822790606397593 0.7171125793157584 0.12263667208518345 0.10398097336926283 0.1322263558110865
84 0.6990580231569308 0.6834238241643227 0.7252240465755216 0.1228330478611405 0.10416643937988894 0.13251000970969115
85 0.703473539608818 0.6827369660495846 0.7246353110486033 0.12304033340242851 0.10430826632919125 0.1327063854856482
86 0.7050435010139334 0.6839144371034213 0.7247661411656964 0.12320397988239273 0.10450464210514832 0.1329791296189219
87 0.7008569372669589 0.6854843985085367 0.7247988486949696 0.12345490448500453 0.10472283741176727 0.13327369328285749
88 0.7037024923137306 0.686759992150193 0.7275462811539216 0.12357491190364495 0.10484284483040769 0.1336446253041097
89 0.70046444691568 0.684012559691241 0.7287564597370315 0.12382583650625675 0.10499558154504096 0.13383009131473583
90 0.7053378687773926 0.6834238241643227 0.7285275070321188 0.12395675369022813 0.10515922802500519 0.13413556474400234
91 0.7007261071498659 0.6827369660495846 0.7277098188002878 0.12409858063953044 0.10537742333162414 0.13440830887727606
92 0.6984365801007392 0.6854843985085367 0.7284620919735724 0.12426222711949465 0.10551925028092646 0.13470287254121163
93 0.703473539608818 0.6852227382743508 0.7335644665401976 0.12440405406879698 0.10563925769956688 0.1349210678478306
94 0.7019689932622489 0.6846012952181593 0.722934519526395 0.12458952007942309 0.10577017488353825 0.13541200728772324
95 0.7044547654870151 0.6881010008503957 0.7308170340812455 0.12482953491670394 0.10596655065949531 0.13584839790096115
96 0.7043566428991954 0.6862366716818211 0.7355269182965919 0.12509136928464668 0.106032009251481 0.13619751039155148
97 0.7081507162948911 0.683750899457055 0.7332046837181919 0.12520046693795617 0.10615201667012143 0.13655753264747275
98 0.7072021979459672 0.6861385490940014 0.7318963825472624 0.12535320365258942 0.10622838502743806 0.13699392326071066
99 0.7077582259436123 0.6842742199254268 0.7299339307908681 0.1255277598978846 0.10639203150740227 0.13728848692464626


==> hyperparameters_synthetic_lamda_acc_mclr.dat <==
GR plamdba_0.3 plamdba_0.1 plamdba_0.5 glamdba_0.3 glamdba_0.1 glamdba_0.5
0 0.8036894093020214 0.8051939556485903 0.80296984365801 0.037060472829229446 0.037235029074524605 0.037115021655884185
1 0.7994701380257735 0.8031987963629228 0.7975076862693792 0.037016833767905655 0.03724593883985555 0.03709320212522229
2 0.7982272519133905 0.8050304180022241 0.8008765617845228 0.03698410447191281 0.0372568486051865 0.037016833767905655
3 0.8047360502387649 0.8035912867142017 0.7996663832014129 0.03692955564525807 0.0372568486051865 0.03700592400257471
4 0.8045398050631255 0.8051939556485903 0.8050631255314974 0.03687500681860333 0.03721320954386271 0.03700592400257471
5 0.8034277490678354 0.8036239942434749 0.8070255772878917 0.03683136775727954 0.03719139001320081 0.03692955564525807
6 0.8031660888336495 0.8033296264800157 0.8016288349578072 0.03683136775727954 0.037180480247869865 0.036907736114596176
7 0.8022175704847255 0.8022502780139988 0.8029044285994636 0.0367986384612867 0.03715866071720797 0.036907736114596176
8 0.8045070975338523 0.8037875318898411 0.8030679662458298 0.036820457991948594 0.03716957048253892 0.03687500681860333
9 0.8056518610584157 0.8038202394191143 0.8033296264800157 0.0367986384612867 0.03715866071720797 0.03687500681860333
10 0.8040164845947537 0.8072218224635311 0.8053247857656832 0.03684227752261049 0.037136841186546074 0.03688591658393428
11 0.8035585791849283 0.805978936351148 0.8072545299928043 0.036809548226617646 0.037115021655884185 0.03689682634926523
12 0.8012363446065284 0.8014980048407143 0.8050304180022241 0.03684227752261049 0.03710411189055324 0.03687500681860333
13 0.8032969189507425 0.8019886177798129 0.8029044285994636 0.036809548226617646 0.03709320212522229 0.036809548226617646
14 0.8037221168312946 0.8070909923464381 0.8028063060116439 0.036820457991948594 0.03710411189055324 0.036918645879927124
15 0.8047360502387649 0.8063387191731537 0.8049322954144044 0.0367768189306248 0.03709320212522229 0.03692955564525807
16 0.8066985019951592 0.8053902008242297 0.8072872375220775 0.036765909165293854 0.03708229235989134 0.036962284941250916
17 0.8079740956368155 0.8069601622293452 0.8045725125923988 0.0367768189306248 0.03708229235989134 0.0370495630638985
18 0.8072872375220775 0.8066003794073395 0.806927454700072 0.036809548226617646 0.03708229235989134 0.03719139001320081
19 0.8043108523582129 0.8075816052855367 0.8031006737751031 0.03678772869595575 0.03708229235989134 0.03724593883985555
20 0.8041146071825734 0.795839602276444 0.8059462288218748 0.03683136775727954 0.03708229235989134 0.03734412672783408
21 0.8030352587165566 0.80993654739321 0.8070255772878917 0.03678772869595575 0.03708229235989134 0.03742049508515072
22 0.8040164845947537 0.806665794465886 0.8049977104729509 0.0367768189306248 0.03708229235989134 0.03755141226912209
23 0.8052593707071368 0.8057826911755086 0.803918362006934 0.0367768189306248 0.037071382594560394 0.03764960015710062
24 0.8068293321122523 0.8001242886112383 0.8037548243605678 0.0367986384612867 0.03710411189055324 0.0377586978104101
25 0.8030352587165566 0.8060770589389677 0.8068620396415255 0.03684227752261049 0.03710411189055324 0.03784597593305768
26 0.8062078890560607 0.8069928697586184 0.8064368417609734 0.03685318728794144 0.03708229235989134 0.03804235170901474
27 0.8064368417609734 0.8060443514096945 0.8085628311637338 0.03685318728794144 0.03709320212522229 0.038162359127655164
28 0.8057499836462354 0.8070909923464381 0.8074180676391706 0.03688591658393428 0.037071382594560394 0.03832600560761938
29 0.8031006737751031 0.8060443514096945 0.8064368417609734 0.036907736114596176 0.037071382594560394 0.03854420091423833
30 0.8080395106953621 0.8107215280957677 0.8030352587165566 0.03694046541058902 0.03708229235989134 0.038631479036885914
31 0.8050304180022241 0.8057499836462354 0.8059462288218748 0.03697319470658186 0.037115021655884185 0.038729666924864445
32 0.8039510695362072 0.8089226139857395 0.8071236998757114 0.03703865329856755 0.03712593142121513 0.03901332082346909
33 0.8099038398639367 0.8053902008242297 0.8053574932949565 0.037016833767905655 0.03710411189055324 0.039296974722073726
34 0.8085301236344606 0.8064695492902466 0.8040491921240269 0.03712593142121513 0.03710411189055324 0.03952607979402363
35 0.8066003794073395 0.8041473147118466 0.8035912867142017 0.03715866071720797 0.03708229235989134 0.039656996977995004
36 0.8067639170537058 0.8054883234120495 0.8040818996533002 0.03716957048253892 0.0370495630638985 0.03998428993792343
37 0.8067312095244326 0.8107542356250409 0.8070909923464381 0.037235029074524605 0.03709320212522229 0.04025703407119713
38 0.8060443514096945 0.802544645777458 0.8083338784588212 0.03731139743184124 0.03709320212522229 0.04066069538844219
39 0.8054229083535029 0.8055864459998692 0.8030352587165566 0.03739867555448882 0.03703865329856755 0.040998898113701575
40 0.8082030483417283 0.8052593707071368 0.8034277490678354 0.03745322438114356 0.0370495630638985 0.041424378961608534
41 0.8079086805782691 0.8050304180022241 0.8048341728265846 0.03755141226912209 0.03699501423724376 0.04179531098286076
42 0.8080068031660889 0.8090534441028324 0.8067639170537058 0.03757323179978399 0.036962284941250916 0.04211169417745824
43 0.8051285405900438 0.8072545299928043 0.8073199450513509 0.03771505874908631 0.03697319470658186 0.04236261878007004
44 0.805978936351148 0.8083665859880944 0.8079740956368155 0.037791427106402944 0.036962284941250916 0.04272264103599131
45 0.807483482697717 0.806665794465886 0.8068620396415255 0.037856885698388625 0.03692955564525807 0.043169941414560174
46 0.8068947471707987 0.8082030483417283 0.8025773533067312 0.037955073586367155 0.03695137517591997 0.04350814413981955
47 0.8057499836462354 0.8097075946882972 0.8039837770654805 0.038053261474345686 0.03695137517591997 0.043944534753057464
48 0.8068620396415255 0.8067639170537058 0.806665794465886 0.03817326889298611 0.03694046541058902 0.044315466774309684
49 0.8075488977562635 0.8060770589389677 0.8073199450513509 0.03832600560761938 0.03695137517591997 0.04476276715287854
50 0.8097075946882972 0.8057172761169621 0.8058808137633283 0.03838055443427412 0.03694046541058902 0.04526461635810214
51 0.8092496892784719 0.8077451429319029 0.8072872375220775 0.03843510326092886 0.03697319470658186 0.0456900972060091
52 0.8070255772878917 0.8063387191731537 0.804866880355858 0.038522381383576436 0.03697319470658186 0.04609375852325417
53 0.8061751815267875 0.8062078890560607 0.8069601622293452 0.038631479036885914 0.03698410447191281 0.04651923937116113
54 0.8049322954144044 0.8097730097468437 0.8068620396415255 0.0386969376288716 0.03697319470658186 0.04695562998439903
55 0.8056518610584157 0.8057826911755086 0.8057172761169621 0.03883876457817392 0.036962284941250916 0.04749020848561548
56 0.8080395106953621 0.8068620396415255 0.8057499836462354 0.038882403639497715 0.03697319470658186 0.04803569675216286
57 0.8096421796297507 0.8041146071825734 0.8050304180022241 0.03899150129280719 0.03698410447191281 0.048548455722717404
58 0.8045070975338523 0.8051285405900438 0.8067639170537058 0.03916605753810236 0.03699501423724376 0.04908303422393384
59 0.8072872375220775 0.8080722182246353 0.8064041342317001 0.03931879425273562 0.03699501423724376 0.049683071317135966
60 0.807483482697717 0.8090534441028324 0.8086282462222804 0.03941698214071415 0.03698410447191281 0.05020674005302146
61 0.8071891149342578 0.8093151043370184 0.8072872375220775 0.03958062862067837 0.037016833767905655 0.05067585996225221
62 0.8065349643487931 0.8080722182246353 0.806796624582979 0.039700636039318796 0.03703865329856755 0.051134070106152014
63 0.8096094721004775 0.8096421796297507 0.8035258716556551 0.03989701181527586 0.0370277435332366 0.05166864860736846
64 0.8067312095244326 0.8050958330607706 0.8066330869366128 0.04004974852990912 0.037016833767905655 0.05224686616990869
65 0.8046706351802185 0.8072545299928043 0.8068293321122523 0.04025703407119713 0.03700592400257471 0.05279235443645607
66 0.8110486033885 0.8062733041146072 0.8065676718780663 0.040420680551161346 0.037016833767905655 0.0533705719989963
67 0.8093805193955649 0.80761431281481 0.8052593707071368 0.04072615398042788 0.037016833767905655 0.05388333096955084
68 0.8091515666906521 0.8072218224635311 0.8043108523582129 0.04097707858303968 0.03698410447191281 0.05446154853209108
69 0.8080068031660889 0.8057499836462354 0.8049650029436777 0.041195273889658636 0.03697319470658186 0.05503976609463131
70 0.8072545299928043 0.8112448485641395 0.8072545299928043 0.041413469196277586 0.03698410447191281 0.05555252506518585
71 0.806796624582979 0.8081376332831818 0.8084320010466409 0.041620754737565595 0.03700592400257471 0.05630529887302124
72 0.8062733041146072 0.8068293321122523 0.8030679662458298 0.041773491452198865 0.03697319470658186 0.056916245731554314
73 0.8092496892784719 0.8045070975338523 0.8045070975338523 0.04200259652414876 0.03698410447191281 0.05770174883538255
74 0.8087263688101001 0.8056191535291424 0.8053902008242297 0.042297160188084354 0.036962284941250916 0.05839997381656321
75 0.8083665859880944 0.8083992935173677 0.8063060116438804 0.042438987137386676 0.03698410447191281 0.05920729645105334
76 0.8071564074049846 0.8074180676391706 0.8071564074049846 0.04268991173999847 0.03700592400257471 0.05984006284024831
77 0.8067639170537058 0.8086282462222804 0.8083338784588212 0.04295174610794122 0.03699501423724376 0.060418280402788536
78 0.8080395106953621 0.8064041342317001 0.8077451429319029 0.04319176094522207 0.03698410447191281 0.06110559561863824
79 0.8082357558710015 0.8100346699810297 0.8042127297703932 0.04347541484382671 0.03700592400257471 0.06169472294650942
80 0.806927454700072 0.8098057172761169 0.8043108523582129 0.043584512497136185 0.037016833767905655 0.06248022605033766
81 0.8071236998757114 0.8080395106953621 0.8069928697586184 0.043889985926402725 0.037016833767905655 0.06314572173552548
82 0.808301170929548 0.8072872375220775 0.8071891149342578 0.04407545193702883 0.037016833767905655 0.0639748639006775
83 0.8104271603323085 0.805978936351148 0.8059135212926015 0.04432637653964063 0.037016833767905655 0.06483673536182237
84 0.8097403022175705 0.8056191535291424 0.8077451429319029 0.04449002301960485 0.037016833767905655 0.06544768222035544
85 0.807483482697717 0.8078105579904494 0.8053902008242297 0.04480640621420233 0.037060472829229446 0.06626591462017652
86 0.8068293321122523 0.8070582848171649 0.8070909923464381 0.04511187964346887 0.037071382594560394 0.06698595913201907
87 0.8065022568195198 0.8108196506835874 0.8075161902269903 0.04541735307273541 0.037060472829229446 0.06784783059316395
88 0.806240596585334 0.8096421796297507 0.8058808137633283 0.045701006971340045 0.037071382594560394 0.0685024165130208
89 0.8090861516321057 0.8079740956368155 0.8053574932949565 0.045962841339282794 0.0370495630638985 0.06933155867817284
90 0.8099692549224832 0.8047687577680382 0.8053902008242297 0.046224675707225535 0.037071382594560394 0.07006251295534634
91 0.8052266631778635 0.8027408909530974 0.8072218224635311 0.04648651007516828 0.037115021655884185 0.07098984300847688
92 0.8076797278733564 0.8084974161051874 0.8071236998757114 0.04669379561645629 0.037136841186546074 0.07177534611230513
93 0.8081049257539086 0.8091188591613789 0.8085628311637338 0.047053817872377564 0.03712593142121513 0.07251721015480957
94 0.8078105579904494 0.80993654739321 0.8078432655197226 0.047304742474989364 0.03714775095187702 0.07364091598389719
95 0.8066985019951592 0.8075488977562635 0.8068947471707987 0.04768658426157253 0.037180480247869865 0.07443732885305637
96 0.8093478118662916 0.811997121737424 0.8036239942434749 0.047970238160177175 0.03720229977853176 0.07517919289556081
97 0.807483482697717 0.8071891149342578 0.8062078890560607 0.04827571158944371 0.037235029074524605 0.07610652294869137
98 0.8049977104729509 0.8084647085759141 0.8069601622293452 0.048548455722717404 0.03721320954386271 0.0769574846445053
99 0.8108850657421338 0.8077451429319029 0.8067639170537058 0.04883210962132205 0.037180480247869865 0.07807028070826197


==> hyperparameters_synthetic_lamda_loss_cnn.dat <==
GR plamdba_0.3 plamdba_0.1 plamdba_0.5 glamdba_0.3 glamdba_0.1 glamdba_0.5
0 1.823790741316151 1.8253417936809053 1.8233978676735134 2.3109387265323478 2.3100290483744357 2.3101780209491727
1 1.825817074965657 1.8258666473147118 1.8230270971658926 2.3103528018087265 2.309833825309086 2.3092003724569894
2 1.825386766533656 1.8244746608638058 1.8228744194413553 2.3097686657781122 2.309638346716164 2.3082242571302416
3 1.8245502970252503 1.8281011081719762 1.8192293186203965 2.3091847852750704 2.3094431236508144 2.307250186024073
4 1.8238960186759992 1.8298648872407928 1.8180664126381894 2.3086024379374632 2.30924841164061 2.306274837280042
5 1.8219744513311964 1.8230526499231372 1.8158990277686924 2.308019579544711 2.309052677520115 2.3053035769771704
6 1.8199343191927781 1.8233240202050762 1.816226230825211 2.307437743262249 2.3088574544547655 2.3043318056191535
7 1.8206798208853927 1.8263253193072546 1.8163596162180284 2.3068561625073594 2.3086629979721334 2.3033615674265717
8 1.8198764421976188 1.826127924257539 1.8156710971740695 2.306274326224897 2.3084682859619283 2.3023946510924316
9 1.8184361610355204 1.8241528238863087 1.812763959982338 2.3056940231078693 2.3082733184241513 2.3014285013410087
10 1.8172666113364297 1.825006158214496 1.8121657699352391 2.305113719990842 2.3080786064139467 2.3004626071171583
11 1.8149640523811081 1.8230030775740826 1.8093654432687905 2.3045341834565316 2.307882872293452 2.2994992681690327
12 1.8176591016877086 1.8227106262674169 1.8105910812700334 2.3039541358670768 2.307687904755675 2.298535418165762
13 1.816717738110813 1.8221950993900047 1.8094608828170995 2.3033748548603388 2.307493959328187 2.2975718236900633
14 1.8177631014096944 1.822865092684961 1.8071748053902008 2.302797107019036 2.3072984807352652 2.2966112955452345
15 1.8160137596487211 1.8257189523778374 1.8042399434568588 2.3022198702328778 2.307104024252633 2.295649234234971
16 1.8135387195819979 1.8203521067737294 1.802633186081311 2.301641355808857 2.3069100788251458 2.2946899837280044
17 1.8109937927242101 1.819638801555243 1.802133246385818 2.3010648856054163 2.3067146002322234 2.2937312442761826
18 1.8147563084647085 1.821036409612743 1.8029582171534637 2.3004889264571204 2.306520654804736 2.292773271407078
19 1.8139259716180414 1.8243385924314777 1.8015312234251324 2.299913222836397 2.3063256872669586 2.291817342758553
20 1.8124469780287171 1.821981606103225 1.8005545970432393 2.299338285798391 2.3061312307843265 2.290861925165173
21 1.8116071866618695 1.8235568058235756 1.7971346160136064 2.298763604287957 2.305936518774122 2.289906507571793
22 1.8069596511742003 1.8203826423186367 1.794361886324982 2.2981879006672337 2.305742828874207 2.288953389726565
23 1.8091729032429515 1.8224904892637535 1.7958987569094655 2.297613730211945 2.3055483723915744 2.2880023161019167
24 1.8083798734218617 1.8194085712124681 1.7938057305635506 2.297039559756656 2.3053546824916595 2.2870491982566885
25 1.808401209974161 1.8220310506884936 1.7948337179875058 2.2964661558840844 2.3051607370641722 2.2861014464904823
26 1.8070493413521294 1.823299234030549 1.790108757645385 2.2958932630666578 2.30496628058154 2.2851513949761233
27 1.8041750394534573 1.8182774784130307 1.7878257465493557 2.2953203702492315 2.304771568571335 2.2842018545169096
28 1.805129818227906 1.8196246197749721 1.7886978621541179 2.294748244014522 2.3045773676162753 2.283256146971283
29 1.8060890687348727 1.8170583563648852 1.7879239969009617 2.294176373307385 2.3043826556060707 2.2823109504808006
30 1.806698246467587 1.819348522232943 1.7831474199892066 2.293605780238111 2.304189221233728 2.2813657539903187
31 1.804362979982992 1.8176589739239224 1.7902347327386015 2.2930341650585464 2.303995531333813 2.2804243904134234
32 1.8027531562765748 1.8183002203669785 1.7856975851622294 2.292463571989272 2.3038013303787532 2.2794830268365276
33 1.8001210945165826 1.8177440646055472 1.7803025037613658 2.2918937455027146 2.303606873896121 2.278539874566625
34 1.800423000343429 1.81976171031759 1.7824749991823117 2.2913239190161576 2.303413439523778 2.2776028549584613
35 1.8011889442418394 1.8173546405851377 1.7779925345064433 2.290754603584745 2.303219494096291 2.2766640466572907
36 1.7999277879080264 1.8197071551808726 1.7807197802871721 2.290186565791195 2.3030265707790933 2.275726004938837
37 1.7980593702982928 1.819382251872506 1.7766793783116372 2.28961903905279 2.3028328808791785 2.2747915406063974
38 1.7963886032658467 1.8173341983793418 1.7733243012854059 2.2890507457316676 2.3026391909792636 2.2738565652188134
39 1.7951775303362334 1.8173946306502258 1.7774464720841239 2.288482707938117 2.3024457566069207 2.272921078776084
40 1.7957311308219401 1.8145550805014063 1.7742321907503107 2.287916458837574 2.3022518111794334 2.2719899363020866
41 1.7990646157683 1.8177523692516517 1.7697305615065089 2.287351487374894 2.3020586323346635 2.2710580272453718
42 1.7979262404330476 1.816275419882907 1.7742868736508144 2.2867847272192057 2.301865709017466 2.2701263737162294
43 1.7945355173104598 1.8148465096977824 1.7689506913554 2.2862189891738076 2.301672019117551 2.2691957422973767
44 1.7918643598318833 1.8182730066805128 1.766200448093151 2.285654528766272 2.3014783292176357 2.2682648553509517
45 1.79192300340976 1.8158517551677895 1.768613522723556 2.285089301776019 2.3012856614280106 2.267336012625106
46 1.79214697332701 1.8136446357607772 1.76415533316707 2.284524841368483 2.3010924825832406 2.266407680954406
47 1.7928742047981945 1.815536050852031 1.768506201143128 2.2839611475436645 2.3009003258487604 2.265481137976712
48 1.7887759258275004 1.8164795864132923 1.7641838244913979 2.2833966871361286 2.3007071470039904 2.264555872636881
49 1.7870309280352588 1.8151912163930137 1.7602628816559822 2.282832482256165 2.300513712631648 2.263632395990057
50 1.7872267899195395 1.8148281117125662 1.7640776527850461 2.282269299486492 2.3003207893144504 2.262707897232943
51 1.7885500394534573 1.812052571220645 1.7583534518708708 2.2817073943546804 2.3001283770523973 2.2617859537515534
52 1.790397887093609 1.8128955566821483 1.7587154066772421 2.281145233695297 2.2999351982076273 2.2608650323804538
53 1.788768771055472 1.8133194769248382 1.7601379286730556 2.2805833285634853 2.2997422748904297 2.2599425778439195
54 1.7896471470857591 1.8148453598237064 1.7545549067426571 2.280022190014391 2.2995490960456597 2.259021145417675
55 1.785002039110028 1.8141688505756526 1.7539430459704324 2.2794605404101524 2.299357194838752 2.258103290377445
56 1.7821120222656506 1.8131041949450513 1.755237037597305 2.2788996573886307 2.2991642715215543 2.2571867129750767
57 1.7820294868597502 1.8121050821367828 1.7518745502714725 2.278339796477399 2.298971603731929 2.2562686024072742
58 1.7846095487587492 1.8123896120887029 1.7532394507996991 2.277779680038595 2.2987786804147317 2.2553543247530583
59 1.7811337349545366 1.813778276681167 1.7525882387813174 2.2772195635997905 2.298586268152679 2.2544387694609798
60 1.7770776180332963 1.8118716576993523 1.746545778275659 2.2766599582161313 2.2983936003630534 2.253523980751619
61 1.781040339626807 1.8132164993131419 1.7489603860714986 2.2761018859979067 2.298201954683718 2.2526099586249755
62 1.7803801841433897 1.8099101002894615 1.7461678529960096 2.2755440693072546 2.29801005347681 2.251695425443187
63 1.7787301148443122 1.809641157519461 1.7437027785046118 2.274985486033885 2.2978171301596126 2.2507854917577026
64 1.7788255543926212 1.8093356743066005 1.7445690169752077 2.2744271582880877 2.2976244623699875 2.2498735138516386
65 1.779312334418133 1.8101651168067638 1.7404785315954734 2.2738706192352978 2.2974325611630797 2.248961791473147
66 1.7755190276051547 1.810729193922941 1.740486452950219 2.273313569127363 2.2972404044285994 2.248054157535815
67 1.7736259515846797 1.809050377771963 1.7402617164502518 2.2727572856021454 2.2970479921665468 2.247145757015765
68 1.7720149780041865 1.8082010041211487 1.7388145360436973 2.2722010020769283 2.296855579904494 2.246237612023288
69 1.775740825538039 1.8099224933767253 1.7400118104843985 2.2716449740792832 2.2966636786975863 2.24533151125139
70 1.7701001821400537 1.811443904543076 1.7405431800713025 2.2710897126643554 2.2964712664355336 2.2444256660070647
71 1.769143231381239 1.8120713524972198 1.7333215875825865 2.270533940194283 2.2962793652286257 2.243520076290312
72 1.7718893862023288 1.809075419474063 1.7345858102472689 2.269979956417217 2.2960872084941455 2.2426167863217112
73 1.7705924560083732 1.806298984635638 1.7309734169555833 2.2694254615850067 2.2958958183423825 2.2417122187152483
74 1.7724110457414797 1.8071673950905998 1.7308365819405378 2.2688719888630864 2.295704172663047 2.240810461912082
75 1.769705008749264 1.8041959927143978 1.730720189131288 2.2683180050860208 2.2955122714561393 2.239908194053771
76 1.7679178489075684 1.8086125312765748 1.7256598488503303 2.2677647878916725 2.295320625776804 2.2390049040851703
77 1.7680457404575782 1.807593742845228 1.7265074338081376 2.2672125928076143 2.2951284690423237 2.2381041693922943
78 1.7662214013540918 1.8062684490907306 1.724801403970694 2.266660653251128 2.2949368233629883 2.237204201282135
79 1.7642425958330608 1.8044901049502846 1.724660224986917 2.266107947111925 2.2947444111009356 2.2363052552822658
80 1.7673595211617714 1.8077105189458362 1.7243570415222085 2.2655583073035914 2.2945530209491727 2.2354060537548244
81 1.7632239351655001 1.808027500899457 1.7246040089209786 2.2650071343298226 2.2943621418525546 2.234509151975535
82 1.7620352208984758 1.8077077081425394 1.7199605618744684 2.264455961356054 2.294170240645647 2.2336107170308104
83 1.76240790786289 1.8060724594426636 1.7207399209704324 2.2639063215477204 2.2939791060214563 2.2327143263066658
84 1.7611527564270295 1.8044037366307975 1.7171492475224046 2.2633577038496764 2.2937872048145485 2.2318181911100936
85 1.7644051113691372 1.8049418776983712 1.717534583101655 2.2628078085137697 2.293595559135213 2.2309225669686663
86 1.7609160101311572 1.8039745780728724 1.7183184139301366 2.262258168705436 2.2934049355661674 2.230028220465101
87 1.7617100620625368 1.8063831809707596 1.715331679899588 2.2617100620625368 2.293214311997122 2.2291346405442534
88 1.759570785226009 1.8076633741087198 1.712754684331458 2.2611619554196376 2.2930226663177864 2.228241827206123
89 1.7599149808660954 1.8019661313534376 1.7095203440832079 2.2606143598318833 2.2928312761660234 2.22734875834042
90 1.7560100085039576 1.802501844909073 1.7095756658026429 2.260066764244129 2.2926398860142605 2.226456200529862
91 1.7577065838212207 1.803846303231504 1.7087399628769542 2.259519935239092 2.2924490069176424 2.2255615984987243
92 1.7601872454945378 1.805918887371623 1.7096769824851181 2.2589728507064826 2.292257872293452 2.2246713404363185
93 1.755677056077059 1.8045949990187742 1.7060932082815463 2.2584270438117353 2.2920672487244063 2.2237792936809053
94 1.7556815278095768 1.8051254742591745 1.704630696220645 2.257880981389416 2.2918766251553606 2.2228885245633543
95 1.7516432978184078 1.801423518553346 1.7021809533835939 2.2573349189670964 2.2916849794760252 2.222000310721528
96 1.7532279520589389 1.8043264395401322 1.702915850681952 2.256789623127494 2.2914943559069796 2.2211095416039774
97 1.7514453917135475 1.7992585611957872 1.700866136259567 2.2562438162327467 2.291303476810362 2.220220305651861
98 1.7538741812896579 1.8042161793926212 1.7017304582733694 2.2556992869758616 2.291113364296461 2.2193331139203245
99 1.7511820705501406 1.8035128397494604 1.6992850594050501 2.255154757718977 2.290921718617126 2.2184451556060707


==> hyperparameters_synthetic_lamda_loss_mclr.dat <==
GR plamdba_0.3 plamdba_0.1 plamdba_0.5 glamdba_0.3 glamdba_0.1 glamdba_0.5
0 1.1632331852636226 1.1609959136030614 1.167901929539805 2.75879398140577 2.7621127735167135 2.7602548325374503
1 1.163782441780598 1.1598029831310919 1.169110447193694 2.7555360048570683 2.761026781333813 2.754864478396677
2 1.1634487227709818 1.1637368301089162 1.1652832829773665 2.752288504938837 2.759944877592072 2.749509131533329
3 1.1622833892768365 1.1617731007146594 1.1640340086756722 2.74905505903709 2.7588614406848957 2.7442008017433115
4 1.1656245400503695 1.1604833252927325 1.1616446981095048 2.745840777703277 2.7577785148328644 2.7389290123961536
5 1.1589382778259305 1.1644804153447375 1.1637732427879899 2.742640550385949 2.7567006995322823 2.7336858421371097
6 1.1584811389988225 1.1553030148165107 1.1701421397674494 2.739452077336953 2.7556249284522796 2.7284909665892587
7 1.157837976098973 1.1602874634084517 1.157197368474848 2.7362763806665793 2.754548646317132 2.7233313538464055
8 1.155423751594492 1.1643385975420293 1.1595468167397134 2.733114993540263 2.7534744084025644 2.718206237325832
9 1.1559364676686072 1.1610697610714986 1.1577583792601558 2.7299684270131483 2.752401703653431 2.7131176612481194
10 1.1585491093330935 1.1690897494603258 1.1611147339242494 2.726834381337084 2.751330787597305 2.7080666477235558
11 1.1585818168623667 1.1605716100690129 1.1578703003368875 2.7237141341499314 2.7502606381238963 2.703047830673121
12 1.1503222713743704 1.1596141482550533 1.151448253622359 2.7206069188689734 2.7491917662883494 2.698066065120691
13 1.1533726317704585 1.166011025503696 1.1491096652793222 2.717512479966638 2.7481269828939623 2.693116751569961
14 1.1538514904412245 1.1569097721920587 1.1507520687512265 2.7144290287499184 2.7470604108065677 2.6882106221789757
15 1.1504423693334205 1.1585052863544187 1.1472280879996075 2.711365508683849 2.745997416105187 2.6833313231830966
16 1.1522985216196768 1.1623287454209459 1.1481166851327926 2.708313998413685 2.7449364656243866 2.678477832472035
17 1.1487534598433309 1.1577811212141036 1.144914030303526 2.705268365277687 2.743876537253876 2.6736723809445935
18 1.1451601033557925 1.1552648134444299 1.1443668180071302 2.702237041685746 2.74281609782822 2.668897848253418
19 1.1498508230032054 1.1546713506574213 1.1430749983646236 2.6992225829135865 2.7417574470955715 2.66414605751619
20 1.149990085530189 1.1623245292160005 1.1415377444887813 2.696220133937332 2.7407026292765093 2.659432851442402
21 1.1463262034326551 1.160579020368614 1.140007262093609 2.6932291837018383 2.7396483225125925 2.654757463449336
22 1.1461910293468307 1.1541784379701707 1.1375471703898739 2.6902545872309807 2.7385947823313925 2.6501055839929353
23 1.14156316948224 1.1604245539510696 1.1371025524138156 2.6872889342251587 2.7375445640086347 2.6454892228691045
24 1.1435947414469811 1.1628748078432656 1.1327658662180284 2.684333757849807 2.7364953677961665 2.64090480269183
25 1.140165050369595 1.1575363257996991 1.132590829830902 2.681392124435795 2.735445916056126 2.6363525789886832
26 1.1440493249983645 1.1545913705272455 1.1348660473359717 2.678467100313992 2.7343985085366653 2.6318276967357885
27 1.1451670026002485 1.156717998748937 1.1340258726777654 2.67555153071237 2.733353911820501 2.627330922515863
28 1.1416869725910905 1.1570334475371231 1.1274958655638778 2.672644904575783 2.7323105927421993 2.622866344770066
29 1.136365610894878 1.1572161497514228 1.1265201335284882 2.6697541211486886 2.73126855130176 2.61843421902597
30 1.1341574693775758 1.1536925522911625 1.1315899283296265 2.6668761141002157 2.7302267653888923 2.614027390511546
31 1.1371447144632694 1.1573988519657226 1.1295160665516453 2.6640060284064893 2.729188812389612 2.609650458723098
32 1.1405998305341138 1.1578741332504743 1.123549114443645 2.661150507784392 2.728150603862759 2.605302912605482
33 1.1358559611516321 1.1520810676555242 1.125672037515536 2.6583080190684893 2.727112906391051 2.6009804081899652
34 1.1351944002665664 1.1559312293533721 1.1228478190210636 2.655468852211029 2.7260787863053575 2.5966934221070193
35 1.1389727587165566 1.1537784095555046 1.1257424353617453 2.652648338866357 2.725045943857526 2.5924296890331653
36 1.134626745764375 1.1538278541407732 1.1204936434961077 2.6498416240105973 2.724013867992412 2.588191253188984
37 1.1362392525103029 1.1525697641378296 1.1196924367926997 2.6470474300058875 2.722982558710015 2.5839806698501997
38 1.1337730281448288 1.1598013222018708 1.119486353805521 2.6442568133871918 2.72195457128606 2.5797997277098186
39 1.1333506410675738 1.152212919882907 1.1172773179417153 2.6414789731471187 2.720926583862105 2.5756504709884216
40 1.1292013843461766 1.1547261613217112 1.1223482626169294 2.638716464561392 2.7199001296035847 2.5715219120003927
41 1.1281672642604827 1.151721412597305 1.1145283523173284 2.635961621802839 2.7188754640380717 2.5674214610453325
42 1.1298681835464774 1.1524511993442141 1.1109804797376857 2.6332187888401912 2.7178525871655657 2.5633422188787858
43 1.133811357280696 1.1533392854222542 1.1148558109014195 2.63048924331131 2.716830987930922 2.5592913402727806
44 1.1265021188346307 1.1469012682344475 1.1112477615784653 2.6277727296886244 2.7158109218617126 2.5552655033688754
45 1.1249511942336625 1.1515992704176752 1.1099546642980964 2.6250592823968075 2.714791366847648 2.551265219222215
46 1.126851425026166 1.1487427276852882 1.110399026746582 2.6223632109799175 2.713774111581736 2.54729687602211
47 1.1280752743344018 1.147651752714725 1.1049081225060509 2.6196755719729183 2.712758389481259 2.5433405426179108
48 1.123750853462092 1.1493453894649048 1.1112702480048406 2.6169994317066787 2.7117434339634983 2.5394115506639627
49 1.1252238421534637 1.1557312790279322 1.105953358041146 2.614330957267613 2.71073180030418 2.53550811146726
50 1.1244322177340225 1.1474613846732518 1.1019422139726565 2.6116724484038727 2.709719655589717 2.531635080051678
51 1.1236186179433505 1.1547149181085237 1.099380805586446 2.609029782249624 2.708710577206123 2.527775336069863
52 1.1194076513132074 1.1475370208346962 1.1059312549061293 2.606397337198273 2.7077007322398114 2.523945488814025
53 1.1206944881680514 1.1542166393422515 1.1001010100493884 2.60377409113953 2.7066939536043697 2.5201360837639823
54 1.1202953540998888 1.1515434376430955 1.1027743395123308 2.601157744325244 2.7056879415516453 2.5163519759436124
55 1.1191610672057957 1.147781560721528 1.103588194830575 2.5985544294171516 2.7046834626643554 2.512587288218748
56 1.1170474708902989 1.1477606074605875 1.0964317618728332 2.5959582692810885 2.703680261414928 2.5088517306371427
57 1.121660637919474 1.150591725199516 1.0946604447406294 2.593377440799372 2.7026796154412245 2.5051366152613332
58 1.119865812250605 1.1470613562585856 1.0943701654183293 2.5908073444756985 2.7016805026329562 2.5014363204847254
59 1.1184380519395565 1.1466744875139008 1.098385397927978 2.5882451695067705 2.7006808787695427 2.4977636226859423
60 1.1182782194429908 1.1487059317148558 1.0969558489239224 2.585687082979002 2.6996825325439917 2.4941139223686792
61 1.1162002692238504 1.1478882434830249 1.0930320952852097 2.5831440725780075 2.698685463956303 2.490480575816053
62 1.1147759585350299 1.1452931054572513 1.0910223709279125 2.580612816445346 2.697691717227056 2.4868643496107805
63 1.1101249734251324 1.1464691711094395 1.0934543545986786 2.578084882171126 2.6966995036632433 2.4832764869660497
64 1.1127079738912147 1.150241524661477 1.0936399953800615 2.57557509035455 2.695707545627003 2.479709833109832
65 1.112353173856872 1.1459938898246878 1.091751135564532 2.5730688759239877 2.694717631811343 2.4761569777425265
66 1.1150786309445935 1.1434158721462682 1.089590138884346 2.5705726270687514 2.6937277179956824 2.472628141967031
67 1.1128480030009158 1.144948909817165 1.08858553223327 2.5680876214267023 2.6927395928730293 2.4691238368384902
68 1.1099596470857591 1.1436389477170144 1.0881285211699483 2.5656123258324066 2.6917535119709557 2.465633841254007
69 1.1107204804327206 1.1437902200399033 1.0860090477202853 2.5631469958134363 2.6907687087067442 2.4621617325995944
70 1.106175539265389 1.1441480864051154 1.0910249262036371 2.56068626529077 2.6897862051906847 2.4587144101197094
71 1.1114141100281285 1.1428937015519722 1.0850621903005822 2.558237289036436 2.6888031906194807 2.4552862522077583
72 1.107513864926081 1.1455525937070714 1.0877810036714202 2.555801855743442 2.687822986851573 2.4518772588637403
73 1.1041380901664812 1.1420707750049062 1.0821273283672401 2.553373321694904 2.6868448273042453 2.4484835971740693
74 1.1056186169212403 1.1374265613756787 1.0792596701854518 2.5509506647805327 2.6858661567017728 2.445112421910774
75 1.106437327263361 1.1421890842709492 1.0826926831212795 2.548539762134493 2.684887997154445 2.4417576004121146
76 1.1109215806322366 1.1430921187119776 1.081852891754432 2.5461365253156276 2.6839129039379865 2.438415555292078
77 1.1033435271799568 1.1408428372555113 1.0795965832897232 2.5437414653790804 2.6829403659972524 2.4350990629292864
78 1.1005937949728528 1.141982234701053 1.0757071981095048 2.541357904183293 2.6819675725289462 2.4317999464414206
79 1.1025948313926865 1.1369236831131027 1.0783074466867273 2.5389883970039904 2.6809963122260743 2.42851590608033
80 1.1042606156374697 1.139711233400929 1.0761990886864656 2.5366183787695427 2.6800265850886373 2.4252448976254333
81 1.0984690832079544 1.1405459142163277 1.079905516124812 2.5342547487244063 2.679058391116635 2.421998930872637
82 1.09905858531759 1.1391817802708184 1.0740481853453916 2.531909005609341 2.6780894305619154 2.4187688068293323
83 1.1056902924053118 1.1453760241545103 1.0762972112742852 2.529566584352718 2.6771243029207823 2.4155537589128016
84 1.0979877970252503 1.1421134481095048 1.0739399694184601 2.527235917364427 2.6761607084450842 2.412355575816053
85 1.0959523921469223 1.137084537719958 1.0741445192402042 2.5249144493687448 2.6751976250245306 2.409179112562962
86 1.1002590538529469 1.1402543572561654 1.0673341983793418 2.5225978363969386 2.674236074769412 2.4060167033263555
87 1.0998376888859815 1.1374154459262773 1.0692403063060116 2.5202904224177405 2.6732747800418655 2.4028680925786614
88 1.0973979116242558 1.1345167411444363 1.0689780072528947 2.517992462958723 2.6723157850624712 2.3997366021783213
89 1.0976584219843657 1.1405710836822136 1.0659087378164454 2.5157039580198863 2.6713570456106495 2.396627087149212
90 1.0940308248021196 1.1347179691077387 1.0696004085374828 2.5134241410185125 2.6704000948518347 2.393523193726696
91 1.0943497232125334 1.1360462014293191 1.064690829524269 2.511148923513443 2.6694456993687448 2.3904366761791063
92 1.0915828706580755 1.1376622855612613 1.0680690956777 2.508881627363119 2.6684913038856544 2.3873731561130374
93 1.093524880208674 1.1375110132383726 1.0641192143447047 2.506626852063845 2.6675381860404266 2.3843185795120037
94 1.094544818514097 1.1457384900160268 1.0625370514980048 2.5043792315366 2.6665883900536405 2.3812790790377445
95 1.0960268784342906 1.1346529373405507 1.0623747276076079 2.5021385102538103 2.6656388495944268 2.3782538881075426
96 1.086502088171322 1.136673010564532 1.0589901371467587 2.4999046882154774 2.6646885425524958 2.375251950186433
97 1.0897228854582326 1.1399910360927585 1.061393246201838 2.4976769988388825 2.6637402797311442 2.372257678092497
98 1.0935970667478903 1.1337914261300452 1.059204588661935 2.495459019510041 2.6627948277130895 2.3692779710701903
99 1.086756849161052 1.1331179832128606 1.0574065050165173 2.49325049470138 2.6618506533328974 2.3663148733400927

